A machine learning approach for fighting the curse of dimensionality in global optimization

Finding global optima in high-dimensional optimization problems is extremely challenging since the number of function evaluations required to sufficiently explore the search space increases exponentially with its dimensionality. Furthermore, multimodal cost functions render local gradient-based search techniques ineffective. To overcome these difficulties, we propose to trim uninteresting regions of the search space where global optima are unlikely to be found by means of autoencoders, exploiting the lower intrinsic dimensionality of certain cost functions; optima are then searched over lower-dimensional latent spaces. The methodology is tested on benchmark functions and on multiple variations of a structural topology optimization problem, where we show that we can estimate this intrinsic lower dimensionality and based thereon obtain the global optimum at best or superior results compared to established optimization procedures at worst.

==> figures/Figure_1/BO_C.txt <==
z c_p c_c 
     0.000      2.742      0.000 
     0.001      2.732      0.153 
     0.002      2.727      0.186 
     0.003      2.723      0.208 
     0.004      2.720      0.225 
     0.005      2.717      0.238 
     0.006      2.714      0.249 
     0.007      2.712      0.259 
     0.008      2.710      0.267 
     0.009      2.708      0.275 
     0.010      2.706      0.282 
     0.011      2.704      0.288 
     0.012      2.702      0.293 
     0.013      2.700      0.298 
     0.014      2.699      0.303 
     0.015      2.697      0.307 
     0.016      2.696      0.311 
     0.017      2.694      0.315 
     0.018      2.693      0.318 
     0.019      2.692      0.321 
     0.020      2.690      0.324 
     0.021      2.689      0.327 
     0.022      2.688      0.329 
     0.023      2.687      0.331 
     0.024      2.686      0.333 
     0.025      2.685      0.335 
     0.026      2.684      0.337 
     0.027      2.683      0.338 
     0.028      2.682      0.340 
     0.029      2.681      0.341 
     0.030      2.680      0.342 
     0.031      2.679      0.343 
     0.032      2.678      0.344 
     0.033      2.678      0.345 
     0.034      2.677      0.345 
     0.035      2.676      0.346 
     0.036      2.675      0.346 
     0.037      2.675      0.347 
     0.038      2.674      0.347 
     0.039      2.674      0.347 
     0.040      2.673      0.347 
     0.041      2.673      0.346 
     0.042      2.672      0.346 
     0.043      2.672      0.346 
     0.044      2.671      0.345 
     0.045      2.671      0.345 
     0.046      2.671      0.344 
     0.047      2.670      0.343 
     0.048      2.670      0.342 
     0.049      2.670      0.341 
     0.050      2.670      0.340 
     0.051      2.669      0.338 
     0.052      2.669      0.337 
     0.053      2.669      0.335 
     0.054      2.669      0.333 
     0.055      2.669      0.331 
     0.056      2.669      0.329 
     0.057      2.669      0.326 
     0.058      2.670      0.324 
     0.059      2.670      0.321 
     0.060      2.670      0.318 
     0.061      2.670      0.315 
     0.062      2.671      0.312 
     0.063      2.671      0.308 
     0.064      2.672      0.304 
     0.065      2.673      0.299 
     0.066      2.673      0.295 
     0.067      2.674      0.290 
     0.068      2.675      0.284 
     0.069      2.676      0.278 
     0.070      2.677      0.271 
     0.071      2.679      0.263 
     0.072      2.680      0.254 
     0.073      2.682      0.245 
     0.074      2.684      0.233 
     0.075      2.687      0.220 
     0.076      2.690      0.203 
     0.077      2.694      0.180 
     0.078      2.699      0.145 
     0.079      2.706      0.083 
     0.080      2.693      0.157 
     0.081      2.685      0.187 
     0.082      2.678      0.208 
     0.083      2.671      0.224 
     0.084      2.666      0.238 
     0.085      2.660      0.249 
     0.086      2.655      0.259 
     0.087      2.650      0.268 
     0.088      2.645      0.276 
     0.089      2.640      0.283 
     0.090      2.635      0.289 
     0.091      2.631      0.295 
     0.092      2.627      0.301 
     0.093      2.622      0.306 
     0.094      2.618      0.311 
     0.095      2.614      0.315 
     0.096      2.610      0.320 
     0.097      2.606      0.324 
     0.098      2.602      0.327 
     0.099      2.598      0.331 
     0.100      2.595      0.334 
     0.101      2.591      0.337 
     0.102      2.587      0.340 
     0.103      2.584      0.343 
     0.104      2.580      0.346 
     0.105      2.576      0.349 
     0.106      2.573      0.351 
     0.107      2.569      0.353 
     0.108      2.566      0.356 
     0.109      2.562      0.358 
     0.110      2.559      0.360 
     0.111      2.556      0.362 
     0.112      2.552      0.364 
     0.113      2.549      0.365 
     0.114      2.546      0.367 
     0.115      2.542      0.369 
     0.116      2.539      0.370 
     0.117      2.536      0.372 
     0.118      2.533      0.373 
     0.119      2.529      0.374 
     0.120      2.526      0.376 
     0.121      2.523      0.377 
     0.122      2.520      0.378 
     0.123      2.517      0.379 
     0.124      2.514      0.380 
     0.125      2.511      0.381 
     0.126      2.507      0.382 
     0.127      2.504      0.383 
     0.128      2.501      0.383 
     0.129      2.498      0.384 
     0.130      2.495      0.385 
     0.131      2.492      0.385 
     0.132      2.489      0.386 
     0.133      2.486      0.387 
     0.134      2.483      0.387 
     0.135      2.480      0.387 
     0.136      2.477      0.388 
     0.137      2.474      0.388 
     0.138      2.471      0.388 
     0.139      2.469      0.389 
     0.140      2.466      0.389 
     0.141      2.463      0.389 
     0.142      2.460      0.389 
     0.143      2.457      0.389 
     0.144      2.454      0.389 
     0.145      2.451      0.389 
     0.146      2.448      0.389 
     0.147      2.445      0.389 
     0.148      2.443      0.389 
     0.149      2.440      0.389 
     0.150      2.437      0.388 
     0.151      2.434      0.388 
     0.152      2.431      0.388 
     0.153      2.428      0.387 
     0.154      2.426      0.387 
     0.155      2.423      0.386 
     0.156      2.420      0.386 
     0.157      2.417      0.385 
     0.158      2.414      0.384 
     0.159      2.412      0.384 
     0.160      2.409      0.383 
     0.161      2.406      0.382 
     0.162      2.403      0.381 
     0.163      2.401      0.380 
     0.164      2.398      0.379 
     0.165      2.395      0.378 
     0.166      2.392      0.377 
     0.167      2.390      0.376 
     0.168      2.387      0.375 
     0.169      2.384      0.374 
     0.170      2.382      0.372 
     0.171      2.379      0.371 
     0.172      2.376      0.369 
     0.173      2.374      0.368 
     0.174      2.371      0.366 
     0.175      2.368      0.365 
     0.176      2.366      0.363 
     0.177      2.363      0.361 
     0.178      2.360      0.359 
     0.179      2.358      0.357 
     0.180      2.355      0.355 
     0.181      2.353      0.352 
     0.182      2.350      0.350 
     0.183      2.348      0.347 
     0.184      2.345      0.345 
     0.185      2.343      0.342 
     0.186      2.340      0.339 
     0.187      2.338      0.336 
     0.188      2.335      0.333 
     0.189      2.333      0.329 
     0.190      2.330      0.326 
     0.191      2.328      0.322 
     0.192      2.326      0.318 
     0.193      2.323      0.314 
     0.194      2.321      0.309 
     0.195      2.319      0.304 
     0.196      2.317      0.299 
     0.197      2.314      0.293 
     0.198      2.312      0.287 
     0.199      2.310      0.281 
     0.200      2.309      0.273 
     0.201      2.307      0.265 
     0.202      2.305      0.256 
     0.203      2.304      0.246 
     0.204      2.302      0.235 
     0.205      2.301      0.221 
     0.206      2.301      0.204 
     0.207      2.301      0.182 
     0.208      2.302      0.148 
     0.209      2.306      0.066 
     0.210      2.292      0.153 
     0.211      2.283      0.184 
     0.212      2.274      0.205 
     0.213      2.266      0.221 
     0.214      2.258      0.235 
     0.215      2.251      0.246 
     0.216      2.243      0.255 
     0.217      2.236      0.264 
     0.218      2.229      0.271 
     0.219      2.222      0.278 
     0.220      2.215      0.284 
     0.221      2.208      0.290 
     0.222      2.201      0.295 
     0.223      2.195      0.300 
     0.224      2.188      0.304 
     0.225      2.181      0.308 
     0.226      2.175      0.312 
     0.227      2.168      0.316 
     0.228      2.161      0.319 
     0.229      2.155      0.322 
     0.230      2.148      0.325 
     0.231      2.142      0.328 
     0.232      2.135      0.330 
     0.233      2.128      0.332 
     0.234      2.122      0.335 
     0.235      2.115      0.337 
     0.236      2.108      0.339 
     0.237      2.102      0.340 
     0.238      2.095      0.342 
     0.239      2.088      0.343 
     0.240      2.082      0.345 
     0.241      2.075      0.346 
     0.242      2.068      0.347 
     0.243      2.061      0.348 
     0.244      2.054      0.349 
     0.245      2.047      0.350 
     0.246      2.040      0.351 
     0.247      2.034      0.352 
     0.248      2.026      0.352 
     0.249      2.019      0.353 
     0.250      2.012      0.353 
     0.251      2.005      0.354 
     0.252      1.998      0.354 
     0.253      1.991      0.354 
     0.254      1.983      0.354 
     0.255      1.976      0.354 
     0.256      1.968      0.354 
     0.257      1.961      0.354 
     0.258      1.953      0.353 
     0.259      1.946      0.353 
     0.260      1.938      0.353 
     0.261      1.930      0.352 
     0.262      1.922      0.352 
     0.263      1.914      0.351 
     0.264      1.906      0.350 
     0.265      1.898      0.349 
     0.266      1.889      0.348 
     0.267      1.881      0.347 
     0.268      1.872      0.346 
     0.269      1.864      0.344 
     0.270      1.855      0.343 
     0.271      1.846      0.341 
     0.272      1.837      0.340 
     0.273      1.827      0.338 
     0.274      1.818      0.336 
     0.275      1.808      0.334 
     0.276      1.799      0.332 
     0.277      1.789      0.330 
     0.278      1.778      0.327 
     0.279      1.768      0.324 
     0.280      1.757      0.322 
     0.281      1.746      0.319 
     0.282      1.735      0.315 
     0.283      1.724      0.312 
     0.284      1.712      0.308 
     0.285      1.699      0.304 
     0.286      1.687      0.300 
     0.287      1.674      0.295 
     0.288      1.660      0.290 
     0.289      1.646      0.285 
     0.290      1.631      0.279 
     0.291      1.615      0.273 
     0.292      1.599      0.266 
     0.293      1.581      0.258 
     0.294      1.563      0.250 
     0.295      1.542      0.240 
     0.296      1.520      0.229 
     0.297      1.495      0.215 
     0.298      1.466      0.199 
     0.299      1.431      0.178 
     0.300      1.385      0.147 
     0.301      1.275      0.000 
     0.302      1.429      0.135 
     0.303      1.522      0.146 
     0.304      1.609      0.135 
     0.305      1.724      0.000 
     0.306      1.694      0.147 
     0.307      1.695      0.179 
     0.308      1.700      0.200 
     0.309      1.708      0.217 
     0.310      1.716      0.230 
     0.311      1.724      0.242 
     0.312      1.732      0.252 
     0.313      1.741      0.261 
     0.314      1.749      0.269 
     0.315      1.758      0.277 
     0.316      1.766      0.284 
     0.317      1.774      0.290 
     0.318      1.782      0.296 
     0.319      1.790      0.301 
     0.320      1.797      0.306 
     0.321      1.805      0.311 
     0.322      1.812      0.316 
     0.323      1.819      0.320 
     0.324      1.827      0.324 
     0.325      1.834      0.328 
     0.326      1.840      0.332 
     0.327      1.847      0.335 
     0.328      1.854      0.338 
     0.329      1.861      0.341 
     0.330      1.867      0.345 
     0.331      1.874      0.347 
     0.332      1.880      0.350 
     0.333      1.886      0.353 
     0.334      1.892      0.355 
     0.335      1.898      0.358 
     0.336      1.904      0.360 
     0.337      1.910      0.362 
     0.338      1.916      0.365 
     0.339      1.922      0.367 
     0.340      1.927      0.369 
     0.341      1.933      0.370 
     0.342      1.938      0.372 
     0.343      1.944      0.374 
     0.344      1.949      0.376 
     0.345      1.955      0.377 
     0.346      1.960      0.379 
     0.347      1.965      0.381 
     0.348      1.970      0.382 
     0.349      1.976      0.383 
     0.350      1.981      0.385 
     0.351      1.986      0.386 
     0.352      1.991      0.387 
     0.353      1.996      0.388 
     0.354      2.001      0.390 
     0.355      2.005      0.391 
     0.356      2.010      0.392 
     0.357      2.015      0.393 
     0.358      2.020      0.394 
     0.359      2.024      0.395 
     0.360      2.029      0.395 
     0.361      2.034      0.396 
     0.362      2.038      0.397 
     0.363      2.043      0.398 
     0.364      2.047      0.399 
     0.365      2.052      0.399 
     0.366      2.056      0.400 
     0.367      2.060      0.400 
     0.368      2.065      0.401 
     0.369      2.069      0.402 
     0.370      2.073      0.402 
     0.371      2.078      0.403 
     0.372      2.082      0.403 
     0.373      2.086      0.403 
     0.374      2.090      0.404 
     0.375      2.095      0.404 
     0.376      2.099      0.404 
     0.377      2.103      0.405 
     0.378      2.107      0.405 
     0.379      2.111      0.405 
     0.380      2.115      0.405 
     0.381      2.119      0.405 
     0.382      2.123      0.405 
     0.383      2.127      0.405 
     0.384      2.131      0.405 
     0.385      2.135      0.405 
     0.386      2.139      0.405 
     0.387      2.143      0.405 
     0.388      2.147      0.405 
     0.389      2.150      0.405 
     0.390      2.154      0.405 
     0.391      2.158      0.405 
     0.392      2.162      0.404 
     0.393      2.166      0.404 
     0.394      2.169      0.404 
     0.395      2.173      0.403 
     0.396      2.177      0.403 
     0.397      2.181      0.403 
     0.398      2.184      0.402 
     0.399      2.188      0.402 
     0.400      2.192      0.401 
     0.401      2.195      0.401 
     0.402      2.199      0.400 
     0.403      2.203      0.399 
     0.404      2.206      0.399 
     0.405      2.210      0.398 
     0.406      2.214      0.397 
     0.407      2.217      0.396 
     0.408      2.221      0.396 
     0.409      2.224      0.395 
     0.410      2.228      0.394 
     0.411      2.232      0.393 
     0.412      2.235      0.392 
     0.413      2.239      0.391 
     0.414      2.242      0.390 
     0.415      2.246      0.388 
     0.416      2.249      0.387 
     0.417      2.253      0.386 
     0.418      2.257      0.385 
     0.419      2.260      0.383 
     0.420      2.264      0.382 
     0.421      2.267      0.380 
     0.422      2.271      0.379 
     0.423      2.274      0.377 
     0.424      2.278      0.375 
     0.425      2.281      0.374 
     0.426      2.285      0.372 
     0.427      2.288      0.370 
     0.428      2.292      0.368 
     0.429      2.295      0.366 
     0.430      2.299      0.364 
     0.431      2.303      0.361 
     0.432      2.306      0.359 
     0.433      2.310      0.357 
     0.434      2.313      0.354 
     0.435      2.317      0.351 
     0.436      2.320      0.349 
     0.437      2.324      0.346 
     0.438      2.328      0.342 
     0.439      2.331      0.339 
     0.440      2.335      0.336 
     0.441      2.339      0.332 
     0.442      2.342      0.328 
     0.443      2.346      0.324 
     0.444      2.350      0.320 
     0.445      2.354      0.316 
     0.446      2.357      0.311 
     0.447      2.361      0.306 
     0.448      2.365      0.300 
     0.449      2.369      0.294 
     0.450      2.373      0.288 
     0.451      2.377      0.281 
     0.452      2.381      0.273 
     0.453      2.386      0.265 
     0.454      2.390      0.256 
     0.455      2.394      0.245 
     0.456      2.399      0.233 
     0.457      2.404      0.218 
     0.458      2.409      0.200 
     0.459      2.415      0.175 
     0.460      2.422      0.134 
     0.461      2.426      0.110 
     0.462      2.423      0.164 
     0.463      2.422      0.193 
     0.464      2.421      0.213 
     0.465      2.421      0.228 
     0.466      2.420      0.241 
     0.467      2.420      0.253 
     0.468      2.421      0.262 
     0.469      2.421      0.271 
     0.470      2.421      0.279 
     0.471      2.422      0.286 
     0.472      2.423      0.293 
     0.473      2.423      0.299 
     0.474      2.424      0.305 
     0.475      2.425      0.310 
     0.476      2.425      0.315 
     0.477      2.426      0.320 
     0.478      2.427      0.324 
     0.479      2.428      0.328 
     0.480      2.429      0.332 
     0.481      2.430      0.336 
     0.482      2.431      0.340 
     0.483      2.432      0.343 
     0.484      2.433      0.346 
     0.485      2.434      0.349 
     0.486      2.435      0.352 
     0.487      2.436      0.355 
     0.488      2.437      0.358 
     0.489      2.438      0.360 
     0.490      2.439      0.363 
     0.491      2.441      0.365 
     0.492      2.442      0.368 
     0.493      2.443      0.370 
     0.494      2.444      0.372 
     0.495      2.445      0.374 
     0.496      2.447      0.376 
     0.497      2.448      0.378 
     0.498      2.449      0.380 
     0.499      2.450      0.381 
     0.500      2.451      0.383 
     0.501      2.453      0.385 
     0.502      2.454      0.386 
     0.503      2.455      0.388 
     0.504      2.457      0.389 
     0.505      2.458      0.391 
     0.506      2.459      0.392 
     0.507      2.460      0.393 
     0.508      2.462      0.395 
     0.509      2.463      0.396 
     0.510      2.464      0.397 
     0.511      2.466      0.398 
     0.512      2.467      0.399 
     0.513      2.468      0.400 
     0.514      2.470      0.401 
     0.515      2.471      0.402 
     0.516      2.472      0.403 
     0.517      2.474      0.404 
     0.518      2.475      0.405 
     0.519      2.476      0.406 
     0.520      2.478      0.406 
     0.521      2.479      0.407 
     0.522      2.481      0.408 
     0.523      2.482      0.408 
     0.524      2.483      0.409 
     0.525      2.485      0.410 
     0.526      2.486      0.410 
     0.527      2.488      0.411 
     0.528      2.489      0.411 
     0.529      2.490      0.412 
     0.530      2.492      0.412 
     0.531      2.493      0.412 
     0.532      2.495      0.413 
     0.533      2.496      0.413 
     0.534      2.498      0.413 
     0.535      2.499      0.414 
     0.536      2.500      0.414 
     0.537      2.502      0.414 
     0.538      2.503      0.414 
     0.539      2.505      0.415 
     0.540      2.506      0.415 
     0.541      2.508      0.415 
     0.542      2.509      0.415 
     0.543      2.511      0.415 
     0.544      2.512      0.415 
     0.545      2.514      0.415 
     0.546      2.515      0.415 
     0.547      2.517      0.415 
     0.548      2.518      0.415 
     0.549      2.520      0.415 
     0.550      2.521      0.414 
     0.551      2.523      0.414 
     0.552      2.524      0.414 
     0.553      2.526      0.414 
     0.554      2.528      0.413 
     0.555      2.529      0.413 
     0.556      2.531      0.413 
     0.557      2.532      0.412 
     0.558      2.534      0.412 
     0.559      2.535      0.412 
     0.560      2.537      0.411 
     0.561      2.539      0.411 
     0.562      2.540      0.410 
     0.563      2.542      0.410 
     0.564      2.543      0.409 
     0.565      2.545      0.408 
     0.566      2.547      0.408 
     0.567      2.548      0.407 
     0.568      2.550      0.406 
     0.569      2.552      0.406 
     0.570      2.553      0.405 
     0.571      2.555      0.404 
     0.572      2.557      0.403 
     0.573      2.558      0.402 
     0.574      2.560      0.401 
     0.575      2.562      0.400 
     0.576      2.564      0.399 
     0.577      2.565      0.398 
     0.578      2.567      0.397 
     0.579      2.569      0.396 
     0.580      2.571      0.395 
     0.581      2.572      0.394 
     0.582      2.574      0.392 
     0.583      2.576      0.391 
     0.584      2.578      0.389 
     0.585      2.580      0.388 
     0.586      2.581      0.386 
     0.587      2.583      0.385 
     0.588      2.585      0.383 
     0.589      2.587      0.382 
     0.590      2.589      0.380 
     0.591      2.591      0.378 
     0.592      2.593      0.376 
     0.593      2.595      0.374 
     0.594      2.597      0.372 
     0.595      2.599      0.370 
     0.596      2.601      0.368 
     0.597      2.603      0.365 
     0.598      2.605      0.363 
     0.599      2.607      0.360 
     0.600      2.609      0.358 
     0.601      2.611      0.355 
     0.602      2.613      0.352 
     0.603      2.616      0.349 
     0.604      2.618      0.346 
     0.605      2.620      0.343 
     0.606      2.622      0.339 
     0.607      2.625      0.336 
     0.608      2.627      0.332 
     0.609      2.629      0.328 
     0.610      2.632      0.324 
     0.611      2.634      0.319 
     0.612      2.637      0.314 
     0.613      2.640      0.309 
     0.614      2.642      0.304 
     0.615      2.645      0.298 
     0.616      2.648      0.292 
     0.617      2.651      0.285 
     0.618      2.654      0.277 
     0.619      2.657      0.269 
     0.620      2.660      0.260 
     0.621      2.664      0.250 
     0.622      2.667      0.238 
     0.623      2.671      0.224 
     0.624      2.676      0.207 
     0.625      2.681      0.185 
     0.626      2.687      0.152 
     0.627      2.698      0.000 
     0.628      2.688      0.152 
     0.629      2.684      0.185 
     0.630      2.680      0.207 
     0.631      2.677      0.224 
     0.632      2.675      0.238 
     0.633      2.673      0.250 
     0.634      2.671      0.261 
     0.635      2.669      0.270 
     0.636      2.667      0.278 
     0.637      2.666      0.286 
     0.638      2.664      0.293 
     0.639      2.663      0.299 
     0.640      2.662      0.305 
     0.641      2.661      0.311 
     0.642      2.660      0.316 
     0.643      2.658      0.321 
     0.644      2.657      0.325 
     0.645      2.657      0.330 
     0.646      2.656      0.334 
     0.647      2.655      0.338 
     0.648      2.654      0.341 
     0.649      2.653      0.345 
     0.650      2.652      0.348 
     0.651      2.652      0.352 
     0.652      2.651      0.355 
     0.653      2.650      0.358 
     0.654      2.650      0.361 
     0.655      2.649      0.364 
     0.656      2.649      0.366 
     0.657      2.648      0.369 
     0.658      2.647      0.371 
     0.659      2.647      0.374 
     0.660      2.646      0.376 
     0.661      2.646      0.378 
     0.662      2.646      0.380 
     0.663      2.645      0.382 
     0.664      2.645      0.384 
     0.665      2.644      0.386 
     0.666      2.644      0.388 
     0.667      2.644      0.390 
     0.668      2.643      0.392 
     0.669      2.643      0.393 
     0.670      2.643      0.395 
     0.671      2.642      0.396 
     0.672      2.642      0.398 
     0.673      2.642      0.399 
     0.674      2.641      0.401 
     0.675      2.641      0.402 
     0.676      2.641      0.404 
     0.677      2.641      0.405 
     0.678      2.641      0.406 
     0.679      2.640      0.407 
     0.680      2.640      0.409 
     0.681      2.640      0.410 
     0.682      2.640      0.411 
     0.683      2.640      0.412 
     0.684      2.639      0.413 
     0.685      2.639      0.414 
     0.686      2.639      0.415 
     0.687      2.639      0.416 
     0.688      2.639      0.417 
     0.689      2.639      0.418 
     0.690      2.639      0.418 
     0.691      2.639      0.419 
     0.692      2.639      0.420 
     0.693      2.638      0.421 
     0.694      2.638      0.422 
     0.695      2.638      0.422 
     0.696      2.638      0.423 
     0.697      2.638      0.424 
     0.698      2.638      0.424 
     0.699      2.638      0.425 
     0.700      2.638      0.425 
     0.701      2.638      0.426 
     0.702      2.638      0.426 
     0.703      2.638      0.427 
     0.704      2.638      0.427 
     0.705      2.638      0.428 
     0.706      2.638      0.428 
     0.707      2.638      0.429 
     0.708      2.638      0.429 
     0.709      2.638      0.429 
     0.710      2.638      0.430 
     0.711      2.638      0.430 
     0.712      2.638      0.430 
     0.713      2.638      0.431 
     0.714      2.638      0.431 
     0.715      2.639      0.431 
     0.716      2.639      0.431 
     0.717      2.639      0.431 
     0.718      2.639      0.432 
     0.719      2.639      0.432 
     0.720      2.639      0.432 
     0.721      2.639      0.432 
     0.722      2.639      0.432 
     0.723      2.639      0.432 
     0.724      2.639      0.432 
     0.725      2.640      0.432 
     0.726      2.640      0.432 
     0.727      2.640      0.432 
     0.728      2.640      0.432 
     0.729      2.640      0.432 
     0.730      2.640      0.432 
     0.731      2.640      0.432 
     0.732      2.640      0.432 
     0.733      2.641      0.431 
     0.734      2.641      0.431 
     0.735      2.641      0.431 
     0.736      2.641      0.431 
     0.737      2.641      0.431 
     0.738      2.642      0.430 
     0.739      2.642      0.430 
     0.740      2.642      0.430 
     0.741      2.642      0.429 
     0.742      2.642      0.429 
     0.743      2.643      0.429 
     0.744      2.643      0.428 
     0.745      2.643      0.428 
     0.746      2.643      0.427 
     0.747      2.643      0.427 
     0.748      2.644      0.426 
     0.749      2.644      0.426 
     0.750      2.644      0.425 
     0.751      2.644      0.425 
     0.752      2.645      0.424 
     0.753      2.645      0.424 
     0.754      2.645      0.423 
     0.755      2.645      0.422 
     0.756      2.646      0.422 
     0.757      2.646      0.421 
     0.758      2.646      0.420 
     0.759      2.646      0.419 
     0.760      2.647      0.419 
     0.761      2.647      0.418 
     0.762      2.647      0.417 
     0.763      2.648      0.416 
     0.764      2.648      0.415 
     0.765      2.648      0.414 
     0.766      2.649      0.413 
     0.767      2.649      0.412 
     0.768      2.649      0.411 
     0.769      2.650      0.410 
     0.770      2.650      0.409 
     0.771      2.650      0.408 
     0.772      2.651      0.406 
     0.773      2.651      0.405 
     0.774      2.651      0.404 
     0.775      2.652      0.403 
     0.776      2.652      0.401 
     0.777      2.652      0.400 
     0.778      2.653      0.398 
     0.779      2.653      0.397 
     0.780      2.654      0.395 
     0.781      2.654      0.394 
     0.782      2.654      0.392 
     0.783      2.655      0.390 
     0.784      2.655      0.389 
     0.785      2.656      0.387 
     0.786      2.656      0.385 
     0.787      2.656      0.383 
     0.788      2.657      0.381 
     0.789      2.657      0.379 
     0.790      2.658      0.377 
     0.791      2.658      0.374 
     0.792      2.659      0.372 
     0.793      2.659      0.370 
     0.794      2.660      0.367 
     0.795      2.660      0.365 
     0.796      2.661      0.362 
     0.797      2.661      0.359 
     0.798      2.662      0.356 
     0.799      2.662      0.353 
     0.800      2.663      0.350 
     0.801      2.663      0.347 
     0.802      2.664      0.343 
     0.803      2.664      0.340 
     0.804      2.665      0.336 
     0.805      2.666      0.332 
     0.806      2.666      0.328 
     0.807      2.667      0.323 
     0.808      2.667      0.319 
     0.809      2.668      0.314 
     0.810      2.669      0.309 
     0.811      2.670      0.303 
     0.812      2.670      0.297 
     0.813      2.671      0.291 
     0.814      2.672      0.284 
     0.815      2.673      0.276 
     0.816      2.673      0.267 
     0.817      2.674      0.258 
     0.818      2.675      0.247 
     0.819      2.676      0.235 
     0.820      2.677      0.221 
     0.821      2.678      0.203 
     0.822      2.680      0.180 
     0.823      2.681      0.143 
     0.824      2.683      0.092 
     0.825      2.681      0.159 
     0.826      2.680      0.188 
     0.827      2.679      0.209 
     0.828      2.679      0.225 
     0.829      2.678      0.238 
     0.830      2.678      0.249 
     0.831      2.677      0.259 
     0.832      2.677      0.267 
     0.833      2.676      0.275 
     0.834      2.676      0.282 
     0.835      2.676      0.288 
     0.836      2.675      0.294 
     0.837      2.675      0.299 
     0.838      2.675      0.304 
     0.839      2.675      0.308 
     0.840      2.674      0.312 
     0.841      2.674      0.316 
     0.842      2.674      0.320 
     0.843      2.674      0.324 
     0.844      2.674      0.327 
     0.845      2.674      0.330 
     0.846      2.673      0.333 
     0.847      2.673      0.335 
     0.848      2.673      0.338 
     0.849      2.673      0.340 
     0.850      2.673      0.342 
     0.851      2.673      0.344 
     0.852      2.673      0.346 
     0.853      2.673      0.348 
     0.854      2.673      0.350 
     0.855      2.673      0.351 
     0.856      2.673      0.353 
     0.857      2.673      0.354 
     0.858      2.673      0.356 
     0.859      2.673      0.357 
     0.860      2.673      0.358 
     0.861      2.673      0.359 
     0.862      2.673      0.360 
     0.863      2.673      0.361 
     0.864      2.673      0.361 
     0.865      2.673      0.362 
     0.866      2.673      0.363 
     0.867      2.673      0.363 
     0.868      2.673      0.364 
     0.869      2.673      0.364 
     0.870      2.673      0.364 
     0.871      2.673      0.364 
     0.872      2.673      0.365 
     0.873      2.674      0.365 
     0.874      2.674      0.365 
     0.875      2.674      0.364 
     0.876      2.674      0.364 
     0.877      2.674      0.364 
     0.878      2.674      0.364 
     0.879      2.674      0.363 
     0.880      2.674      0.363 
     0.881      2.675      0.362 
     0.882      2.675      0.362 
     0.883      2.675      0.361 
     0.884      2.675      0.360 
     0.885      2.675      0.359 
     0.886      2.675      0.358 
     0.887      2.676      0.357 
     0.888      2.676      0.356 
     0.889      2.676      0.355 
     0.890      2.676      0.354 
     0.891      2.676      0.352 
     0.892      2.677      0.351 
     0.893      2.677      0.349 
     0.894      2.677      0.347 
     0.895      2.677      0.346 
     0.896      2.678      0.344 
     0.897      2.678      0.342 
     0.898      2.678      0.339 
     0.899      2.678      0.337 
     0.900      2.679      0.334 
     0.901      2.679      0.332 
     0.902      2.679      0.329 
     0.903      2.680      0.326 
     0.904      2.680      0.323 
     0.905      2.680      0.319 
     0.906      2.681      0.316 
     0.907      2.681      0.312 
     0.908      2.681      0.307 
     0.909      2.682      0.303 
     0.910      2.682      0.298 
     0.911      2.683      0.293 
     0.912      2.683      0.287 
     0.913      2.684      0.281 
     0.914      2.684      0.274 
     0.915      2.685      0.266 
     0.916      2.685      0.258 
     0.917      2.686      0.248 
     0.918      2.686      0.237 
     0.919      2.687      0.225 
     0.920      2.688      0.209 
     0.921      2.688      0.189 
     0.922      2.689      0.159 
     0.923      2.691      0.096 
     0.924      2.690      0.141 
     0.925      2.689      0.178 
     0.926      2.689      0.201 
     0.927      2.688      0.218 
     0.928      2.688      0.232 
     0.929      2.687      0.243 
     0.930      2.687      0.253 
     0.931      2.687      0.262 
     0.932      2.686      0.269 
     0.933      2.686      0.276 
     0.934      2.686      0.283 
     0.935      2.686      0.288 
     0.936      2.686      0.293 
     0.937      2.685      0.298 
     0.938      2.685      0.302 
     0.939      2.685      0.306 
     0.940      2.685      0.310 
     0.941      2.685      0.314 
     0.942      2.685      0.317 
     0.943      2.685      0.320 
     0.944      2.685      0.322 
     0.945      2.685      0.325 
     0.946      2.685      0.327 
     0.947      2.684      0.329 
     0.948      2.684      0.331 
     0.949      2.684      0.333 
     0.950      2.684      0.335 
     0.951      2.684      0.336 
     0.952      2.684      0.338 
     0.953      2.684      0.339 
     0.954      2.685      0.340 
     0.955      2.685      0.341 
     0.956      2.685      0.342 
     0.957      2.685      0.342 
     0.958      2.685      0.343 
     0.959      2.685      0.343 
     0.960      2.685      0.344 
     0.961      2.685      0.344 
     0.962      2.685      0.344 
     0.963      2.685      0.344 
     0.964      2.685      0.344 
     0.965      2.686      0.344 
     0.966      2.686      0.343 
     0.967      2.686      0.343 
     0.968      2.686      0.342 
     0.969      2.686      0.341 
     0.970      2.686      0.340 
     0.971      2.687      0.339 
     0.972      2.687      0.338 
     0.973      2.687      0.337 
     0.974      2.687      0.335 
     0.975      2.688      0.334 
     0.976      2.688      0.332 
     0.977      2.688      0.330 
     0.978      2.688      0.328 
     0.979      2.689      0.325 
     0.980      2.689      0.323 
     0.981      2.689      0.320 
     0.982      2.690      0.317 
     0.983      2.690      0.314 
     0.984      2.691      0.310 
     0.985      2.691      0.306 
     0.986      2.691      0.302 
     0.987      2.692      0.298 
     0.988      2.692      0.293 
     0.989      2.693      0.287 
     0.990      2.694      0.281 
     0.991      2.694      0.274 
     0.992      2.695      0.267 
     0.993      2.696      0.259 
     0.994      2.696      0.249 
     0.995      2.697      0.238 
     0.996      2.698      0.224 
     0.997      2.699      0.208 
     0.998      2.701      0.186 
     0.999      2.702      0.153 
     1.000      2.706      0.000 


==> figures/Figure_1/BO_samples.txt <==
z x1 x2 c 
     0.923      0.772      0.113      2.692 
     0.824      0.715      0.148      2.684 
     0.079      1.963      0.411      2.710 
     0.461      0.571      0.799      2.429 
     0.209      1.843      0.928      2.308 
     0.000      1.964      0.385      2.742 
     0.627      0.586      0.335      2.698 
     1.000      0.807      0.096      2.706 
     0.301      1.209      1.257      1.275 
     0.305      1.176      1.257      1.724 


==> figures/Figure_1/X0.txt <==
x1 x2 c 
     0.742      0.214      4.167 
     0.742      0.214      0.000 

     0.684      0.282      4.181 
     0.684      0.282      0.000 

     0.626      0.524      4.103 
     0.626      0.524      0.000 

     1.874      0.606      4.053 
     1.874      0.606      0.000 

     1.776      0.980      3.772 
     1.776      0.980      0.000 

     0.724      1.052      3.744 
     0.724      1.052      0.000 

     1.630      1.138      3.630 
     1.630      1.138      0.000 

     1.546      1.200      3.584 
     1.546      1.200      0.000 

     1.030      1.242      3.864 
     1.030      1.242      0.000 

     1.250      1.250      2.500 
     1.250      1.250      0.000 



==> figures/Figure_1/X_mesh_2.txt <==
x1 x2 c z n 
     0.000      0.000      5.388      1.640  0.000e+00
     0.000      0.003      5.387      1.640  0.000e+00
     0.000      0.007      5.386      1.640  0.000e+00
     0.000      0.010      5.385      1.640  0.000e+00
     0.000      0.013      5.384      1.640  0.000e+00
     0.000      0.017      5.383      1.640  0.000e+00
     0.000      0.020      5.382      1.640  0.000e+00
     0.000      0.023      5.381      1.641  0.000e+00
     0.000      0.027      5.380      1.641  0.000e+00
     0.000      0.030      5.379      1.641  0.000e+00
     0.000      0.033      5.378      1.641  0.000e+00
     0.000      0.037      5.377      1.641  0.000e+00
     0.000      0.040      5.376      1.641  0.000e+00
     0.000      0.043      5.375      1.642  0.000e+00
     0.000      0.047      5.374      1.642  0.000e+00
     0.000      0.050      5.373      1.642  0.000e+00
     0.000      0.053      5.372      1.642  0.000e+00
     0.000      0.057      5.371      1.642  0.000e+00
     0.000      0.060      5.370      1.642  0.000e+00
     0.000      0.063      5.369      1.643  0.000e+00
     0.000      0.067      5.368      1.643  0.000e+00
     0.000      0.070      5.367      1.643  0.000e+00
     0.000      0.073      5.366      1.643  0.000e+00
     0.000      0.077      5.365      1.643  0.000e+00
     0.000      0.080      5.363      1.643  0.000e+00
     0.000      0.083      5.362      1.644  0.000e+00
     0.000      0.087      5.361      1.644  0.000e+00
     0.000      0.090      5.360      1.644  0.000e+00
     0.000      0.093      5.359      1.644  0.000e+00
     0.000      0.097      5.358      1.644  0.000e+00
     0.000      0.100      5.357      1.644  0.000e+00
     0.000      0.103      5.356      1.645  0.000e+00
     0.000      0.107      5.354      1.645  0.000e+00
     0.000      0.110      5.353      1.645  0.000e+00
     0.000      0.113      5.352      1.645  0.000e+00
     0.000      0.117      5.351      1.645  0.000e+00
     0.000      0.120      5.350      1.645  0.000e+00
     0.000      0.123      5.349      1.646  0.000e+00
     0.000      0.127      5.347      1.646  0.000e+00
     0.000      0.130      5.346      1.646  0.000e+00
     0.000      0.133      5.345      1.646  0.000e+00
     0.000      0.137      5.344      1.646  0.000e+00
     0.000      0.140      5.342      1.646  0.000e+00
     0.000      0.143      5.341      1.647  0.000e+00
     0.000      0.147      5.339      1.647  0.000e+00
     0.000      0.150      5.337      1.647  0.000e+00
     0.000      0.153      5.335      1.647  0.000e+00
     0.000      0.157      5.333      1.647  0.000e+00
     0.000      0.160      5.331      1.647  0.000e+00
     0.000      0.163      5.329      1.648  0.000e+00
     0.000      0.167      5.327      1.648  0.000e+00
     0.000      0.170      5.325      1.648  0.000e+00
     0.000      0.173      5.323      1.648  0.000e+00
     0.000      0.177      5.322      1.648  0.000e+00
     0.000      0.180      5.320      1.649  0.000e+00
     0.000      0.183      5.318      1.649  0.000e+00
     0.000      0.187      5.316      1.649  0.000e+00
     0.000      0.190      5.314      1.649  0.000e+00
     0.000      0.193      5.312      1.649  0.000e+00
     0.000      0.197      5.310      1.649  0.000e+00
     0.000      0.200      5.308      1.650  0.000e+00
     0.000      0.203      5.306      1.650  0.000e+00
     0.000      0.207      5.304      1.650  0.000e+00
     0.000      0.210      5.302      1.650  0.000e+00
     0.000      0.213      5.300      1.650  0.000e+00
     0.000      0.217      5.298      1.651  0.000e+00
     0.000      0.220      5.296      1.651  0.000e+00
     0.000      0.223      5.294      1.651  0.000e+00
     0.000      0.227      5.292      1.651  0.000e+00
     0.000      0.230      5.290      1.651  0.000e+00
     0.000      0.233      5.288      1.651  0.000e+00
     0.000      0.237      5.286      1.652  0.000e+00
     0.000      0.240      5.284      1.652  0.000e+00
     0.000      0.243      5.282      1.652  0.000e+00
     0.000      0.247      5.280      1.652  0.000e+00
     0.000      0.250      5.278      1.652  0.000e+00
     0.000      0.253      5.276      1.653  0.000e+00
     0.000      0.257      5.274      1.653  0.000e+00
     0.000      0.260      5.272      1.653  0.000e+00
     0.000      0.263      5.270      1.653  0.000e+00
     0.000      0.267      5.268      1.653  0.000e+00
     0.000      0.270      5.266      1.653  0.000e+00
     0.000      0.273      5.264      1.654  0.000e+00
     0.000      0.277      5.262      1.654  0.000e+00
     0.000      0.280      5.260      1.654  0.000e+00
     0.000      0.283      5.258      1.654  0.000e+00
     0.000      0.287      5.255      1.654  0.000e+00
     0.000      0.290      5.253      1.655  0.000e+00
     0.000      0.293      5.250      1.655  0.000e+00
     0.000      0.297      5.248      1.655  0.000e+00
     0.000      0.300      5.246      1.655  0.000e+00
     0.000      0.303      5.243      1.655  0.000e+00
     0.000      0.307      5.241      1.655  0.000e+00
     0.000      0.310      5.238      1.656  0.000e+00
     0.000      0.313      5.236      1.656  0.000e+00
     0.000      0.317      5.234      1.656  0.000e+00
     0.000      0.320      5.231      1.656  0.000e+00
     0.000      0.323      5.229      1.656  0.000e+00
     0.000      0.327      5.226      1.657  0.000e+00
     0.000      0.330      5.224      1.657  0.000e+00
     0.000      0.333      5.222      1.657  0.000e+00
     0.000      0.337      5.219      1.657  0.000e+00
     0.000      0.340      5.217      1.657  0.000e+00
     0.000      0.343      5.214      1.658  0.000e+00
     0.000      0.347      5.212      1.658  0.000e+00
     0.000      0.350      5.210      1.658  0.000e+00
     0.000      0.353      5.207      1.658  0.000e+00
     0.000      0.357      5.205      1.658  0.000e+00
     0.000      0.360      5.203      1.658  0.000e+00
     0.000      0.363      5.201      1.659  0.000e+00
     0.000      0.367      5.198      1.659  0.000e+00
     0.000      0.370      5.196      1.659  0.000e+00
     0.000      0.373      5.194      1.659  0.000e+00
     0.000      0.377      5.191      1.659  0.000e+00
     0.000      0.380      5.189      1.660  0.000e+00
     0.000      0.383      5.187      1.660  0.000e+00
     0.000      0.387      5.185      1.660  0.000e+00
     0.000      0.390      5.182      1.660  0.000e+00
     0.000      0.393      5.180      1.660  0.000e+00
     0.000      0.397      5.178      1.661  0.000e+00
     0.000      0.400      5.176      1.661  0.000e+00
     0.000      0.403      5.174      1.661  0.000e+00
     0.000      0.407      5.171      1.661  0.000e+00
     0.000      0.410      5.169      1.661  0.000e+00
     0.000      0.413      5.167      1.662  0.000e+00
     0.000      0.417      5.165      1.662  0.000e+00
     0.000      0.420      5.163      1.662  0.000e+00
     0.000      0.423      5.161      1.662  0.000e+00
     0.000      0.427      5.159      1.662  0.000e+00
     0.000      0.430      5.157      1.663  0.000e+00
     0.000      0.433      5.155      1.663  0.000e+00
     0.000      0.437      5.153      1.663  0.000e+00
     0.000      0.440      5.151      1.663  0.000e+00
     0.000      0.443      5.149      1.663  0.000e+00
     0.000      0.447      5.147      1.664  0.000e+00
     0.000      0.450      5.145      1.664  0.000e+00
     0.000      0.453      5.143      1.664  0.000e+00
     0.000      0.457      5.141      1.664  0.000e+00
     0.000      0.460      5.139      1.664  0.000e+00
     0.000      0.463      5.137      1.665  0.000e+00
     0.000      0.467      5.135      1.665  0.000e+00
     0.000      0.470      5.133      1.665  0.000e+00
     0.000      0.473      5.131      1.665  0.000e+00
     0.000      0.477      5.129      1.665  0.000e+00
     0.000      0.480      5.128      1.666  0.000e+00
     0.000      0.483      5.126      1.666  0.000e+00
     0.000      0.487      5.124      1.666  0.000e+00
     0.000      0.490      5.122      1.666  0.000e+00
     0.000      0.493      5.121      1.666  0.000e+00
     0.000      0.497      5.119      1.667  0.000e+00
     0.000      0.500      5.117      1.667  0.000e+00
     0.000      0.503      5.115      1.667  0.000e+00
     0.000      0.507      5.114      1.667  0.000e+00
     0.000      0.510      5.112      1.667  0.000e+00
     0.000      0.513      5.110      1.668  0.000e+00
     0.000      0.517      5.109      1.668  0.000e+00
     0.000      0.520      5.107      1.668  0.000e+00
     0.000      0.523      5.105      1.668  0.000e+00
     0.000      0.527      5.104      1.668  0.000e+00
     0.000      0.530      5.102      1.669  0.000e+00
     0.000      0.533      5.101      1.669  0.000e+00
     0.000      0.537      5.099      1.669  0.000e+00
     0.000      0.540      5.098      1.669  0.000e+00
     0.000      0.543      5.096      1.669  0.000e+00
     0.000      0.547      5.095      1.670  0.000e+00
     0.000      0.550      5.093      1.670  0.000e+00
     0.000      0.553      5.092      1.670  0.000e+00
     0.000      0.557      5.090      1.670  0.000e+00
     0.000      0.560      5.089      1.671  0.000e+00
     0.000      0.563      5.088      1.671  0.000e+00
     0.000      0.567      5.086      1.671  0.000e+00
     0.000      0.570      5.085      1.671  0.000e+00
     0.000      0.573      5.084      1.671  0.000e+00
     0.000      0.577      5.082      1.672  0.000e+00
     0.000      0.580      5.081      1.672  0.000e+00
     0.000      0.583      5.080      1.672  0.000e+00
     0.000      0.587      5.078      1.672  0.000e+00
     0.000      0.590      5.077      1.672  0.000e+00
     0.000      0.593      5.076      1.673  0.000e+00
     0.000      0.597      5.075      1.673  0.000e+00
     0.000      0.600      5.073      1.673  0.000e+00
     0.000      0.603      5.072      1.673  0.000e+00
     0.000      0.607      5.071      1.674  0.000e+00
     0.000      0.610      5.070      1.674  0.000e+00
     0.000      0.613      5.069      1.674  0.000e+00
     0.000      0.617      5.068      1.674  0.000e+00
     0.000      0.620      5.066      1.674  0.000e+00
     0.000      0.623      5.065      1.675  0.000e+00
     0.000      0.627      5.064      1.675  0.000e+00
     0.000      0.630      5.063      1.675  0.000e+00
     0.000      0.633      5.062      1.675  0.000e+00
     0.000      0.637      5.061      1.676  0.000e+00
     0.000      0.640      5.060      1.676  0.000e+00
     0.000      0.643      5.059      1.676  0.000e+00
     0.000      0.647      5.058      1.676  0.000e+00
     0.000      0.650      5.057      1.676  0.000e+00
     0.000      0.653      5.056      1.677  0.000e+00
     0.000      0.657      5.055      1.677  0.000e+00
     0.000      0.660      5.054      1.677  0.000e+00
     0.000      0.663      5.053      1.677  0.000e+00
     0.000      0.667      5.052      1.678  0.000e+00
     0.000      0.670      5.051      1.678  0.000e+00
     0.000      0.673      5.050      1.678  0.000e+00
     0.000      0.677      5.047      1.678  0.000e+00
     0.000      0.680      5.044      1.678  0.000e+00
     0.000      0.683      5.041      1.679  0.000e+00
     0.000      0.687      5.038      1.679  0.000e+00
     0.000      0.690      5.035      1.679  0.000e+00
     0.000      0.693      5.032      1.679  0.000e+00
     0.000      0.697      5.030      1.680  0.000e+00
     0.000      0.700      5.027      1.680  0.000e+00
     0.000      0.703      5.024      1.680  0.000e+00
     0.000      0.707      5.021      1.680  0.000e+00
     0.000      0.710      5.019      1.681  0.000e+00
     0.000      0.713      5.016      1.681  0.000e+00
     0.000      0.717      5.013      1.681  0.000e+00
     0.000      0.720      5.011      1.681  0.000e+00
     0.000      0.723      5.008      1.682  0.000e+00
     0.000      0.727      5.006      1.682  0.000e+00
     0.000      0.730      5.003      1.682  0.000e+00
     0.000      0.733      5.000      1.682  0.000e+00
     0.000      0.737      4.998      1.682  0.000e+00
     0.000      0.740      4.995      1.683  0.000e+00
     0.000      0.743      4.993      1.683  0.000e+00
     0.000      0.747      4.990      1.683  0.000e+00
     0.000      0.750      4.988      1.683  0.000e+00
     0.000      0.753      4.986      1.684  0.000e+00
     0.000      0.757      4.983      1.684  0.000e+00
     0.000      0.760      4.981      1.684  0.000e+00
     0.000      0.763      4.979      1.684  0.000e+00
     0.000      0.767      4.976      1.685  0.000e+00
     0.000      0.770      4.974      1.685  0.000e+00
     0.000      0.773      4.972      1.685  0.000e+00
     0.000      0.777      4.969      1.685  0.000e+00
     0.000      0.780      4.967      1.686  0.000e+00
     0.000      0.783      4.965      1.686  0.000e+00
     0.000      0.787      4.963      1.686  0.000e+00
     0.000      0.790      4.961      1.686  0.000e+00
     0.000      0.793      4.959      1.687  0.000e+00
     0.000      0.797      4.957      1.687  0.000e+00
     0.000      0.800      4.955      1.687  0.000e+00
     0.000      0.803      4.953      1.687  0.000e+00
     0.000      0.807      4.951      1.688  0.000e+00
     0.000      0.810      4.949      1.688  0.000e+00
     0.000      0.813      4.947      1.688  0.000e+00
     0.000      0.817      4.945      1.688  0.000e+00
     0.000      0.820      4.943      1.689  0.000e+00
     0.000      0.823      4.941      1.689  0.000e+00
     0.000      0.827      4.939      1.689  0.000e+00
     0.000      0.830      4.938      1.689  0.000e+00
     0.000      0.833      4.936      1.690  0.000e+00
     0.000      0.837      4.934      1.690  0.000e+00
     0.000      0.840      4.932      1.690  0.000e+00
     0.000      0.843      4.931      1.690  0.000e+00
     0.000      0.847      4.929      1.691  0.000e+00
     0.000      0.850      4.927      1.691  0.000e+00
     0.000      0.853      4.925      1.691  0.000e+00
     0.000      0.857      4.923      1.692  0.000e+00
     0.000      0.860      4.922      1.692  0.000e+00
     0.000      0.863      4.920      1.692  0.000e+00
     0.000      0.867      4.918      1.692  0.000e+00
     0.000      0.870      4.916      1.693  0.000e+00
     0.000      0.873      4.915      1.693  0.000e+00
     0.000      0.877      4.913      1.693  0.000e+00
     0.000      0.880      4.912      1.693  0.000e+00
     0.000      0.883      4.910      1.694  0.000e+00
     0.000      0.887      4.909      1.694  0.000e+00
     0.000      0.890      4.907      1.694  0.000e+00
     0.000      0.893      4.906      1.694  0.000e+00
     0.000      0.897      4.904      1.695  0.000e+00
     0.000      0.900      4.903      1.695  0.000e+00
     0.000      0.903      4.902      1.695  0.000e+00
     0.000      0.907      4.900      1.696  0.000e+00
     0.000      0.910      4.899      1.696  0.000e+00
     0.000      0.913      4.898      1.696  0.000e+00
     0.000      0.917      4.896      1.696  0.000e+00
     0.000      0.920      4.895      1.697  0.000e+00
     0.000      0.923      4.894      1.697  0.000e+00
     0.000      0.927      4.893      1.697  0.000e+00
     0.000      0.930      4.892      1.698  0.000e+00
     0.000      0.933      4.891      1.698  0.000e+00
     0.000      0.937      4.890      1.698  0.000e+00
     0.000      0.940      4.889      1.698  0.000e+00
     0.000      0.943      4.888      1.699  0.000e+00
     0.000      0.947      4.887      1.699  0.000e+00
     0.000      0.950      4.886      1.699  0.000e+00
     0.000      0.953      4.885      1.700  0.000e+00
     0.000      0.957      4.884      1.700  0.000e+00
     0.000      0.960      4.883      1.700  0.000e+00
     0.000      0.963      4.883      1.700  0.000e+00
     0.000      0.967      4.882      1.701  0.000e+00
     0.000      0.970      4.881      1.701  0.000e+00
     0.000      0.973      4.880      1.701  0.000e+00
     0.000      0.977      4.880      1.702  0.000e+00
     0.000      0.980      4.879      1.702  0.000e+00
     0.000      0.983      4.879      1.702  0.000e+00
     0.000      0.987      4.878      1.702  0.000e+00
     0.000      0.990      4.877      1.703  0.000e+00
     0.000      0.993      4.877      1.703  0.000e+00
     0.000      0.997      4.876      1.703  0.000e+00
     0.000      1.000      4.876      1.704  0.000e+00
     0.000      1.003      4.876      1.704  0.000e+00
     0.000      1.007      4.875      1.704  0.000e+00
     0.000      1.010      4.875      1.705  0.000e+00
     0.000      1.013      4.874      1.705  0.000e+00
     0.000      1.017      4.874      1.705  0.000e+00
     0.000      1.020      4.874      1.706  0.000e+00
     0.000      1.023      4.874      1.706  0.000e+00
     0.000      1.027      4.873      1.706  0.000e+00
     0.000      1.030      4.873      1.706  0.000e+00
     0.000      1.033      4.873      1.707  0.000e+00
     0.000      1.037      4.873      1.707  0.000e+00
     0.000      1.040      4.873      1.707  0.000e+00
     0.000      1.043      4.873      1.708  0.000e+00
     0.000      1.047      4.873      1.708  0.000e+00
     0.000      1.050      4.873      1.708  0.000e+00
     0.000      1.053      4.873      1.709  0.000e+00
     0.000      1.057      4.873      1.709  0.000e+00
     0.000      1.060      4.873      1.709  0.000e+00
     0.000      1.063      4.873      1.710  0.000e+00
     0.000      1.067      4.873      1.710  0.000e+00
     0.000      1.070      4.873      1.710  0.000e+00
     0.000      1.073      4.873      1.711  0.000e+00
     0.000      1.077      4.873      1.711  0.000e+00
     0.000      1.080      4.874      1.711  0.000e+00
     0.000      1.083      4.874      1.712  0.000e+00
     0.000      1.087      4.874      1.712  0.000e+00
     0.000      1.090      4.874      1.712  0.000e+00
     0.000      1.093      4.875      1.713  0.000e+00
     0.000      1.097      4.875      1.713  0.000e+00
     0.000      1.100      4.875      1.713  0.000e+00
     0.000      1.103      4.876      1.714  0.000e+00
     0.000      1.107      4.876      1.714  0.000e+00
     0.000      1.110      4.876      1.714  0.000e+00
     0.000      1.113      4.877      1.715  0.000e+00
     0.000      1.117      4.877      1.715  0.000e+00
     0.000      1.120      4.878      1.715  0.000e+00
     0.000      1.123      4.878      1.716  0.000e+00
     0.000      1.127      4.879      1.716  0.000e+00
     0.000      1.130      4.879      1.716  0.000e+00
     0.000      1.133      4.880      1.717  0.000e+00
     0.000      1.137      4.880      1.717  0.000e+00
     0.000      1.140      4.881      1.717  0.000e+00
     0.000      1.143      4.882      1.718  0.000e+00
     0.000      1.147      4.882      1.718  0.000e+00
     0.000      1.150      4.883      1.718  0.000e+00
     0.000      1.153      4.884      1.718  0.000e+00
     0.000      1.157      4.884      1.719  0.000e+00
     0.000      1.160      4.885      1.719  0.000e+00
     0.000      1.163      4.886      1.719  0.000e+00
     0.000      1.167      4.887      1.719  0.000e+00
     0.000      1.170      4.887      1.719  0.000e+00
     0.000      1.173      4.888      1.720  0.000e+00
     0.000      1.177      4.889      1.720  0.000e+00
     0.000      1.180      4.890      1.720  0.000e+00
     0.000      1.183      4.890      1.720  0.000e+00
     0.000      1.187      4.891      1.721  0.000e+00
     0.000      1.190      4.892      1.721  0.000e+00
     0.000      1.193      4.893      1.721  0.000e+00
     0.000      1.197      4.893      1.721  0.000e+00
     0.000      1.200      4.894      1.721  0.000e+00
     0.000      1.203      4.895      1.722  0.000e+00
     0.000      1.207      4.896      1.722  0.000e+00
     0.000      1.210      4.897      1.722  0.000e+00
     0.000      1.213      4.897      1.722  0.000e+00
     0.000      1.217      4.898      1.723  0.000e+00
     0.000      1.220      4.899      1.723  0.000e+00
     0.000      1.223      4.900      1.723  0.000e+00
     0.000      1.227      4.901      1.723  0.000e+00
     0.000      1.230      4.902      1.723  0.000e+00
     0.000      1.233      4.903      1.724  0.000e+00
     0.000      1.237      4.904      1.724  0.000e+00
     0.000      1.240      4.905      1.724  0.000e+00
     0.000      1.243      4.906      1.724  0.000e+00
     0.000      1.247      4.907      1.725  0.000e+00
     0.000      1.250      4.908      1.725  0.000e+00
     0.000      1.253      4.909      1.725  0.000e+00
     0.000      1.257      4.910      1.725  0.000e+00
     0.000      1.260      4.911      1.726  0.000e+00
     0.000      1.263      4.913      1.726  0.000e+00
     0.000      1.267      4.914      1.726  0.000e+00
     0.000      1.270      4.915      1.726  0.000e+00
     0.000      1.273      4.916      1.727  0.000e+00
     0.000      1.277      4.917      1.727  0.000e+00
     0.000      1.280      4.918      1.727  0.000e+00
     0.000      1.283      4.919      1.727  0.000e+00
     0.000      1.287      4.920      1.727  0.000e+00
     0.000      1.290      4.920      1.728  0.000e+00
     0.000      1.293      4.921      1.728  0.000e+00
     0.000      1.297      4.922      1.728  0.000e+00
     0.000      1.300      4.923      1.728  0.000e+00
     0.000      1.303      4.924      1.729  0.000e+00
     0.000      1.307      4.925      1.729  0.000e+00
     0.000      1.310      4.926      1.729  0.000e+00
     0.000      1.313      4.927      1.729  0.000e+00
     0.000      1.317      4.929      1.730  0.000e+00
     0.000      1.320      4.930      1.730  0.000e+00
     0.000      1.323      4.931      1.730  0.000e+00
     0.000      1.327      4.932      1.730  0.000e+00
     0.000      1.330      4.933      1.731  0.000e+00
     0.000      1.333      4.934      1.731  0.000e+00
     0.000      1.337      4.935      1.731  0.000e+00
     0.000      1.340      4.937      1.731  0.000e+00
     0.000      1.343      4.938      1.732  0.000e+00
     0.000      1.347      4.939      1.732  0.000e+00
     0.000      1.350      4.940      1.732  0.000e+00
     0.000      1.353      4.942      1.732  0.000e+00
     0.000      1.357      4.943      1.733  0.000e+00
     0.000      1.360      4.944      1.733  0.000e+00
     0.000      1.363      4.945      1.733  0.000e+00
     0.000      1.367      4.947      1.733  0.000e+00
     0.000      1.370      4.948      1.734  0.000e+00
     0.000      1.373      4.949      1.734  0.000e+00
     0.000      1.377      4.951      1.734  0.000e+00
     0.000      1.380      4.952      1.734  0.000e+00
     0.000      1.383      4.954      1.735  0.000e+00
     0.000      1.387      4.955      1.735  0.000e+00
     0.000      1.390      4.956      1.735  0.000e+00
     0.000      1.393      4.958      1.735  0.000e+00
     0.000      1.397      4.959      1.736  0.000e+00
     0.000      1.400      4.961      1.736  0.000e+00
     0.000      1.403      4.962      1.736  0.000e+00
     0.000      1.407      4.964      1.736  0.000e+00
     0.000      1.410      4.965      1.737  0.000e+00
     0.000      1.413      4.967      1.737  0.000e+00
     0.000      1.417      4.968      1.737  0.000e+00
     0.000      1.420      4.970      1.737  0.000e+00
     0.000      1.423      4.972      1.738  0.000e+00
     0.000      1.427      4.973      1.738  0.000e+00
     0.000      1.430      4.975      1.738  0.000e+00
     0.000      1.433      4.976      1.739  0.000e+00
     0.000      1.437      4.978      1.739  0.000e+00
     0.000      1.440      4.980      1.739  0.000e+00
     0.000      1.443      4.981      1.739  0.000e+00
     0.000      1.447      4.983      1.739  0.000e+00
     0.000      1.450      4.985      1.740  0.000e+00
     0.000      1.453      4.986      1.740  0.000e+00
     0.000      1.457      4.988      1.740  0.000e+00
     0.000      1.460      4.990      1.740  0.000e+00
     0.000      1.463      4.991      1.740  0.000e+00
     0.000      1.467      4.993      1.741  0.000e+00
     0.000      1.470      4.995      1.741  0.000e+00
     0.000      1.473      4.996      1.741  0.000e+00
     0.000      1.477      4.998      1.741  0.000e+00
     0.000      1.480      5.000      1.742  0.000e+00
     0.000      1.483      5.002      1.742  0.000e+00
     0.000      1.487      5.003      1.742  0.000e+00
     0.000      1.490      5.005      1.742  0.000e+00
     0.000      1.493      5.007      1.742  0.000e+00
     0.000      1.497      5.009      1.743  0.000e+00
     0.000      1.500      5.011      1.743  0.000e+00
     0.000      1.503      5.013      1.743  0.000e+00
     0.000      1.507      5.014      1.743  0.000e+00
     0.000      1.510      5.016      1.744  0.000e+00
     0.000      1.513      5.018      1.744  0.000e+00
     0.000      1.517      5.020      1.744  0.000e+00
     0.000      1.520      5.022      1.744  0.000e+00
     0.000      1.523      5.024      1.744  0.000e+00
     0.000      1.527      5.026      1.745  0.000e+00
     0.000      1.530      5.027      1.745  0.000e+00
     0.000      1.533      5.029      1.745  0.000e+00
     0.000      1.537      5.031      1.745  0.000e+00
     0.000      1.540      5.033      1.746  0.000e+00
     0.000      1.543      5.035      1.746  0.000e+00
     0.000      1.547      5.037      1.746  0.000e+00
     0.000      1.550      5.039      1.746  0.000e+00
     0.000      1.553      5.041      1.747  0.000e+00
     0.000      1.557      5.043      1.747  0.000e+00
     0.000      1.560      5.045      1.747  0.000e+00
     0.000      1.563      5.047      1.747  0.000e+00
     0.000      1.567      5.049      1.747  0.000e+00
     0.000      1.570      5.051      1.748  0.000e+00
     0.000      1.573      5.053      1.748  0.000e+00
     0.000      1.577      5.055      1.748  0.000e+00
     0.000      1.580      5.057      1.748  0.000e+00
     0.000      1.583      5.059      1.749  0.000e+00
     0.000      1.587      5.061      1.749  0.000e+00
     0.000      1.590      5.063      1.749  0.000e+00
     0.000      1.593      5.065      1.749  0.000e+00
     0.000      1.597      5.067      1.750  0.000e+00
     0.000      1.600      5.069      1.750  0.000e+00
     0.000      1.603      5.071      1.750  0.000e+00
     0.000      1.607      5.073      1.750  0.000e+00
     0.000      1.610      5.075      1.750  0.000e+00
     0.000      1.613      5.077      1.751  0.000e+00
     0.000      1.617      5.079      1.751  0.000e+00
     0.000      1.620      5.081      1.751  0.000e+00
     0.000      1.623      5.083      1.751  0.000e+00
     0.000      1.627      5.085      1.752  0.000e+00
     0.000      1.630      5.087      1.752  0.000e+00
     0.000      1.633      5.089      1.752  0.000e+00
     0.000      1.637      5.091      1.752  0.000e+00
     0.000      1.640      5.093      1.753  0.000e+00
     0.000      1.643      5.096      1.753  0.000e+00
     0.000      1.647      5.098      1.753  0.000e+00
     0.000      1.650      5.100      1.753  0.000e+00
     0.000      1.653      5.102      1.754  0.000e+00
     0.000      1.657      5.104      1.754  0.000e+00
     0.000      1.660      5.106      1.754  0.000e+00
     0.000      1.663      5.108      1.754  0.000e+00
     0.000      1.667      5.110      1.755  0.000e+00
     0.000      1.670      5.112      1.755  0.000e+00
     0.000      1.673      5.115      1.755  0.000e+00
     0.000      1.677      5.117      1.755  0.000e+00
     0.000      1.680      5.119      1.756  0.000e+00
     0.000      1.683      5.121      1.756  0.000e+00
     0.000      1.687      5.123      1.756  0.000e+00
     0.000      1.690      5.125      1.756  0.000e+00
     0.000      1.693      5.127      1.757  0.000e+00
     0.000      1.697      5.130      1.757  0.000e+00
     0.000      1.700      5.132      1.757  0.000e+00
     0.000      1.703      5.134      1.757  0.000e+00
     0.000      1.707      5.136      1.758  0.000e+00
     0.000      1.710      5.138      1.758  0.000e+00
     0.000      1.713      5.140      1.758  0.000e+00
     0.000      1.717      5.143      1.758  0.000e+00
     0.000      1.720      5.145      1.759  0.000e+00
     0.000      1.723      5.147      1.759  0.000e+00
     0.000      1.727      5.149      1.759  0.000e+00
     0.000      1.730      5.151      1.759  0.000e+00
     0.000      1.733      5.154      1.760  0.000e+00
     0.000      1.737      5.156      1.760  0.000e+00
     0.000      1.740      5.158      1.760  0.000e+00
     0.000      1.743      5.160      1.760  0.000e+00
     0.000      1.747      5.162      1.761  0.000e+00
     0.000      1.750      5.164      1.761  0.000e+00
     0.000      1.753      5.167      1.761  0.000e+00
     0.000      1.757      5.169      1.761  0.000e+00
     0.000      1.760      5.171      1.762  0.000e+00
     0.000      1.763      5.173      1.762  0.000e+00
     0.000      1.767      5.175      1.762  0.000e+00
     0.000      1.770      5.178      1.763  0.000e+00
     0.000      1.773      5.180      1.763  0.000e+00
     0.000      1.777      5.182      1.763  0.000e+00
     0.000      1.780      5.184      1.763  0.000e+00
     0.000      1.783      5.186      1.764  0.000e+00
     0.000      1.787      5.189      1.764  0.000e+00
     0.000      1.790      5.191      1.764  0.000e+00
     0.000      1.793      5.193      1.764  0.000e+00
     0.000      1.797      5.195      1.765  0.000e+00
     0.000      1.800      5.197      1.765  0.000e+00
     0.000      1.803      5.200      1.765  0.000e+00
     0.000      1.807      5.202      1.765  0.000e+00
     0.000      1.810      5.204      1.766  0.000e+00
     0.000      1.813      5.206      1.766  0.000e+00
     0.000      1.817      5.208      1.766  0.000e+00
     0.000      1.820      5.211      1.767  0.000e+00
     0.000      1.823      5.213      1.767  0.000e+00
     0.000      1.827      5.215      1.767  0.000e+00
     0.000      1.830      5.217      1.767  0.000e+00
     0.000      1.833      5.219      1.767  0.000e+00
     0.000      1.837      5.222      1.768  0.000e+00
     0.000      1.840      5.224      1.768  0.000e+00
     0.000      1.843      5.226      1.768  0.000e+00
     0.000      1.847      5.228      1.768  0.000e+00
     0.000      1.850      5.230      1.769  0.000e+00
     0.000      1.853      5.233      1.769  0.000e+00
     0.000      1.857      5.235      1.769  0.000e+00
     0.000      1.860      5.237      1.769  0.000e+00
     0.000      1.863      5.239      1.769  0.000e+00
     0.000      1.867      5.241      1.770  0.000e+00
     0.000      1.870      5.244      1.770  0.000e+00
     0.000      1.873      5.246      1.770  0.000e+00
     0.000      1.877      5.248      1.770  0.000e+00
     0.000      1.880      5.250      1.770  0.000e+00
     0.000      1.883      5.252      1.771  0.000e+00
     0.000      1.887      5.255      1.771  0.000e+00
     0.000      1.890      5.257      1.771  0.000e+00
     0.000      1.893      5.259      1.771  0.000e+00
     0.000      1.897      5.261      1.772  0.000e+00
     0.000      1.900      5.263      1.772  0.000e+00
     0.000      1.903      5.265      1.772  0.000e+00
     0.000      1.907      5.268      1.772  0.000e+00
     0.000      1.910      5.270      1.772  0.000e+00
     0.000      1.913      5.272      1.773  0.000e+00
     0.000      1.917      5.274      1.773  0.000e+00
     0.000      1.920      5.276      1.773  0.000e+00
     0.000      1.923      5.278      1.773  0.000e+00
     0.000      1.927      5.280      1.774  0.000e+00
     0.000      1.930      5.283      1.774  0.000e+00
     0.000      1.933      5.285      1.774  0.000e+00
     0.000      1.937      5.287      1.775  0.000e+00
     0.000      1.940      5.289      1.775  0.000e+00
     0.000      1.943      5.291      1.775  0.000e+00
     0.000      1.947      5.293      1.776  0.000e+00
     0.000      1.950      5.295      1.776  0.000e+00
     0.000      1.953      5.297      1.776  0.000e+00
     0.000      1.957      5.299      1.777  0.000e+00
     0.000      1.960      5.302      1.777  0.000e+00
     0.000      1.963      5.304      1.777  0.000e+00
     0.000      1.967      5.306      1.778  0.000e+00
     0.000      1.970      5.308      1.778  0.000e+00
     0.000      1.973      5.310      1.778  0.000e+00
     0.000      1.977      5.312      1.779  0.000e+00
     0.000      1.980      5.314      1.779  0.000e+00
     0.000      1.983      5.316      1.779  0.000e+00
     0.000      1.987      5.318      1.780  0.000e+00
     0.000      1.990      5.320      1.780  0.000e+00
     0.000      1.993      5.322      1.780  0.000e+00
     0.000      1.997      5.324      1.781  0.000e+00
     0.000      2.000      5.326      1.781  0.000e+00

     2.000      0.000      5.042      2.397  0.000e+00
     2.000      0.003      5.037      2.397  0.000e+00
     2.000      0.007      5.033      2.397  0.000e+00
     2.000      0.010      5.028      2.397  0.000e+00
     2.000      0.013      5.023      2.397  0.000e+00
     2.000      0.017      5.018      2.397  0.000e+00
     2.000      0.020      5.013      2.397  0.000e+00
     2.000      0.023      5.008      2.397  0.000e+00
     2.000      0.027      5.003      2.397  0.000e+00
     2.000      0.030      4.997      2.397  0.000e+00
     2.000      0.033      4.992      2.397  0.000e+00
     2.000      0.037      4.987      2.397  0.000e+00
     2.000      0.040      4.981      2.397  0.000e+00
     2.000      0.043      4.976      2.397  0.000e+00
     2.000      0.047      4.970      2.397  0.000e+00
     2.000      0.050      4.965      2.397  0.000e+00
     2.000      0.053      4.959      2.397  0.000e+00
     2.000      0.057      4.953      2.397  0.000e+00
     2.000      0.060      4.948      2.397  0.000e+00
     2.000      0.063      4.942      2.397  0.000e+00
     2.000      0.067      4.936      2.397  0.000e+00
     2.000      0.070      4.930      2.397  0.000e+00
     2.000      0.073      4.924      2.397  0.000e+00
     2.000      0.077      4.918      2.397  0.000e+00
     2.000      0.080      4.912      2.397  0.000e+00
     2.000      0.083      4.906      2.397  0.000e+00
     2.000      0.087      4.900      2.397  0.000e+00
     2.000      0.090      4.893      2.397  0.000e+00
     2.000      0.093      4.887      2.397  0.000e+00
     2.000      0.097      4.881      2.397  0.000e+00
     2.000      0.100      4.874      2.397  0.000e+00
     2.000      0.103      4.868      2.397  0.000e+00
     2.000      0.107      4.861      2.397  0.000e+00
     2.000      0.110      4.855      2.397  0.000e+00
     2.000      0.113      4.848      2.397  0.000e+00
     2.000      0.117      4.842      2.397  0.000e+00
     2.000      0.120      4.835      2.397  0.000e+00
     2.000      0.123      4.829      2.397  0.000e+00
     2.000      0.127      4.822      2.397  0.000e+00
     2.000      0.130      4.815      2.397  0.000e+00
     2.000      0.133      4.808      2.397  0.000e+00
     2.000      0.137      4.801      2.397  0.000e+00
     2.000      0.140      4.795      2.396  0.000e+00
     2.000      0.143      4.788      2.396  0.000e+00
     2.000      0.147      4.781      2.396  0.000e+00
     2.000      0.150      4.774      2.396  0.000e+00
     2.000      0.153      4.767      2.396  0.000e+00
     2.000      0.157      4.760      2.396  0.000e+00
     2.000      0.160      4.753      2.396  0.000e+00
     2.000      0.163      4.746      2.396  0.000e+00
     2.000      0.167      4.739      2.396  0.000e+00
     2.000      0.170      4.732      2.396  0.000e+00
     2.000      0.173      4.725      2.396  0.000e+00
     2.000      0.177      4.717      2.396  0.000e+00
     2.000      0.180      4.710      2.396  0.000e+00
     2.000      0.183      4.703      2.396  0.000e+00
     2.000      0.187      4.696      2.396  0.000e+00
     2.000      0.190      4.689      2.396  0.000e+00
     2.000      0.193      4.681      2.395  0.000e+00
     2.000      0.197      4.674      2.395  0.000e+00
     2.000      0.200      4.667      2.395  0.000e+00
     2.000      0.203      4.660      2.395  0.000e+00
     2.000      0.207      4.653      2.395  0.000e+00
     2.000      0.210      4.645      2.395  0.000e+00
     2.000      0.213      4.638      2.395  0.000e+00
     2.000      0.217      4.631      2.395  0.000e+00
     2.000      0.220      4.624      2.395  0.000e+00
     2.000      0.223      4.616      2.395  0.000e+00
     2.000      0.227      4.609      2.395  0.000e+00
     2.000      0.230      4.602      2.395  0.000e+00
     2.000      0.233      4.595      2.395  0.000e+00
     2.000      0.237      4.587      2.394  0.000e+00
     2.000      0.240      4.580      2.394  0.000e+00
     2.000      0.243      4.573      2.394  0.000e+00
     2.000      0.247      4.566      2.394  0.000e+00
     2.000      0.250      4.558      2.394  0.000e+00
     2.000      0.253      4.551      2.394  0.000e+00
     2.000      0.257      4.544      2.394  0.000e+00
     2.000      0.260      4.537      2.394  0.000e+00
     2.000      0.263      4.530      2.394  0.000e+00
     2.000      0.267      4.523      2.393  0.000e+00
     2.000      0.270      4.516      2.393  0.000e+00
     2.000      0.273      4.509      2.393  0.000e+00
     2.000      0.277      4.502      2.393  0.000e+00
     2.000      0.280      4.495      2.393  0.000e+00
     2.000      0.283      4.488      2.393  0.000e+00
     2.000      0.287      4.481      2.393  0.000e+00
     2.000      0.290      4.474      2.393  0.000e+00
     2.000      0.293      4.467      2.392  0.000e+00
     2.000      0.297      4.460      2.392  0.000e+00
     2.000      0.300      4.454      2.392  0.000e+00
     2.000      0.303      4.447      2.392  0.000e+00
     2.000      0.307      4.440      2.392  0.000e+00
     2.000      0.310      4.433      2.392  0.000e+00
     2.000      0.313      4.427      2.392  0.000e+00
     2.000      0.317      4.420      2.391  0.000e+00
     2.000      0.320      4.414      2.391  0.000e+00
     2.000      0.323      4.407      2.391  0.000e+00
     2.000      0.327      4.401      2.391  0.000e+00
     2.000      0.330      4.395      2.391  0.000e+00
     2.000      0.333      4.388      2.391  0.000e+00
     2.000      0.337      4.382      2.391  0.000e+00
     2.000      0.340      4.376      2.390  0.000e+00
     2.000      0.343      4.370      2.390  0.000e+00
     2.000      0.347      4.364      2.390  0.000e+00
     2.000      0.350      4.358      2.390  0.000e+00
     2.000      0.353      4.352      2.390  0.000e+00
     2.000      0.357      4.346      2.390  0.000e+00
     2.000      0.360      4.340      2.390  0.000e+00
     2.000      0.363      4.334      2.389  0.000e+00
     2.000      0.367      4.329      2.389  0.000e+00
     2.000      0.370      4.323      2.389  0.000e+00
     2.000      0.373      4.318      2.389  0.000e+00
     2.000      0.377      4.312      2.389  0.000e+00
     2.000      0.380      4.307      2.389  0.000e+00
     2.000      0.383      4.302      2.388  0.000e+00
     2.000      0.387      4.296      2.388  0.000e+00
     2.000      0.390      4.291      2.388  0.000e+00
     2.000      0.393      4.286      2.388  0.000e+00
     2.000      0.397      4.281      2.388  0.000e+00
     2.000      0.400      4.276      2.387  0.000e+00
     2.000      0.403      4.271      2.387  0.000e+00
     2.000      0.407      4.267      2.387  0.000e+00
     2.000      0.410      4.262      2.387  0.000e+00
     2.000      0.413      4.258      2.387  0.000e+00
     2.000      0.417      4.253      2.387  0.000e+00
     2.000      0.420      4.249      2.386  0.000e+00
     2.000      0.423      4.244      2.386  0.000e+00
     2.000      0.427      4.240      2.386  0.000e+00
     2.000      0.430      4.236      2.386  0.000e+00
     2.000      0.433      4.232      2.386  0.000e+00
     2.000      0.437      4.228      2.385  0.000e+00
     2.000      0.440      4.224      2.385  0.000e+00
     2.000      0.443      4.221      2.385  0.000e+00
     2.000      0.447      4.217      2.385  0.000e+00
     2.000      0.450      4.213      2.384  0.000e+00
     2.000      0.453      4.210      2.384  0.000e+00
     2.000      0.457      4.207      2.384  0.000e+00
     2.000      0.460      4.203      2.384  0.000e+00
     2.000      0.463      4.200      2.384  0.000e+00
     2.000      0.467      4.197      2.383  0.000e+00
     2.000      0.470      4.194      2.383  0.000e+00
     2.000      0.473      4.191      2.383  0.000e+00
     2.000      0.477      4.189      2.383  0.000e+00
     2.000      0.480      4.186      2.382  0.000e+00
     2.000      0.483      4.183      2.382  0.000e+00
     2.000      0.487      4.181      2.382  0.000e+00
     2.000      0.490      4.179      2.382  0.000e+00
     2.000      0.493      4.176      2.381  0.000e+00
     2.000      0.497      4.174      2.381  0.000e+00
     2.000      0.500      4.172      2.381  0.000e+00
     2.000      0.503      4.170      2.381  0.000e+00
     2.000      0.507      4.168      2.380  0.000e+00
     2.000      0.510      4.167      2.380  0.000e+00
     2.000      0.513      4.165      2.380  0.000e+00
     2.000      0.517      4.163      2.380  0.000e+00
     2.000      0.520      4.162      2.379  0.000e+00
     2.000      0.523      4.159      2.379  0.000e+00
     2.000      0.527      4.157      2.379  0.000e+00
     2.000      0.530      4.155      2.379  0.000e+00
     2.000      0.533      4.152      2.378  0.000e+00
     2.000      0.537      4.150      2.378  0.000e+00
     2.000      0.540      4.148      2.378  0.000e+00
     2.000      0.543      4.146      2.378  0.000e+00
     2.000      0.547      4.144      2.377  0.000e+00
     2.000      0.550      4.142      2.377  0.000e+00
     2.000      0.553      4.141      2.377  0.000e+00
     2.000      0.557      4.139      2.376  0.000e+00
     2.000      0.560      4.138      2.376  0.000e+00
     2.000      0.563      4.136      2.376  0.000e+00
     2.000      0.567      4.135      2.376  0.000e+00
     2.000      0.570      4.134      2.375  0.000e+00
     2.000      0.573      4.133      2.375  0.000e+00
     2.000      0.577      4.132      2.375  0.000e+00
     2.000      0.580      4.131      2.374  0.000e+00
     2.000      0.583      4.130      2.374  0.000e+00
     2.000      0.587      4.129      2.374  0.000e+00
     2.000      0.590      4.129      2.373  0.000e+00
     2.000      0.593      4.129      2.373  0.000e+00
     2.000      0.597      4.128      2.373  0.000e+00
     2.000      0.600      4.128      2.372  0.000e+00
     2.000      0.603      4.128      2.372  0.000e+00
     2.000      0.607      4.128      2.372  0.000e+00
     2.000      0.610      4.128      2.371  0.000e+00
     2.000      0.613      4.128      2.371  0.000e+00
     2.000      0.617      4.128      2.371  0.000e+00
     2.000      0.620      4.129      2.370  0.000e+00
     2.000      0.623      4.129      2.370  0.000e+00
     2.000      0.627      4.130      2.370  0.000e+00
     2.000      0.630      4.130      2.369  0.000e+00
     2.000      0.633      4.131      2.369  0.000e+00
     2.000      0.637      4.132      2.368  0.000e+00
     2.000      0.640      4.133      2.368  0.000e+00
     2.000      0.643      4.134      2.368  0.000e+00
     2.000      0.647      4.135      2.367  0.000e+00
     2.000      0.650      4.136      2.367  0.000e+00
     2.000      0.653      4.138      2.367  0.000e+00
     2.000      0.657      4.139      2.366  0.000e+00
     2.000      0.660      4.141      2.366  0.000e+00
     2.000      0.663      4.142      2.365  0.000e+00
     2.000      0.667      4.144      2.365  0.000e+00
     2.000      0.670      4.146      2.365  0.000e+00
     2.000      0.673      4.147      2.364  0.000e+00
     2.000      0.677      4.149      2.364  0.000e+00
     2.000      0.680      4.151      2.363  0.000e+00
     2.000      0.683      4.153      2.363  0.000e+00
     2.000      0.687      4.156      2.363  0.000e+00
     2.000      0.690      4.158      2.362  0.000e+00
     2.000      0.693      4.160      2.362  0.000e+00
     2.000      0.697      4.162      2.361  0.000e+00
     2.000      0.700      4.165      2.361  0.000e+00
     2.000      0.703      4.167      2.360  0.000e+00
     2.000      0.707      4.170      2.360  0.000e+00
     2.000      0.710      4.173      2.359  0.000e+00
     2.000      0.713      4.176      2.359  0.000e+00
     2.000      0.717      4.178      2.359  0.000e+00
     2.000      0.720      4.173      2.358  0.000e+00
     2.000      0.723      4.167      2.358  0.000e+00
     2.000      0.727      4.161      2.357  0.000e+00
     2.000      0.730      4.156      2.357  0.000e+00
     2.000      0.733      4.150      2.356  0.000e+00
     2.000      0.737      4.144      2.356  0.000e+00
     2.000      0.740      4.139      2.355  0.000e+00
     2.000      0.743      4.133      2.355  0.000e+00
     2.000      0.747      4.128      2.354  0.000e+00
     2.000      0.750      4.123      2.354  0.000e+00
     2.000      0.753      4.118      2.353  0.000e+00
     2.000      0.757      4.113      2.353  0.000e+00
     2.000      0.760      4.108      2.352  0.000e+00
     2.000      0.763      4.103      2.352  0.000e+00
     2.000      0.767      4.098      2.351  0.000e+00
     2.000      0.770      4.094      2.351  0.000e+00
     2.000      0.773      4.089      2.350  0.000e+00
     2.000      0.777      4.084      2.350  0.000e+00
     2.000      0.780      4.080      2.349  0.000e+00
     2.000      0.783      4.076      2.349  0.000e+00
     2.000      0.787      4.072      2.348  0.000e+00
     2.000      0.790      4.068      2.348  0.000e+00
     2.000      0.793      4.064      2.347  0.000e+00
     2.000      0.797      4.060      2.347  0.000e+00
     2.000      0.800      4.056      2.346  0.000e+00
     2.000      0.803      4.052      2.346  0.000e+00
     2.000      0.807      4.049      2.345  0.000e+00
     2.000      0.810      4.045      2.344  0.000e+00
     2.000      0.813      4.042      2.343  0.000e+00
     2.000      0.817      4.039      2.343  0.000e+00
     2.000      0.820      4.036      2.342  0.000e+00
     2.000      0.823      4.033      2.341  0.000e+00
     2.000      0.827      4.030      2.340  0.000e+00
     2.000      0.830      4.027      2.338  0.000e+00
     2.000      0.833      4.024      2.337  0.000e+00
     2.000      0.837      4.022      2.336  0.000e+00
     2.000      0.840      4.019      2.335  0.000e+00
     2.000      0.843      4.017      2.333  0.000e+00
     2.000      0.847      4.015      2.332  0.000e+00
     2.000      0.850      4.013      2.331  0.000e+00
     2.000      0.853      4.011      2.329  0.000e+00
     2.000      0.857      4.009      2.328  0.000e+00
     2.000      0.860      4.007      2.327  0.000e+00
     2.000      0.863      4.005      2.325  0.000e+00
     2.000      0.867      4.004      2.324  0.000e+00
     2.000      0.870      4.002      2.322  0.000e+00
     2.000      0.873      4.001      2.321  0.000e+00
     2.000      0.877      4.000      2.320  0.000e+00
     2.000      0.880      3.998      2.318  0.000e+00
     2.000      0.883      3.997      2.316  0.000e+00
     2.000      0.887      3.996      2.314  0.000e+00
     2.000      0.890      3.996      2.313  0.000e+00
     2.000      0.893      3.995      2.311  0.000e+00
     2.000      0.897      3.994      2.309  0.000e+00
     2.000      0.900      3.994      2.307  0.000e+00
     2.000      0.903      3.994      2.305  0.000e+00
     2.000      0.907      3.993      2.303  0.000e+00
     2.000      0.910      3.993      2.301  0.000e+00
     2.000      0.913      3.993      2.299  0.000e+00
     2.000      0.917      3.993      2.297  0.000e+00
     2.000      0.920      3.994      2.295  0.000e+00
     2.000      0.923      3.994      2.293  0.000e+00
     2.000      0.927      3.994      2.291  0.000e+00
     2.000      0.930      3.995      2.289  0.000e+00
     2.000      0.933      3.996      2.287  0.000e+00
     2.000      0.937      3.996      2.285  0.000e+00
     2.000      0.940      3.997      2.282  0.000e+00
     2.000      0.943      3.998      2.280  0.000e+00
     2.000      0.947      3.999      2.278  0.000e+00
     2.000      0.950      4.000      2.276  0.000e+00
     2.000      0.953      4.002      2.273  0.000e+00
     2.000      0.957      4.003      2.271  0.000e+00
     2.000      0.960      4.005      2.269  0.000e+00
     2.000      0.963      4.006      2.266  0.000e+00
     2.000      0.967      4.008      2.264  0.000e+00
     2.000      0.970      4.010      2.261  0.000e+00
     2.000      0.973      4.009      2.259  0.000e+00
     2.000      0.977      4.009      2.256  0.000e+00
     2.000      0.980      4.009      2.254  0.000e+00
     2.000      0.983      4.008      2.251  0.000e+00
     2.000      0.987      4.008      2.249  0.000e+00
     2.000      0.990      4.009      2.246  0.000e+00
     2.000      0.993      4.009      2.243  0.000e+00
     2.000      0.997      4.009      2.240  0.000e+00
     2.000      1.000      4.010      2.238  0.000e+00
     2.000      1.003      4.010      2.235  0.000e+00
     2.000      1.007      4.011      2.232  0.000e+00
     2.000      1.010      4.011      2.229  0.000e+00
     2.000      1.013      4.012      2.226  0.000e+00
     2.000      1.017      4.013      2.223  0.000e+00
     2.000      1.020      4.014      2.221  0.000e+00
     2.000      1.023      4.015      2.218  0.000e+00
     2.000      1.027      4.017      2.215  0.000e+00
     2.000      1.030      4.018      2.211  0.000e+00
     2.000      1.033      4.020      2.208  0.000e+00
     2.000      1.037      4.021      2.205  0.000e+00
     2.000      1.040      4.023      2.202  0.000e+00
     2.000      1.043      4.025      2.199  0.000e+00
     2.000      1.047      4.026      2.196  0.000e+00
     2.000      1.050      4.028      2.193  0.000e+00
     2.000      1.053      4.030      2.189  0.000e+00
     2.000      1.057      4.033      2.186  0.000e+00
     2.000      1.060      4.035      2.183  0.000e+00
     2.000      1.063      4.037      2.179  0.000e+00
     2.000      1.067      4.040      2.176  0.000e+00
     2.000      1.070      4.042      2.173  0.000e+00
     2.000      1.073      4.045      2.169  0.000e+00
     2.000      1.077      4.047      2.166  0.000e+00
     2.000      1.080      4.050      2.162  0.000e+00
     2.000      1.083      4.053      2.159  0.000e+00
     2.000      1.087      4.056      2.155  0.000e+00
     2.000      1.090      4.059      2.152  0.000e+00
     2.000      1.093      4.062      2.148  0.000e+00
     2.000      1.097      4.065      2.144  0.000e+00
     2.000      1.100      4.069      2.141  0.000e+00
     2.000      1.103      4.072      2.137  0.000e+00
     2.000      1.107      4.075      2.133  0.000e+00
     2.000      1.110      4.079      2.130  0.000e+00
     2.000      1.113      4.083      2.126  0.000e+00
     2.000      1.117      4.086      2.122  0.000e+00
     2.000      1.120      4.090      2.118  0.000e+00
     2.000      1.123      4.094      2.114  0.000e+00
     2.000      1.127      4.098      2.111  0.000e+00
     2.000      1.130      4.102      2.107  0.000e+00
     2.000      1.133      4.106      2.104  0.000e+00
     2.000      1.137      4.110      2.102  0.000e+00
     2.000      1.140      4.114      2.100  0.000e+00
     2.000      1.143      4.118      2.099  0.000e+00
     2.000      1.147      4.122      2.097  0.000e+00
     2.000      1.150      4.127      2.095  0.000e+00
     2.000      1.153      4.131      2.093  0.000e+00
     2.000      1.157      4.136      2.092  0.000e+00
     2.000      1.160      4.140      2.090  0.000e+00
     2.000      1.163      4.145      2.088  0.000e+00
     2.000      1.167      4.149      2.086  0.000e+00
     2.000      1.170      4.154      2.085  0.000e+00
     2.000      1.173      4.159      2.083  0.000e+00
     2.000      1.177      4.164      2.082  0.000e+00
     2.000      1.180      4.169      2.080  0.000e+00
     2.000      1.183      4.173      2.079  0.000e+00
     2.000      1.187      4.177      2.077  0.000e+00
     2.000      1.190      4.178      2.076  0.000e+00
     2.000      1.193      4.180      2.074  0.000e+00
     2.000      1.197      4.182      2.073  0.000e+00
     2.000      1.200      4.184      2.072  0.000e+00
     2.000      1.203      4.185      2.071  0.000e+00
     2.000      1.207      4.187      2.070  0.000e+00
     2.000      1.210      4.189      2.069  0.000e+00
     2.000      1.213      4.192      2.068  0.000e+00
     2.000      1.217      4.194      2.067  0.000e+00
     2.000      1.220      4.196      2.067  0.000e+00
     2.000      1.223      4.199      2.066  0.000e+00
     2.000      1.227      4.201      2.065  0.000e+00
     2.000      1.230      4.204      2.065  0.000e+00
     2.000      1.233      4.206      2.064  0.000e+00
     2.000      1.237      4.209      2.063  0.000e+00
     2.000      1.240      4.212      2.063  0.000e+00
     2.000      1.243      4.214      2.062  0.000e+00
     2.000      1.247      4.217      2.062  0.000e+00
     2.000      1.250      4.220      2.061  0.000e+00
     2.000      1.253      4.223      2.060  0.000e+00
     2.000      1.257      4.226      2.060  0.000e+00
     2.000      1.260      4.230      2.059  0.000e+00
     2.000      1.263      4.233      2.058  0.000e+00
     2.000      1.267      4.236      2.058  0.000e+00
     2.000      1.270      4.240      2.057  0.000e+00
     2.000      1.273      4.243      2.056  0.000e+00
     2.000      1.277      4.246      2.056  0.000e+00
     2.000      1.280      4.250      2.055  0.000e+00
     2.000      1.283      4.254      2.054  0.000e+00
     2.000      1.287      4.257      2.054  0.000e+00
     2.000      1.290      4.261      2.053  0.000e+00
     2.000      1.293      4.265      2.052  0.000e+00
     2.000      1.297      4.269      2.052  0.000e+00
     2.000      1.300      4.273      2.051  0.000e+00
     2.000      1.303      4.277      2.050  0.000e+00
     2.000      1.307      4.281      2.050  0.000e+00
     2.000      1.310      4.285      2.049  0.000e+00
     2.000      1.313      4.289      2.049  0.000e+00
     2.000      1.317      4.293      2.048  0.000e+00
     2.000      1.320      4.297      2.047  0.000e+00
     2.000      1.323      4.301      2.047  0.000e+00
     2.000      1.327      4.306      2.046  0.000e+00
     2.000      1.330      4.310      2.045  0.000e+00
     2.000      1.333      4.314      2.045  0.000e+00
     2.000      1.337      4.319      2.044  0.000e+00
     2.000      1.340      4.323      2.043  0.000e+00
     2.000      1.343      4.328      2.043  0.000e+00
     2.000      1.347      4.333      2.042  0.000e+00
     2.000      1.350      4.337      2.041  0.000e+00
     2.000      1.353      4.342      2.041  0.000e+00
     2.000      1.357      4.346      2.040  0.000e+00
     2.000      1.360      4.351      2.039  0.000e+00
     2.000      1.363      4.356      2.039  0.000e+00
     2.000      1.367      4.361      2.038  0.000e+00
     2.000      1.370      4.366      2.037  0.000e+00
     2.000      1.373      4.370      2.037  0.000e+00
     2.000      1.377      4.375      2.036  0.000e+00
     2.000      1.380      4.380      2.035  0.000e+00
     2.000      1.383      4.385      2.035  0.000e+00
     2.000      1.387      4.390      2.034  0.000e+00
     2.000      1.390      4.395      2.033  0.000e+00
     2.000      1.393      4.400      2.033  0.000e+00
     2.000      1.397      4.405      2.032  0.000e+00
     2.000      1.400      4.410      2.031  0.000e+00
     2.000      1.403      4.415      2.031  0.000e+00
     2.000      1.407      4.420      2.030  0.000e+00
     2.000      1.410      4.425      2.029  0.000e+00
     2.000      1.413      4.431      2.029  0.000e+00
     2.000      1.417      4.436      2.028  0.000e+00
     2.000      1.420      4.441      2.027  0.000e+00
     2.000      1.423      4.446      2.027  0.000e+00
     2.000      1.427      4.451      2.026  0.000e+00
     2.000      1.430      4.457      2.026  0.000e+00
     2.000      1.433      4.462      2.025  0.000e+00
     2.000      1.437      4.467      2.024  0.000e+00
     2.000      1.440      4.472      2.024  0.000e+00
     2.000      1.443      4.478      2.023  0.000e+00
     2.000      1.447      4.483      2.023  0.000e+00
     2.000      1.450      4.488      2.022  0.000e+00
     2.000      1.453      4.493      2.022  0.000e+00
     2.000      1.457      4.499      2.021  0.000e+00
     2.000      1.460      4.504      2.021  0.000e+00
     2.000      1.463      4.509      2.020  0.000e+00
     2.000      1.467      4.515      2.019  0.000e+00
     2.000      1.470      4.520      2.019  0.000e+00
     2.000      1.473      4.525      2.018  0.000e+00
     2.000      1.477      4.531      2.018  0.000e+00
     2.000      1.480      4.536      2.017  0.000e+00
     2.000      1.483      4.541      2.017  0.000e+00
     2.000      1.487      4.546      2.016  0.000e+00
     2.000      1.490      4.552      2.016  0.000e+00
     2.000      1.493      4.557      2.015  0.000e+00
     2.000      1.497      4.562      2.014  0.000e+00
     2.000      1.500      4.568      2.014  0.000e+00
     2.000      1.503      4.573      2.013  0.000e+00
     2.000      1.507      4.578      2.013  0.000e+00
     2.000      1.510      4.583      2.012  0.000e+00
     2.000      1.513      4.589      2.012  0.000e+00
     2.000      1.517      4.594      2.011  0.000e+00
     2.000      1.520      4.599      2.011  0.000e+00
     2.000      1.523      4.604      2.010  0.000e+00
     2.000      1.527      4.610      2.009  0.000e+00
     2.000      1.530      4.615      2.009  0.000e+00
     2.000      1.533      4.620      2.008  0.000e+00
     2.000      1.537      4.625      2.008  0.000e+00
     2.000      1.540      4.630      2.007  0.000e+00
     2.000      1.543      4.636      2.007  0.000e+00
     2.000      1.547      4.641      2.006  0.000e+00
     2.000      1.550      4.646      2.006  0.000e+00
     2.000      1.553      4.651      2.005  0.000e+00
     2.000      1.557      4.656      2.004  0.000e+00
     2.000      1.560      4.661      2.004  0.000e+00
     2.000      1.563      4.666      2.003  0.000e+00
     2.000      1.567      4.671      2.003  0.000e+00
     2.000      1.570      4.676      2.002  0.000e+00
     2.000      1.573      4.681      2.002  0.000e+00
     2.000      1.577      4.686      2.001  0.000e+00
     2.000      1.580      4.691      2.001  0.000e+00
     2.000      1.583      4.696      2.000  0.000e+00
     2.000      1.587      4.701      1.999  0.000e+00
     2.000      1.590      4.706      1.999  0.000e+00
     2.000      1.593      4.711      1.998  0.000e+00
     2.000      1.597      4.716      1.998  0.000e+00
     2.000      1.600      4.721      1.997  0.000e+00
     2.000      1.603      4.726      1.997  0.000e+00
     2.000      1.607      4.731      1.996  0.000e+00
     2.000      1.610      4.735      1.996  0.000e+00
     2.000      1.613      4.740      1.995  0.000e+00
     2.000      1.617      4.745      1.994  0.000e+00
     2.000      1.620      4.750      1.994  0.000e+00
     2.000      1.623      4.754      1.993  0.000e+00
     2.000      1.627      4.759      1.993  0.000e+00
     2.000      1.630      4.764      1.992  0.000e+00
     2.000      1.633      4.769      1.992  0.000e+00
     2.000      1.637      4.773      1.991  0.000e+00
     2.000      1.640      4.778      1.991  0.000e+00
     2.000      1.643      4.782      1.990  0.000e+00
     2.000      1.647      4.787      1.989  0.000e+00
     2.000      1.650      4.791      1.989  0.000e+00
     2.000      1.653      4.796      1.988  0.000e+00
     2.000      1.657      4.800      1.988  0.000e+00
     2.000      1.660      4.805      1.987  0.000e+00
     2.000      1.663      4.809      1.987  0.000e+00
     2.000      1.667      4.814      1.986  0.000e+00
     2.000      1.670      4.818      1.986  0.000e+00
     2.000      1.673      4.823      1.985  0.000e+00
     2.000      1.677      4.827      1.984  0.000e+00
     2.000      1.680      4.831      1.984  0.000e+00
     2.000      1.683      4.835      1.983  0.000e+00
     2.000      1.687      4.840      1.983  0.000e+00
     2.000      1.690      4.844      1.982  0.000e+00
     2.000      1.693      4.848      1.982  0.000e+00
     2.000      1.697      4.852      1.981  0.000e+00
     2.000      1.700      4.857      1.980  0.000e+00
     2.000      1.703      4.861      1.980  0.000e+00
     2.000      1.707      4.865      1.979  0.000e+00
     2.000      1.710      4.869      1.979  0.000e+00
     2.000      1.713      4.873      1.978  0.000e+00
     2.000      1.717      4.877      1.978  0.000e+00
     2.000      1.720      4.881      1.977  0.000e+00
     2.000      1.723      4.885      1.977  0.000e+00
     2.000      1.727      4.889      1.976  0.000e+00
     2.000      1.730      4.893      1.975  0.000e+00
     2.000      1.733      4.896      1.975  0.000e+00
     2.000      1.737      4.900      1.974  0.000e+00
     2.000      1.740      4.904      1.974  0.000e+00
     2.000      1.743      4.908      1.973  0.000e+00
     2.000      1.747      4.912      1.973  0.000e+00
     2.000      1.750      4.915      1.972  0.000e+00
     2.000      1.753      4.919      1.972  0.000e+00
     2.000      1.757      4.923      1.971  0.000e+00
     2.000      1.760      4.927      1.970  0.000e+00
     2.000      1.763      4.930      1.970  0.000e+00
     2.000      1.767      4.934      1.969  0.000e+00
     2.000      1.770      4.938      1.969  0.000e+00
     2.000      1.773      4.941      1.969  0.000e+00
     2.000      1.777      4.945      1.968  0.000e+00
     2.000      1.780      4.948      1.968  0.000e+00
     2.000      1.783      4.952      1.967  0.000e+00
     2.000      1.787      4.955      1.967  0.000e+00
     2.000      1.790      4.959      1.966  0.000e+00
     2.000      1.793      4.962      1.966  0.000e+00
     2.000      1.797      4.966      1.965  0.000e+00
     2.000      1.800      4.969      1.965  0.000e+00
     2.000      1.803      4.973      1.964  0.000e+00
     2.000      1.807      4.976      1.964  0.000e+00
     2.000      1.810      4.979      1.963  0.000e+00
     2.000      1.813      4.983      1.963  0.000e+00
     2.000      1.817      4.986      1.962  0.000e+00
     2.000      1.820      4.989      1.962  0.000e+00
     2.000      1.823      4.993      1.962  0.000e+00
     2.000      1.827      4.996      1.961  0.000e+00
     2.000      1.830      4.999      1.961  0.000e+00
     2.000      1.833      5.003      1.960  0.000e+00
     2.000      1.837      5.006      1.960  0.000e+00
     2.000      1.840      5.009      1.959  0.000e+00
     2.000      1.843      5.012      1.959  0.000e+00
     2.000      1.847      5.015      1.958  0.000e+00
     2.000      1.850      5.018      1.958  0.000e+00
     2.000      1.853      5.021      1.957  0.000e+00
     2.000      1.857      5.024      1.957  0.000e+00
     2.000      1.860      5.027      1.956  0.000e+00
     2.000      1.863      5.030      1.956  0.000e+00
     2.000      1.867      5.033      1.955  0.000e+00
     2.000      1.870      5.036      1.955  0.000e+00
     2.000      1.873      5.039      1.955  0.000e+00
     2.000      1.877      5.042      1.954  0.000e+00
     2.000      1.880      5.045      1.954  0.000e+00
     2.000      1.883      5.048      1.953  0.000e+00
     2.000      1.887      5.051      1.953  0.000e+00
     2.000      1.890      5.053      1.952  0.000e+00
     2.000      1.893      5.056      1.952  0.000e+00
     2.000      1.897      5.059      1.951  0.000e+00
     2.000      1.900      5.062      1.951  0.000e+00
     2.000      1.903      5.065      1.950  0.000e+00
     2.000      1.907      5.067      1.950  0.000e+00
     2.000      1.910      5.070      1.949  0.000e+00
     2.000      1.913      5.073      1.949  0.000e+00
     2.000      1.917      5.076      1.949  0.000e+00
     2.000      1.920      5.078      1.948  0.000e+00
     2.000      1.923      5.081      1.948  0.000e+00
     2.000      1.927      5.084      1.947  0.000e+00
     2.000      1.930      5.087      1.947  0.000e+00
     2.000      1.933      5.089      1.946  0.000e+00
     2.000      1.937      5.092      1.946  0.000e+00
     2.000      1.940      5.095      1.945  0.000e+00
     2.000      1.943      5.097      1.945  0.000e+00
     2.000      1.947      5.100      1.944  0.000e+00
     2.000      1.950      5.102      1.944  0.000e+00
     2.000      1.953      5.105      1.943  0.000e+00
     2.000      1.957      5.108      1.943  0.000e+00
     2.000      1.960      5.110      1.943  0.000e+00
     2.000      1.963      5.113      1.942  0.000e+00
     2.000      1.967      5.115      1.942  0.000e+00
     2.000      1.970      5.118      1.941  0.000e+00
     2.000      1.973      5.120      1.941  0.000e+00
     2.000      1.977      5.123      1.941  0.000e+00
     2.000      1.980      5.125      1.940  0.000e+00
     2.000      1.983      5.128      1.940  0.000e+00
     2.000      1.987      5.130      1.939  0.000e+00
     2.000      1.990      5.133      1.939  0.000e+00
     2.000      1.993      5.135      1.938  0.000e+00
     2.000      1.997      5.137      1.938  0.000e+00
     2.000      2.000      5.140      1.938  0.000e+00

     0.000      0.000      5.388      1.640  0.000e+00
     0.003      0.000      5.385      1.639  0.000e+00
     0.007      0.000      5.383      1.639  0.000e+00
     0.010      0.000      5.381      1.639  0.000e+00
     0.013      0.000      5.378      1.639  0.000e+00
     0.017      0.000      5.376      1.639  0.000e+00
     0.020      0.000      5.373      1.639  0.000e+00
     0.023      0.000      5.370      1.638  0.000e+00
     0.027      0.000      5.368      1.638  0.000e+00
     0.030      0.000      5.365      1.638  0.000e+00
     0.033      0.000      5.362      1.638  0.000e+00
     0.037      0.000      5.359      1.638  0.000e+00
     0.040      0.000      5.356      1.638  0.000e+00
     0.043      0.000      5.353      1.637  0.000e+00
     0.047      0.000      5.350      1.637  0.000e+00
     0.050      0.000      5.347      1.637  0.000e+00
     0.053      0.000      5.344      1.637  0.000e+00
     0.057      0.000      5.341      1.637  0.000e+00
     0.060      0.000      5.338      1.637  0.000e+00
     0.063      0.000      5.335      1.637  0.000e+00
     0.067      0.000      5.331      1.636  0.000e+00
     0.070      0.000      5.328      1.636  0.000e+00
     0.073      0.000      5.324      1.636  0.000e+00
     0.077      0.000      5.321      1.636  0.000e+00
     0.080      0.000      5.317      1.636  0.000e+00
     0.083      0.000      5.314      1.636  0.000e+00
     0.087      0.000      5.310      1.636  0.000e+00
     0.090      0.000      5.306      1.635  0.000e+00
     0.093      0.000      5.303      1.635  0.000e+00
     0.097      0.000      5.299      1.635  0.000e+00
     0.100      0.000      5.295      1.635  0.000e+00
     0.103      0.000      5.291      1.635  0.000e+00
     0.107      0.000      5.287      1.635  0.000e+00
     0.110      0.000      5.283      1.635  0.000e+00
     0.113      0.000      5.279      1.634  0.000e+00
     0.117      0.000      5.275      1.634  0.000e+00
     0.120      0.000      5.270      1.634  0.000e+00
     0.123      0.000      5.266      1.634  0.000e+00
     0.127      0.000      5.262      1.634  0.000e+00
     0.130      0.000      5.258      1.634  0.000e+00
     0.133      0.000      5.253      1.634  0.000e+00
     0.137      0.000      5.249      1.633  0.000e+00
     0.140      0.000      5.244      1.633  0.000e+00
     0.143      0.000      5.240      1.633  0.000e+00
     0.147      0.000      5.235      1.633  0.000e+00
     0.150      0.000      5.230      1.633  0.000e+00
     0.153      0.000      5.226      1.633  0.000e+00
     0.157      0.000      5.221      1.633  0.000e+00
     0.160      0.000      5.216      1.633  0.000e+00
     0.163      0.000      5.211      1.633  0.000e+00
     0.167      0.000      5.206      1.633  0.000e+00
     0.170      0.000      5.201      1.633  0.000e+00
     0.173      0.000      5.196      1.633  0.000e+00
     0.177      0.000      5.191      1.632  0.000e+00
     0.180      0.000      5.186      1.632  0.000e+00
     0.183      0.000      5.181      1.632  0.000e+00
     0.187      0.000      5.176      1.632  0.000e+00
     0.190      0.000      5.171      1.632  0.000e+00
     0.193      0.000      5.166      1.632  0.000e+00
     0.197      0.000      5.160      1.632  0.000e+00
     0.200      0.000      5.155      1.632  0.000e+00
     0.203      0.000      5.150      1.632  0.000e+00
     0.207      0.000      5.144      1.632  0.000e+00
     0.210      0.000      5.139      1.632  0.000e+00
     0.213      0.000      5.133      1.632  0.000e+00
     0.217      0.000      5.128      1.632  0.000e+00
     0.220      0.000      5.122      1.632  0.000e+00
     0.223      0.000      5.116      1.632  0.000e+00
     0.227      0.000      5.111      1.632  0.000e+00
     0.230      0.000      5.105      1.632  0.000e+00
     0.233      0.000      5.099      1.632  0.000e+00
     0.237      0.000      5.094      1.632  0.000e+00
     0.240      0.000      5.088      1.632  0.000e+00
     0.243      0.000      5.082      1.632  0.000e+00
     0.247      0.000      5.076      1.631  0.000e+00
     0.250      0.000      5.070      1.631  0.000e+00
     0.253      0.000      5.064      1.631  0.000e+00
     0.257      0.000      5.058      1.631  0.000e+00
     0.260      0.000      5.052      1.631  0.000e+00
     0.263      0.000      5.046      1.631  0.000e+00
     0.267      0.000      5.040      1.631  0.000e+00
     0.270      0.000      5.034      1.631  0.000e+00
     0.273      0.000      5.028      1.631  0.000e+00
     0.277      0.000      5.022      1.630  0.000e+00
     0.280      0.000      5.016      1.630  0.000e+00
     0.283      0.000      5.010      1.630  0.000e+00
     0.287      0.000      5.004      1.630  0.000e+00
     0.290      0.000      4.998      1.630  0.000e+00
     0.293      0.000      4.992      1.630  0.000e+00
     0.297      0.000      4.985      1.630  0.000e+00
     0.300      0.000      4.979      1.630  0.000e+00
     0.303      0.000      4.973      1.630  0.000e+00
     0.307      0.000      4.967      1.630  0.000e+00
     0.310      0.000      4.960      1.629  0.000e+00
     0.313      0.000      4.954      1.629  0.000e+00
     0.317      0.000      4.948      1.629  0.000e+00
     0.320      0.000      4.942      1.629  0.000e+00
     0.323      0.000      4.935      1.629  0.000e+00
     0.327      0.000      4.929      1.629  0.000e+00
     0.330      0.000      4.923      1.629  0.000e+00
     0.333      0.000      4.917      1.628  0.000e+00
     0.337      0.000      4.910      1.628  0.000e+00
     0.340      0.000      4.904      1.628  0.000e+00
     0.343      0.000      4.898      1.628  0.000e+00
     0.347      0.000      4.891      1.628  0.000e+00
     0.350      0.000      4.885      1.628  0.000e+00
     0.353      0.000      4.879      1.628  0.000e+00
     0.357      0.000      4.873      1.627  0.000e+00
     0.360      0.000      4.866      1.627  0.000e+00
     0.363      0.000      4.860      1.627  0.000e+00
     0.367      0.000      4.854      1.627  0.000e+00
     0.370      0.000      4.848      1.627  0.000e+00
     0.373      0.000      4.841      1.627  0.000e+00
     0.377      0.000      4.835      1.627  0.000e+00
     0.380      0.000      4.829      1.627  0.000e+00
     0.383      0.000      4.823      1.626  0.000e+00
     0.387      0.000      4.817      1.626  0.000e+00
     0.390      0.000      4.810      1.626  0.000e+00
     0.393      0.000      4.804      1.626  0.000e+00
     0.397      0.000      4.798      1.626  0.000e+00
     0.400      0.000      4.792      1.626  0.000e+00
     0.403      0.000      4.786      1.625  0.000e+00
     0.407      0.000      4.780      1.625  0.000e+00
     0.410      0.000      4.774      1.625  0.000e+00
     0.413      0.000      4.768      1.625  0.000e+00
     0.417      0.000      4.762      1.625  0.000e+00
     0.420      0.000      4.756      1.624  0.000e+00
     0.423      0.000      4.750      1.624  0.000e+00
     0.427      0.000      4.745      1.624  0.000e+00
     0.430      0.000      4.739      1.624  0.000e+00
     0.433      0.000      4.733      1.624  0.000e+00
     0.437      0.000      4.727      1.623  0.000e+00
     0.440      0.000      4.721      1.623  0.000e+00
     0.443      0.000      4.715      1.623  0.000e+00
     0.447      0.000      4.708      1.623  0.000e+00
     0.450      0.000      4.701      1.623  0.000e+00
     0.453      0.000      4.694      1.622  0.000e+00
     0.457      0.000      4.687      1.622  0.000e+00
     0.460      0.000      4.680      1.622  0.000e+00
     0.463      0.000      4.674      1.622  0.000e+00
     0.467      0.000      4.667      1.622  0.000e+00
     0.470      0.000      4.660      1.622  0.000e+00
     0.473      0.000      4.653      1.621  0.000e+00
     0.477      0.000      4.647      1.621  0.000e+00
     0.480      0.000      4.640      1.621  0.000e+00
     0.483      0.000      4.634      1.621  0.000e+00
     0.487      0.000      4.627      1.621  0.000e+00
     0.490      0.000      4.621      1.621  0.000e+00
     0.493      0.000      4.614      1.621  0.000e+00
     0.497      0.000      4.608      1.620  0.000e+00
     0.500      0.000      4.602      1.620  0.000e+00
     0.503      0.000      4.595      1.620  0.000e+00
     0.507      0.000      4.589      1.620  0.000e+00
     0.510      0.000      4.583      1.620  0.000e+00
     0.513      0.000      4.577      1.620  0.000e+00
     0.517      0.000      4.571      1.620  0.000e+00
     0.520      0.000      4.565      1.620  0.000e+00
     0.523      0.000      4.559      1.619  0.000e+00
     0.527      0.000      4.553      1.619  0.000e+00
     0.530      0.000      4.547      1.619  0.000e+00
     0.533      0.000      4.541      1.619  0.000e+00
     0.537      0.000      4.536      1.619  0.000e+00
     0.540      0.000      4.530      1.619  0.000e+00
     0.543      0.000      4.524      1.619  0.000e+00
     0.547      0.000      4.519      1.619  0.000e+00
     0.550      0.000      4.513      1.619  0.000e+00
     0.553      0.000      4.508      1.619  0.000e+00
     0.557      0.000      4.503      1.619  0.000e+00
     0.560      0.000      4.497      1.618  0.000e+00
     0.563      0.000      4.492      1.618  0.000e+00
     0.567      0.000      4.487      1.618  0.000e+00
     0.570      0.000      4.482      1.618  0.000e+00
     0.573      0.000      4.477      1.618  0.000e+00
     0.577      0.000      4.472      1.618  0.000e+00
     0.580      0.000      4.467      1.618  0.000e+00
     0.583      0.000      4.463      1.618  0.000e+00
     0.587      0.000      4.458      1.618  0.000e+00
     0.590      0.000      4.454      1.618  0.000e+00
     0.593      0.000      4.449      1.618  0.000e+00
     0.597      0.000      4.445      1.618  0.000e+00
     0.600      0.000      4.440      1.618  0.000e+00
     0.603      0.000      4.436      1.618  0.000e+00
     0.607      0.000      4.432      1.617  0.000e+00
     0.610      0.000      4.428      1.617  0.000e+00
     0.613      0.000      4.424      1.617  0.000e+00
     0.617      0.000      4.420      1.617  0.000e+00
     0.620      0.000      4.416      1.617  0.000e+00
     0.623      0.000      4.413      1.617  0.000e+00
     0.627      0.000      4.409      1.617  0.000e+00
     0.630      0.000      4.405      1.617  0.000e+00
     0.633      0.000      4.402      1.617  0.000e+00
     0.637      0.000      4.399      1.617  0.000e+00
     0.640      0.000      4.395      1.617  0.000e+00
     0.643      0.000      4.392      1.617  0.000e+00
     0.647      0.000      4.389      1.617  0.000e+00
     0.650      0.000      4.386      1.618  0.000e+00
     0.653      0.000      4.383      1.618  0.000e+00
     0.657      0.000      4.381      1.618  0.000e+00
     0.660      0.000      4.378      1.618  0.000e+00
     0.663      0.000      4.375      1.618  0.000e+00
     0.667      0.000      4.373      1.618  0.000e+00
     0.670      0.000      4.370      1.619  0.000e+00
     0.673      0.000      4.368      1.619  0.000e+00
     0.677      0.000      4.366      1.619  0.000e+00
     0.680      0.000      4.364      1.619  0.000e+00
     0.683      0.000      4.362      1.620  0.000e+00
     0.687      0.000      4.360      1.620  0.000e+00
     0.690      0.000      4.358      1.620  0.000e+00
     0.693      0.000      4.356      1.620  0.000e+00
     0.697      0.000      4.355      1.620  0.000e+00
     0.700      0.000      4.353      1.621  0.000e+00
     0.703      0.000      4.352      1.621  0.000e+00
     0.707      0.000      4.350      1.621  0.000e+00
     0.710      0.000      4.349      1.621  0.000e+00
     0.713      0.000      4.348      1.622  0.000e+00
     0.717      0.000      4.347      1.622  0.000e+00
     0.720      0.000      4.346      1.623  0.000e+00
     0.723      0.000      4.345      1.623  0.000e+00
     0.727      0.000      4.344      1.624  0.000e+00
     0.730      0.000      4.343      1.624  0.000e+00
     0.733      0.000      4.343      1.625  0.000e+00
     0.737      0.000      4.342      1.625  0.000e+00
     0.740      0.000      4.342      1.626  0.000e+00
     0.743      0.000      4.342      1.626  0.000e+00
     0.747      0.000      4.341      1.627  0.000e+00
     0.750      0.000      4.341      1.627  0.000e+00
     0.753      0.000      4.341      1.628  0.000e+00
     0.757      0.000      4.341      1.628  0.000e+00
     0.760      0.000      4.341      1.629  0.000e+00
     0.763      0.000      4.342      1.629  0.000e+00
     0.767      0.000      4.342      1.630  0.000e+00
     0.770      0.000      4.342      1.630  0.000e+00
     0.773      0.000      4.343      1.631  0.000e+00
     0.777      0.000      4.344      1.631  0.000e+00
     0.780      0.000      4.344      1.632  0.000e+00
     0.783      0.000      4.345      1.633  0.000e+00
     0.787      0.000      4.346      1.633  0.000e+00
     0.790      0.000      4.347      1.634  0.000e+00
     0.793      0.000      4.348      1.634  0.000e+00
     0.797      0.000      4.349      1.635  0.000e+00
     0.800      0.000      4.350      1.635  0.000e+00
     0.803      0.000      4.352      1.636  0.000e+00
     0.807      0.000      4.353      1.637  0.000e+00
     0.810      0.000      4.354      1.637  0.000e+00
     0.813      0.000      4.356      1.638  0.000e+00
     0.817      0.000      4.358      1.638  0.000e+00
     0.820      0.000      4.359      1.639  0.000e+00
     0.823      0.000      4.361      1.640  0.000e+00
     0.827      0.000      4.363      1.640  0.000e+00
     0.830      0.000      4.365      1.641  0.000e+00
     0.833      0.000      4.367      1.641  0.000e+00
     0.837      0.000      4.369      1.642  0.000e+00
     0.840      0.000      4.371      1.643  0.000e+00
     0.843      0.000      4.373      1.643  0.000e+00
     0.847      0.000      4.375      1.644  0.000e+00
     0.850      0.000      4.378      1.645  0.000e+00
     0.853      0.000      4.380      1.645  0.000e+00
     0.857      0.000      4.383      1.646  0.000e+00
     0.860      0.000      4.385      1.647  0.000e+00
     0.863      0.000      4.388      1.647  0.000e+00
     0.867      0.000      4.390      1.648  0.000e+00
     0.870      0.000      4.393      1.649  0.000e+00
     0.873      0.000      4.396      1.649  0.000e+00
     0.877      0.000      4.399      1.650  0.000e+00
     0.880      0.000      4.402      1.651  0.000e+00
     0.883      0.000      4.405      1.651  0.000e+00
     0.887      0.000      4.408      1.652  0.000e+00
     0.890      0.000      4.411      1.653  0.000e+00
     0.893      0.000      4.414      1.654  0.000e+00
     0.897      0.000      4.417      1.654  0.000e+00
     0.900      0.000      4.420      1.655  0.000e+00
     0.903      0.000      4.423      1.656  0.000e+00
     0.907      0.000      4.427      1.657  0.000e+00
     0.910      0.000      4.430      1.657  0.000e+00
     0.913      0.000      4.434      1.658  0.000e+00
     0.917      0.000      4.437      1.659  0.000e+00
     0.920      0.000      4.441      1.660  0.000e+00
     0.923      0.000      4.444      1.660  0.000e+00
     0.927      0.000      4.448      1.661  0.000e+00
     0.930      0.000      4.451      1.662  0.000e+00
     0.933      0.000      4.455      1.663  0.000e+00
     0.937      0.000      4.459      1.663  0.000e+00
     0.940      0.000      4.462      1.664  0.000e+00
     0.943      0.000      4.466      1.665  0.000e+00
     0.947      0.000      4.470      1.666  0.000e+00
     0.950      0.000      4.474      1.667  0.000e+00
     0.953      0.000      4.478      1.667  0.000e+00
     0.957      0.000      4.482      1.668  0.000e+00
     0.960      0.000      4.486      1.669  0.000e+00
     0.963      0.000      4.490      1.670  0.000e+00
     0.967      0.000      4.494      1.671  0.000e+00
     0.970      0.000      4.498      1.671  0.000e+00
     0.973      0.000      4.502      1.672  0.000e+00
     0.977      0.000      4.506      1.673  0.000e+00
     0.980      0.000      4.510      1.674  0.000e+00
     0.983      0.000      4.514      1.675  0.000e+00
     0.987      0.000      4.518      1.676  0.000e+00
     0.990      0.000      4.522      1.677  0.000e+00
     0.993      0.000      4.526      1.678  0.000e+00
     0.997      0.000      4.530      1.679  0.000e+00
     1.000      0.000      4.535      1.680  0.000e+00
     1.003      0.000      4.539      1.681  0.000e+00
     1.007      0.000      4.543      1.681  0.000e+00
     1.010      0.000      4.547      1.682  0.000e+00
     1.013      0.000      4.551      1.683  0.000e+00
     1.017      0.000      4.556      1.684  0.000e+00
     1.020      0.000      4.560      1.685  0.000e+00
     1.023      0.000      4.564      1.686  0.000e+00
     1.027      0.000      4.568      1.687  0.000e+00
     1.030      0.000      4.573      1.688  0.000e+00
     1.033      0.000      4.577      1.689  0.000e+00
     1.037      0.000      4.581      1.690  0.000e+00
     1.040      0.000      4.585      1.692  0.000e+00
     1.043      0.000      4.590      1.693  0.000e+00
     1.047      0.000      4.594      1.694  0.000e+00
     1.050      0.000      4.598      1.695  0.000e+00
     1.053      0.000      4.603      1.696  0.000e+00
     1.057      0.000      4.607      1.697  0.000e+00
     1.060      0.000      4.611      1.699  0.000e+00
     1.063      0.000      4.615      1.700  0.000e+00
     1.067      0.000      4.620      1.701  0.000e+00
     1.070      0.000      4.624      1.702  0.000e+00
     1.073      0.000      4.628      1.703  0.000e+00
     1.077      0.000      4.632      1.705  0.000e+00
     1.080      0.000      4.637      1.706  0.000e+00
     1.083      0.000      4.641      1.707  0.000e+00
     1.087      0.000      4.645      1.708  0.000e+00
     1.090      0.000      4.649      1.710  0.000e+00
     1.093      0.000      4.653      1.711  0.000e+00
     1.097      0.000      4.658      1.712  0.000e+00
     1.100      0.000      4.662      1.713  0.000e+00
     1.103      0.000      4.666      1.715  0.000e+00
     1.107      0.000      4.670      1.716  0.000e+00
     1.110      0.000      4.674      1.718  0.000e+00
     1.113      0.000      4.678      1.719  0.000e+00
     1.117      0.000      4.682      1.721  0.000e+00
     1.120      0.000      4.686      1.723  0.000e+00
     1.123      0.000      4.690      1.725  0.000e+00
     1.127      0.000      4.695      1.727  0.000e+00
     1.130      0.000      4.699      1.728  0.000e+00
     1.133      0.000      4.703      1.731  0.000e+00
     1.137      0.000      4.707      1.734  0.000e+00
     1.140      0.000      4.711      1.736  0.000e+00
     1.143      0.000      4.714      1.739  0.000e+00
     1.147      0.000      4.718      1.742  0.000e+00
     1.150      0.000      4.722      1.745  0.000e+00
     1.153      0.000      4.726      1.749  0.000e+00
     1.157      0.000      4.730      1.752  0.000e+00
     1.160      0.000      4.734      1.756  0.000e+00
     1.163      0.000      4.738      1.759  0.000e+00
     1.167      0.000      4.742      1.763  0.000e+00
     1.170      0.000      4.745      1.767  0.000e+00
     1.173      0.000      4.749      1.771  0.000e+00
     1.177      0.000      4.753      1.776  0.000e+00
     1.180      0.000      4.757      1.779  0.000e+00
     1.183      0.000      4.760      1.783  0.000e+00
     1.187      0.000      4.764      1.787  0.000e+00
     1.190      0.000      4.768      1.791  0.000e+00
     1.193      0.000      4.771      1.795  0.000e+00
     1.197      0.000      4.775      1.799  0.000e+00
     1.200      0.000      4.778      1.802  0.000e+00
     1.203      0.000      4.782      1.806  0.000e+00
     1.207      0.000      4.786      1.810  0.000e+00
     1.210      0.000      4.789      1.814  0.000e+00
     1.213      0.000      4.793      1.818  0.000e+00
     1.217      0.000      4.796      1.823  0.000e+00
     1.220      0.000      4.799      1.827  0.000e+00
     1.223      0.000      4.803      1.831  0.000e+00
     1.227      0.000      4.806      1.835  0.000e+00
     1.230      0.000      4.810      1.839  0.000e+00
     1.233      0.000      4.813      1.843  0.000e+00
     1.237      0.000      4.816      1.847  0.000e+00
     1.240      0.000      4.820      1.852  0.000e+00
     1.243      0.000      4.823      1.856  0.000e+00
     1.247      0.000      4.826      1.860  0.000e+00
     1.250      0.000      4.829      1.864  0.000e+00
     1.253      0.000      4.833      1.869  0.000e+00
     1.257      0.000      4.836      1.873  0.000e+00
     1.260      0.000      4.839      1.877  0.000e+00
     1.263      0.000      4.842      1.882  0.000e+00
     1.267      0.000      4.845      1.886  0.000e+00
     1.270      0.000      4.848      1.891  0.000e+00
     1.273      0.000      4.851      1.895  0.000e+00
     1.277      0.000      4.854      1.899  0.000e+00
     1.280      0.000      4.857      1.904  0.000e+00
     1.283      0.000      4.860      1.908  0.000e+00
     1.287      0.000      4.863      1.913  0.000e+00
     1.290      0.000      4.866      1.917  0.000e+00
     1.293      0.000      4.869      1.921  0.000e+00
     1.297      0.000      4.872      1.925  0.000e+00
     1.300      0.000      4.875      1.928  0.000e+00
     1.303      0.000      4.878      1.932  0.000e+00
     1.307      0.000      4.881      1.936  0.000e+00
     1.310      0.000      4.883      1.939  0.000e+00
     1.313      0.000      4.886      1.943  0.000e+00
     1.317      0.000      4.889      1.946  0.000e+00
     1.320      0.000      4.892      1.950  0.000e+00
     1.323      0.000      4.894      1.954  0.000e+00
     1.327      0.000      4.897      1.957  0.000e+00
     1.330      0.000      4.900      1.961  0.000e+00
     1.333      0.000      4.902      1.965  0.000e+00
     1.337      0.000      4.905      1.968  0.000e+00
     1.340      0.000      4.908      1.972  0.000e+00
     1.343      0.000      4.910      1.975  0.000e+00
     1.347      0.000      4.913      1.979  0.000e+00
     1.350      0.000      4.915      1.983  0.000e+00
     1.353      0.000      4.918      1.986  0.000e+00
     1.357      0.000      4.921      1.990  0.000e+00
     1.360      0.000      4.923      1.993  0.000e+00
     1.363      0.000      4.926      1.997  0.000e+00
     1.367      0.000      4.928      2.001  0.000e+00
     1.370      0.000      4.931      2.004  0.000e+00
     1.373      0.000      4.933      2.008  0.000e+00
     1.377      0.000      4.935      2.011  0.000e+00
     1.380      0.000      4.938      2.015  0.000e+00
     1.383      0.000      4.940      2.018  0.000e+00
     1.387      0.000      4.943      2.022  0.000e+00
     1.390      0.000      4.945      2.025  0.000e+00
     1.393      0.000      4.947      2.029  0.000e+00
     1.397      0.000      4.949      2.032  0.000e+00
     1.400      0.000      4.949      2.036  0.000e+00
     1.403      0.000      4.949      2.039  0.000e+00
     1.407      0.000      4.948      2.042  0.000e+00
     1.410      0.000      4.948      2.046  0.000e+00
     1.413      0.000      4.947      2.049  0.000e+00
     1.417      0.000      4.947      2.053  0.000e+00
     1.420      0.000      4.946      2.056  0.000e+00
     1.423      0.000      4.946      2.059  0.000e+00
     1.427      0.000      4.945      2.063  0.000e+00
     1.430      0.000      4.945      2.066  0.000e+00
     1.433      0.000      4.945      2.069  0.000e+00
     1.437      0.000      4.944      2.073  0.000e+00
     1.440      0.000      4.944      2.076  0.000e+00
     1.443      0.000      4.943      2.079  0.000e+00
     1.447      0.000      4.943      2.083  0.000e+00
     1.450      0.000      4.942      2.086  0.000e+00
     1.453      0.000      4.942      2.089  0.000e+00
     1.457      0.000      4.942      2.092  0.000e+00
     1.460      0.000      4.941      2.097  0.000e+00
     1.463      0.000      4.941      2.101  0.000e+00
     1.467      0.000      4.940      2.105  0.000e+00
     1.470      0.000      4.940      2.109  0.000e+00
     1.473      0.000      4.940      2.114  0.000e+00
     1.477      0.000      4.939      2.118  0.000e+00
     1.480      0.000      4.939      2.124  0.000e+00
     1.483      0.000      4.938      2.129  0.000e+00
     1.487      0.000      4.938      2.134  0.000e+00
     1.490      0.000      4.938      2.139  0.000e+00
     1.493      0.000      4.937      2.144  0.000e+00
     1.497      0.000      4.937      2.149  0.000e+00
     1.500      0.000      4.936      2.154  0.000e+00
     1.503      0.000      4.936      2.159  0.000e+00
     1.507      0.000      4.936      2.164  0.000e+00
     1.510      0.000      4.935      2.169  0.000e+00
     1.513      0.000      4.935      2.173  0.000e+00
     1.517      0.000      4.935      2.178  0.000e+00
     1.520      0.000      4.934      2.183  0.000e+00
     1.523      0.000      4.934      2.187  0.000e+00
     1.527      0.000      4.933      2.191  0.000e+00
     1.530      0.000      4.933      2.195  0.000e+00
     1.533      0.000      4.933      2.199  0.000e+00
     1.537      0.000      4.932      2.203  0.000e+00
     1.540      0.000      4.932      2.207  0.000e+00
     1.543      0.000      4.932      2.210  0.000e+00
     1.547      0.000      4.931      2.214  0.000e+00
     1.550      0.000      4.931      2.218  0.000e+00
     1.553      0.000      4.931      2.221  0.000e+00
     1.557      0.000      4.930      2.225  0.000e+00
     1.560      0.000      4.930      2.228  0.000e+00
     1.563      0.000      4.930      2.232  0.000e+00
     1.567      0.000      4.929      2.235  0.000e+00
     1.570      0.000      4.929      2.238  0.000e+00
     1.573      0.000      4.929      2.242  0.000e+00
     1.577      0.000      4.929      2.245  0.000e+00
     1.580      0.000      4.928      2.248  0.000e+00
     1.583      0.000      4.928      2.251  0.000e+00
     1.587      0.000      4.928      2.254  0.000e+00
     1.590      0.000      4.928      2.258  0.000e+00
     1.593      0.000      4.927      2.261  0.000e+00
     1.597      0.000      4.927      2.264  0.000e+00
     1.600      0.000      4.927      2.267  0.000e+00
     1.603      0.000      4.927      2.269  0.000e+00
     1.607      0.000      4.926      2.272  0.000e+00
     1.610      0.000      4.926      2.275  0.000e+00
     1.613      0.000      4.926      2.278  0.000e+00
     1.617      0.000      4.926      2.281  0.000e+00
     1.620      0.000      4.926      2.283  0.000e+00
     1.623      0.000      4.926      2.286  0.000e+00
     1.627      0.000      4.925      2.289  0.000e+00
     1.630      0.000      4.925      2.291  0.000e+00
     1.633      0.000      4.925      2.294  0.000e+00
     1.637      0.000      4.925      2.296  0.000e+00
     1.640      0.000      4.925      2.299  0.000e+00
     1.643      0.000      4.925      2.301  0.000e+00
     1.647      0.000      4.925      2.304  0.000e+00
     1.650      0.000      4.925      2.306  0.000e+00
     1.653      0.000      4.925      2.308  0.000e+00
     1.657      0.000      4.925      2.310  0.000e+00
     1.660      0.000      4.924      2.312  0.000e+00
     1.663      0.000      4.924      2.314  0.000e+00
     1.667      0.000      4.924      2.316  0.000e+00
     1.670      0.000      4.924      2.318  0.000e+00
     1.673      0.000      4.925      2.320  0.000e+00
     1.677      0.000      4.925      2.321  0.000e+00
     1.680      0.000      4.925      2.323  0.000e+00
     1.683      0.000      4.925      2.325  0.000e+00
     1.687      0.000      4.925      2.327  0.000e+00
     1.690      0.000      4.925      2.328  0.000e+00
     1.693      0.000      4.925      2.330  0.000e+00
     1.697      0.000      4.925      2.332  0.000e+00
     1.700      0.000      4.925      2.333  0.000e+00
     1.703      0.000      4.925      2.335  0.000e+00
     1.707      0.000      4.926      2.337  0.000e+00
     1.710      0.000      4.926      2.338  0.000e+00
     1.713      0.000      4.926      2.340  0.000e+00
     1.717      0.000      4.926      2.341  0.000e+00
     1.720      0.000      4.927      2.343  0.000e+00
     1.723      0.000      4.927      2.344  0.000e+00
     1.727      0.000      4.927      2.346  0.000e+00
     1.730      0.000      4.928      2.347  0.000e+00
     1.733      0.000      4.928      2.349  0.000e+00
     1.737      0.000      4.928      2.350  0.000e+00
     1.740      0.000      4.929      2.351  0.000e+00
     1.743      0.000      4.929      2.353  0.000e+00
     1.747      0.000      4.930      2.353  0.000e+00
     1.750      0.000      4.930      2.354  0.000e+00
     1.753      0.000      4.930      2.355  0.000e+00
     1.757      0.000      4.931      2.356  0.000e+00
     1.760      0.000      4.932      2.357  0.000e+00
     1.763      0.000      4.932      2.358  0.000e+00
     1.767      0.000      4.933      2.359  0.000e+00
     1.770      0.000      4.933      2.359  0.000e+00
     1.773      0.000      4.934      2.360  0.000e+00
     1.777      0.000      4.934      2.361  0.000e+00
     1.780      0.000      4.935      2.362  0.000e+00
     1.783      0.000      4.936      2.363  0.000e+00
     1.787      0.000      4.937      2.363  0.000e+00
     1.790      0.000      4.937      2.364  0.000e+00
     1.793      0.000      4.938      2.365  0.000e+00
     1.797      0.000      4.939      2.366  0.000e+00
     1.800      0.000      4.940      2.366  0.000e+00
     1.803      0.000      4.941      2.367  0.000e+00
     1.807      0.000      4.941      2.368  0.000e+00
     1.810      0.000      4.942      2.369  0.000e+00
     1.813      0.000      4.943      2.369  0.000e+00
     1.817      0.000      4.944      2.370  0.000e+00
     1.820      0.000      4.945      2.371  0.000e+00
     1.823      0.000      4.946      2.371  0.000e+00
     1.827      0.000      4.947      2.372  0.000e+00
     1.830      0.000      4.948      2.373  0.000e+00
     1.833      0.000      4.950      2.373  0.000e+00
     1.837      0.000      4.951      2.374  0.000e+00
     1.840      0.000      4.952      2.375  0.000e+00
     1.843      0.000      4.953      2.375  0.000e+00
     1.847      0.000      4.954      2.376  0.000e+00
     1.850      0.000      4.955      2.376  0.000e+00
     1.853      0.000      4.957      2.377  0.000e+00
     1.857      0.000      4.958      2.378  0.000e+00
     1.860      0.000      4.959      2.378  0.000e+00
     1.863      0.000      4.961      2.379  0.000e+00
     1.867      0.000      4.962      2.379  0.000e+00
     1.870      0.000      4.964      2.380  0.000e+00
     1.873      0.000      4.965      2.380  0.000e+00
     1.877      0.000      4.967      2.381  0.000e+00
     1.880      0.000      4.968      2.382  0.000e+00
     1.883      0.000      4.970      2.382  0.000e+00
     1.887      0.000      4.971      2.383  0.000e+00
     1.890      0.000      4.973      2.383  0.000e+00
     1.893      0.000      4.974      2.384  0.000e+00
     1.897      0.000      4.976      2.384  0.000e+00
     1.900      0.000      4.978      2.385  0.000e+00
     1.903      0.000      4.979      2.385  0.000e+00
     1.907      0.000      4.981      2.386  0.000e+00
     1.910      0.000      4.983      2.386  0.000e+00
     1.913      0.000      4.985      2.387  0.000e+00
     1.917      0.000      4.987      2.387  0.000e+00
     1.920      0.000      4.989      2.388  0.000e+00
     1.923      0.000      4.990      2.388  0.000e+00
     1.927      0.000      4.992      2.389  0.000e+00
     1.930      0.000      4.994      2.389  0.000e+00
     1.933      0.000      4.996      2.389  0.000e+00
     1.937      0.000      4.998      2.390  0.000e+00
     1.940      0.000      5.000      2.390  0.000e+00
     1.943      0.000      5.003      2.391  0.000e+00
     1.947      0.000      5.005      2.391  0.000e+00
     1.950      0.000      5.007      2.392  0.000e+00
     1.953      0.000      5.009      2.392  0.000e+00
     1.957      0.000      5.011      2.392  0.000e+00
     1.960      0.000      5.013      2.393  0.000e+00
     1.963      0.000      5.016      2.393  0.000e+00
     1.967      0.000      5.018      2.394  0.000e+00
     1.970      0.000      5.020      2.394  0.000e+00
     1.973      0.000      5.023      2.394  0.000e+00
     1.977      0.000      5.025      2.395  0.000e+00
     1.980      0.000      5.027      2.395  0.000e+00
     1.983      0.000      5.030      2.395  0.000e+00
     1.987      0.000      5.032      2.396  0.000e+00
     1.990      0.000      5.035      2.396  0.000e+00
     1.993      0.000      5.037      2.396  0.000e+00
     1.997      0.000      5.040      2.397  0.000e+00
     2.000      0.000      5.042      2.397  0.000e+00

     0.000      2.000      5.326      1.781  0.000e+00
     0.003      2.000      5.326      1.781  0.000e+00
     0.007      2.000      5.326      1.782  0.000e+00
     0.010      2.000      5.326      1.782  0.000e+00
     0.013      2.000      5.326      1.782  0.000e+00
     0.017      2.000      5.326      1.783  0.000e+00
     0.020      2.000      5.326      1.783  0.000e+00
     0.023      2.000      5.326      1.783  0.000e+00
     0.027      2.000      5.326      1.784  0.000e+00
     0.030      2.000      5.325      1.784  0.000e+00
     0.033      2.000      5.325      1.784  0.000e+00
     0.037      2.000      5.325      1.785  0.000e+00
     0.040      2.000      5.325      1.785  0.000e+00
     0.043      2.000      5.324      1.785  0.000e+00
     0.047      2.000      5.324      1.785  0.000e+00
     0.050      2.000      5.324      1.786  0.000e+00
     0.053      2.000      5.324      1.786  0.000e+00
     0.057      2.000      5.323      1.786  0.000e+00
     0.060      2.000      5.323      1.787  0.000e+00
     0.063      2.000      5.323      1.787  0.000e+00
     0.067      2.000      5.322      1.787  0.000e+00
     0.070      2.000      5.322      1.788  0.000e+00
     0.073      2.000      5.321      1.788  0.000e+00
     0.077      2.000      5.321      1.788  0.000e+00
     0.080      2.000      5.321      1.789  0.000e+00
     0.083      2.000      5.320      1.789  0.000e+00
     0.087      2.000      5.320      1.789  0.000e+00
     0.090      2.000      5.319      1.789  0.000e+00
     0.093      2.000      5.319      1.790  0.000e+00
     0.097      2.000      5.318      1.790  0.000e+00
     0.100      2.000      5.318      1.790  0.000e+00
     0.103      2.000      5.317      1.791  0.000e+00
     0.107      2.000      5.316      1.791  0.000e+00
     0.110      2.000      5.316      1.791  0.000e+00
     0.113      2.000      5.315      1.792  0.000e+00
     0.117      2.000      5.315      1.792  0.000e+00
     0.120      2.000      5.314      1.792  0.000e+00
     0.123      2.000      5.313      1.793  0.000e+00
     0.127      2.000      5.313      1.793  0.000e+00
     0.130      2.000      5.312      1.793  0.000e+00
     0.133      2.000      5.311      1.794  0.000e+00
     0.137      2.000      5.310      1.794  0.000e+00
     0.140      2.000      5.310      1.794  0.000e+00
     0.143      2.000      5.309      1.795  0.000e+00
     0.147      2.000      5.308      1.795  0.000e+00
     0.150      2.000      5.307      1.795  0.000e+00
     0.153      2.000      5.306      1.796  0.000e+00
     0.157      2.000      5.306      1.796  0.000e+00
     0.160      2.000      5.305      1.796  0.000e+00
     0.163      2.000      5.304      1.797  0.000e+00
     0.167      2.000      5.303      1.797  0.000e+00
     0.170      2.000      5.302      1.797  0.000e+00
     0.173      2.000      5.301      1.798  0.000e+00
     0.177      2.000      5.300      1.798  0.000e+00
     0.180      2.000      5.299      1.798  0.000e+00
     0.183      2.000      5.298      1.799  0.000e+00
     0.187      2.000      5.297      1.799  0.000e+00
     0.190      2.000      5.296      1.799  0.000e+00
     0.193      2.000      5.295      1.800  0.000e+00
     0.197      2.000      5.294      1.800  0.000e+00
     0.200      2.000      5.293      1.800  0.000e+00
     0.203      2.000      5.292      1.801  0.000e+00
     0.207      2.000      5.291      1.801  0.000e+00
     0.210      2.000      5.290      1.801  0.000e+00
     0.213      2.000      5.289      1.802  0.000e+00
     0.217      2.000      5.288      1.802  0.000e+00
     0.220      2.000      5.287      1.802  0.000e+00
     0.223      2.000      5.286      1.803  0.000e+00
     0.227      2.000      5.284      1.803  0.000e+00
     0.230      2.000      5.283      1.804  0.000e+00
     0.233      2.000      5.282      1.804  0.000e+00
     0.237      2.000      5.281      1.804  0.000e+00
     0.240      2.000      5.280      1.805  0.000e+00
     0.243      2.000      5.278      1.805  0.000e+00
     0.247      2.000      5.277      1.806  0.000e+00
     0.250      2.000      5.276      1.806  0.000e+00
     0.253      2.000      5.274      1.807  0.000e+00
     0.257      2.000      5.273      1.808  0.000e+00
     0.260      2.000      5.272      1.808  0.000e+00
     0.263      2.000      5.271      1.809  0.000e+00
     0.267      2.000      5.269      1.809  0.000e+00
     0.270      2.000      5.268      1.809  0.000e+00
     0.273      2.000      5.266      1.810  0.000e+00
     0.277      2.000      5.265      1.810  0.000e+00
     0.280      2.000      5.264      1.810  0.000e+00
     0.283      2.000      5.262      1.811  0.000e+00
     0.287      2.000      5.261      1.811  0.000e+00
     0.290      2.000      5.259      1.812  0.000e+00
     0.293      2.000      5.258      1.812  0.000e+00
     0.297      2.000      5.256      1.812  0.000e+00
     0.300      2.000      5.255      1.813  0.000e+00
     0.303      2.000      5.253      1.813  0.000e+00
     0.307      2.000      5.252      1.813  0.000e+00
     0.310      2.000      5.250      1.814  0.000e+00
     0.313      2.000      5.249      1.814  0.000e+00
     0.317      2.000      5.247      1.814  0.000e+00
     0.320      2.000      5.246      1.815  0.000e+00
     0.323      2.000      5.244      1.815  0.000e+00
     0.327      2.000      5.243      1.815  0.000e+00
     0.330      2.000      5.241      1.816  0.000e+00
     0.333      2.000      5.239      1.816  0.000e+00
     0.337      2.000      5.238      1.816  0.000e+00
     0.340      2.000      5.236      1.817  0.000e+00
     0.343      2.000      5.235      1.817  0.000e+00
     0.347      2.000      5.233      1.817  0.000e+00
     0.350      2.000      5.231      1.817  0.000e+00
     0.353      2.000      5.230      1.817  0.000e+00
     0.357      2.000      5.228      1.817  0.000e+00
     0.360      2.000      5.226      1.818  0.000e+00
     0.363      2.000      5.224      1.818  0.000e+00
     0.367      2.000      5.223      1.818  0.000e+00
     0.370      2.000      5.221      1.818  0.000e+00
     0.373      2.000      5.219      1.818  0.000e+00
     0.377      2.000      5.218      1.819  0.000e+00
     0.380      2.000      5.216      1.819  0.000e+00
     0.383      2.000      5.214      1.819  0.000e+00
     0.387      2.000      5.212      1.819  0.000e+00
     0.390      2.000      5.210      1.819  0.000e+00
     0.393      2.000      5.209      1.819  0.000e+00
     0.397      2.000      5.207      1.820  0.000e+00
     0.400      2.000      5.205      1.820  0.000e+00
     0.403      2.000      5.203      1.820  0.000e+00
     0.407      2.000      5.201      1.820  0.000e+00
     0.410      2.000      5.200      1.820  0.000e+00
     0.413      2.000      5.198      1.820  0.000e+00
     0.417      2.000      5.196      1.821  0.000e+00
     0.420      2.000      5.194      1.821  0.000e+00
     0.423      2.000      5.192      1.821  0.000e+00
     0.427      2.000      5.190      1.821  0.000e+00
     0.430      2.000      5.188      1.821  0.000e+00
     0.433      2.000      5.186      1.822  0.000e+00
     0.437      2.000      5.184      1.822  0.000e+00
     0.440      2.000      5.183      1.822  0.000e+00
     0.443      2.000      5.181      1.822  0.000e+00
     0.447      2.000      5.179      1.822  0.000e+00
     0.450      2.000      5.177      1.822  0.000e+00
     0.453      2.000      5.175      1.823  0.000e+00
     0.457      2.000      5.173      1.823  0.000e+00
     0.460      2.000      5.171      1.823  0.000e+00
     0.463      2.000      5.169      1.823  0.000e+00
     0.467      2.000      5.167      1.823  0.000e+00
     0.470      2.000      5.165      1.823  0.000e+00
     0.473      2.000      5.163      1.824  0.000e+00
     0.477      2.000      5.161      1.824  0.000e+00
     0.480      2.000      5.159      1.824  0.000e+00
     0.483      2.000      5.157      1.824  0.000e+00
     0.487      2.000      5.155      1.824  0.000e+00
     0.490      2.000      5.153      1.824  0.000e+00
     0.493      2.000      5.151      1.825  0.000e+00
     0.497      2.000      5.149      1.825  0.000e+00
     0.500      2.000      5.147      1.825  0.000e+00
     0.503      2.000      5.145      1.825  0.000e+00
     0.507      2.000      5.143      1.825  0.000e+00
     0.510      2.000      5.141      1.825  0.000e+00
     0.513      2.000      5.139      1.826  0.000e+00
     0.517      2.000      5.137      1.826  0.000e+00
     0.520      2.000      5.135      1.826  0.000e+00
     0.523      2.000      5.133      1.826  0.000e+00
     0.527      2.000      5.131      1.826  0.000e+00
     0.530      2.000      5.128      1.826  0.000e+00
     0.533      2.000      5.126      1.827  0.000e+00
     0.537      2.000      5.124      1.827  0.000e+00
     0.540      2.000      5.122      1.827  0.000e+00
     0.543      2.000      5.120      1.827  0.000e+00
     0.547      2.000      5.118      1.827  0.000e+00
     0.550      2.000      5.116      1.827  0.000e+00
     0.553      2.000      5.114      1.827  0.000e+00
     0.557      2.000      5.112      1.828  0.000e+00
     0.560      2.000      5.110      1.828  0.000e+00
     0.563      2.000      5.108      1.828  0.000e+00
     0.567      2.000      5.106      1.828  0.000e+00
     0.570      2.000      5.103      1.828  0.000e+00
     0.573      2.000      5.101      1.828  0.000e+00
     0.577      2.000      5.099      1.829  0.000e+00
     0.580      2.000      5.097      1.829  0.000e+00
     0.583      2.000      5.095      1.829  0.000e+00
     0.587      2.000      5.093      1.829  0.000e+00
     0.590      2.000      5.091      1.829  0.000e+00
     0.593      2.000      5.089      1.829  0.000e+00
     0.597      2.000      5.087      1.829  0.000e+00
     0.600      2.000      5.084      1.830  0.000e+00
     0.603      2.000      5.082      1.830  0.000e+00
     0.607      2.000      5.080      1.830  0.000e+00
     0.610      2.000      5.078      1.830  0.000e+00
     0.613      2.000      5.076      1.830  0.000e+00
     0.617      2.000      5.074      1.830  0.000e+00
     0.620      2.000      5.072      1.830  0.000e+00
     0.623      2.000      5.069      1.831  0.000e+00
     0.627      2.000      5.067      1.831  0.000e+00
     0.630      2.000      5.065      1.831  0.000e+00
     0.633      2.000      5.063      1.831  0.000e+00
     0.637      2.000      5.060      1.831  0.000e+00
     0.640      2.000      5.058      1.831  0.000e+00
     0.643      2.000      5.056      1.831  0.000e+00
     0.647      2.000      5.053      1.832  0.000e+00
     0.650      2.000      5.051      1.832  0.000e+00
     0.653      2.000      5.049      1.832  0.000e+00
     0.657      2.000      5.047      1.832  0.000e+00
     0.660      2.000      5.044      1.832  0.000e+00
     0.663      2.000      5.042      1.832  0.000e+00
     0.667      2.000      5.040      1.832  0.000e+00
     0.670      2.000      5.037      1.833  0.000e+00
     0.673      2.000      5.035      1.833  0.000e+00
     0.677      2.000      5.033      1.833  0.000e+00
     0.680      2.000      5.030      1.833  0.000e+00
     0.683      2.000      5.028      1.833  0.000e+00
     0.687      2.000      5.026      1.833  0.000e+00
     0.690      2.000      5.023      1.833  0.000e+00
     0.693      2.000      5.021      1.833  0.000e+00
     0.697      2.000      5.019      1.834  0.000e+00
     0.700      2.000      5.017      1.834  0.000e+00
     0.703      2.000      5.014      1.834  0.000e+00
     0.707      2.000      5.012      1.834  0.000e+00
     0.710      2.000      5.010      1.834  0.000e+00
     0.713      2.000      5.007      1.834  0.000e+00
     0.717      2.000      5.005      1.834  0.000e+00
     0.720      2.000      5.003      1.834  0.000e+00
     0.723      2.000      5.000      1.834  0.000e+00
     0.727      2.000      4.998      1.835  0.000e+00
     0.730      2.000      4.996      1.835  0.000e+00
     0.733      2.000      4.994      1.835  0.000e+00
     0.737      2.000      4.991      1.835  0.000e+00
     0.740      2.000      4.989      1.835  0.000e+00
     0.743      2.000      4.987      1.835  0.000e+00
     0.747      2.000      4.984      1.835  0.000e+00
     0.750      2.000      4.982      1.835  0.000e+00
     0.753      2.000      4.980      1.835  0.000e+00
     0.757      2.000      4.977      1.836  0.000e+00
     0.760      2.000      4.975      1.836  0.000e+00
     0.763      2.000      4.973      1.836  0.000e+00
     0.767      2.000      4.971      1.836  0.000e+00
     0.770      2.000      4.968      1.836  0.000e+00
     0.773      2.000      4.966      1.836  0.000e+00
     0.777      2.000      4.964      1.836  0.000e+00
     0.780      2.000      4.962      1.836  0.000e+00
     0.783      2.000      4.959      1.836  0.000e+00
     0.787      2.000      4.957      1.837  0.000e+00
     0.790      2.000      4.955      1.837  0.000e+00
     0.793      2.000      4.953      1.837  0.000e+00
     0.797      2.000      4.950      1.837  0.000e+00
     0.800      2.000      4.948      1.837  0.000e+00
     0.803      2.000      4.946      1.837  0.000e+00
     0.807      2.000      4.944      1.837  0.000e+00
     0.810      2.000      4.941      1.837  0.000e+00
     0.813      2.000      4.939      1.838  0.000e+00
     0.817      2.000      4.937      1.838  0.000e+00
     0.820      2.000      4.935      1.838  0.000e+00
     0.823      2.000      4.933      1.838  0.000e+00
     0.827      2.000      4.930      1.838  0.000e+00
     0.830      2.000      4.928      1.838  0.000e+00
     0.833      2.000      4.926      1.838  0.000e+00
     0.837      2.000      4.924      1.838  0.000e+00
     0.840      2.000      4.922      1.838  0.000e+00
     0.843      2.000      4.920      1.838  0.000e+00
     0.847      2.000      4.917      1.838  0.000e+00
     0.850      2.000      4.915      1.838  0.000e+00
     0.853      2.000      4.913      1.838  0.000e+00
     0.857      2.000      4.911      1.838  0.000e+00
     0.860      2.000      4.909      1.838  0.000e+00
     0.863      2.000      4.907      1.838  0.000e+00
     0.867      2.000      4.905      1.838  0.000e+00
     0.870      2.000      4.903      1.838  0.000e+00
     0.873      2.000      4.901      1.838  0.000e+00
     0.877      2.000      4.898      1.838  0.000e+00
     0.880      2.000      4.896      1.838  0.000e+00
     0.883      2.000      4.894      1.837  0.000e+00
     0.887      2.000      4.892      1.837  0.000e+00
     0.890      2.000      4.890      1.837  0.000e+00
     0.893      2.000      4.888      1.837  0.000e+00
     0.897      2.000      4.886      1.837  0.000e+00
     0.900      2.000      4.884      1.837  0.000e+00
     0.903      2.000      4.882      1.837  0.000e+00
     0.907      2.000      4.880      1.837  0.000e+00
     0.910      2.000      4.878      1.837  0.000e+00
     0.913      2.000      4.876      1.837  0.000e+00
     0.917      2.000      4.874      1.837  0.000e+00
     0.920      2.000      4.872      1.836  0.000e+00
     0.923      2.000      4.870      1.836  0.000e+00
     0.927      2.000      4.868      1.836  0.000e+00
     0.930      2.000      4.867      1.836  0.000e+00
     0.933      2.000      4.865      1.836  0.000e+00
     0.937      2.000      4.863      1.836  0.000e+00
     0.940      2.000      4.861      1.836  0.000e+00
     0.943      2.000      4.859      1.836  0.000e+00
     0.947      2.000      4.857      1.835  0.000e+00
     0.950      2.000      4.855      1.835  0.000e+00
     0.953      2.000      4.854      1.835  0.000e+00
     0.957      2.000      4.852      1.835  0.000e+00
     0.960      2.000      4.850      1.835  0.000e+00
     0.963      2.000      4.848      1.835  0.000e+00
     0.967      2.000      4.846      1.835  0.000e+00
     0.970      2.000      4.845      1.834  0.000e+00
     0.973      2.000      4.843      1.834  0.000e+00
     0.977      2.000      4.841      1.834  0.000e+00
     0.980      2.000      4.840      1.834  0.000e+00
     0.983      2.000      4.838      1.834  0.000e+00
     0.987      2.000      4.836      1.834  0.000e+00
     0.990      2.000      4.835      1.833  0.000e+00
     0.993      2.000      4.833      1.833  0.000e+00
     0.997      2.000      4.831      1.833  0.000e+00
     1.000      2.000      4.830      1.833  0.000e+00
     1.003      2.000      4.828      1.833  0.000e+00
     1.007      2.000      4.826      1.832  0.000e+00
     1.010      2.000      4.825      1.832  0.000e+00
     1.013      2.000      4.823      1.832  0.000e+00
     1.017      2.000      4.822      1.832  0.000e+00
     1.020      2.000      4.820      1.832  0.000e+00
     1.023      2.000      4.819      1.831  0.000e+00
     1.027      2.000      4.817      1.831  0.000e+00
     1.030      2.000      4.816      1.831  0.000e+00
     1.033      2.000      4.814      1.831  0.000e+00
     1.037      2.000      4.813      1.831  0.000e+00
     1.040      2.000      4.812      1.830  0.000e+00
     1.043      2.000      4.810      1.830  0.000e+00
     1.047      2.000      4.809      1.830  0.000e+00
     1.050      2.000      4.807      1.830  0.000e+00
     1.053      2.000      4.806      1.830  0.000e+00
     1.057      2.000      4.805      1.829  0.000e+00
     1.060      2.000      4.804      1.829  0.000e+00
     1.063      2.000      4.802      1.829  0.000e+00
     1.067      2.000      4.801      1.829  0.000e+00
     1.070      2.000      4.800      1.828  0.000e+00
     1.073      2.000      4.799      1.828  0.000e+00
     1.077      2.000      4.797      1.828  0.000e+00
     1.080      2.000      4.796      1.828  0.000e+00
     1.083      2.000      4.795      1.827  0.000e+00
     1.087      2.000      4.794      1.827  0.000e+00
     1.090      2.000      4.793      1.827  0.000e+00
     1.093      2.000      4.792      1.827  0.000e+00
     1.097      2.000      4.791      1.826  0.000e+00
     1.100      2.000      4.789      1.826  0.000e+00
     1.103      2.000      4.788      1.826  0.000e+00
     1.107      2.000      4.787      1.826  0.000e+00
     1.110      2.000      4.786      1.825  0.000e+00
     1.113      2.000      4.785      1.825  0.000e+00
     1.117      2.000      4.785      1.825  0.000e+00
     1.120      2.000      4.784      1.825  0.000e+00
     1.123      2.000      4.783      1.825  0.000e+00
     1.127      2.000      4.782      1.825  0.000e+00
     1.130      2.000      4.781      1.825  0.000e+00
     1.133      2.000      4.780      1.825  0.000e+00
     1.137      2.000      4.779      1.825  0.000e+00
     1.140      2.000      4.779      1.825  0.000e+00
     1.143      2.000      4.778      1.825  0.000e+00
     1.147      2.000      4.777      1.825  0.000e+00
     1.150      2.000      4.776      1.825  0.000e+00
     1.153      2.000      4.776      1.825  0.000e+00
     1.157      2.000      4.775      1.825  0.000e+00
     1.160      2.000      4.774      1.826  0.000e+00
     1.163      2.000      4.774      1.826  0.000e+00
     1.167      2.000      4.773      1.826  0.000e+00
     1.170      2.000      4.772      1.826  0.000e+00
     1.173      2.000      4.772      1.826  0.000e+00
     1.177      2.000      4.771      1.826  0.000e+00
     1.180      2.000      4.771      1.826  0.000e+00
     1.183      2.000      4.770      1.826  0.000e+00
     1.187      2.000      4.770      1.826  0.000e+00
     1.190      2.000      4.769      1.826  0.000e+00
     1.193      2.000      4.769      1.826  0.000e+00
     1.197      2.000      4.769      1.826  0.000e+00
     1.200      2.000      4.768      1.826  0.000e+00
     1.203      2.000      4.768      1.827  0.000e+00
     1.207      2.000      4.767      1.827  0.000e+00
     1.210      2.000      4.767      1.828  0.000e+00
     1.213      2.000      4.767      1.828  0.000e+00
     1.217      2.000      4.767      1.829  0.000e+00
     1.220      2.000      4.766      1.829  0.000e+00
     1.223      2.000      4.766      1.830  0.000e+00
     1.227      2.000      4.766      1.830  0.000e+00
     1.230      2.000      4.766      1.831  0.000e+00
     1.233      2.000      4.766      1.831  0.000e+00
     1.237      2.000      4.766      1.832  0.000e+00
     1.240      2.000      4.766      1.832  0.000e+00
     1.243      2.000      4.765      1.833  0.000e+00
     1.247      2.000      4.765      1.833  0.000e+00
     1.250      2.000      4.765      1.834  0.000e+00
     1.253      2.000      4.765      1.834  0.000e+00
     1.257      2.000      4.765      1.835  0.000e+00
     1.260      2.000      4.766      1.836  0.000e+00
     1.263      2.000      4.766      1.836  0.000e+00
     1.267      2.000      4.766      1.837  0.000e+00
     1.270      2.000      4.766      1.837  0.000e+00
     1.273      2.000      4.766      1.838  0.000e+00
     1.277      2.000      4.766      1.838  0.000e+00
     1.280      2.000      4.766      1.839  0.000e+00
     1.283      2.000      4.767      1.839  0.000e+00
     1.287      2.000      4.767      1.840  0.000e+00
     1.290      2.000      4.767      1.841  0.000e+00
     1.293      2.000      4.767      1.841  0.000e+00
     1.297      2.000      4.768      1.842  0.000e+00
     1.300      2.000      4.768      1.843  0.000e+00
     1.303      2.000      4.769      1.843  0.000e+00
     1.307      2.000      4.769      1.844  0.000e+00
     1.310      2.000      4.769      1.844  0.000e+00
     1.313      2.000      4.770      1.845  0.000e+00
     1.317      2.000      4.770      1.845  0.000e+00
     1.320      2.000      4.771      1.846  0.000e+00
     1.323      2.000      4.771      1.846  0.000e+00
     1.327      2.000      4.772      1.846  0.000e+00
     1.330      2.000      4.772      1.847  0.000e+00
     1.333      2.000      4.773      1.847  0.000e+00
     1.337      2.000      4.774      1.847  0.000e+00
     1.340      2.000      4.774      1.848  0.000e+00
     1.343      2.000      4.775      1.848  0.000e+00
     1.347      2.000      4.776      1.848  0.000e+00
     1.350      2.000      4.776      1.849  0.000e+00
     1.353      2.000      4.777      1.849  0.000e+00
     1.357      2.000      4.778      1.849  0.000e+00
     1.360      2.000      4.779      1.850  0.000e+00
     1.363      2.000      4.779      1.850  0.000e+00
     1.367      2.000      4.780      1.850  0.000e+00
     1.370      2.000      4.781      1.851  0.000e+00
     1.373      2.000      4.782      1.851  0.000e+00
     1.377      2.000      4.783      1.852  0.000e+00
     1.380      2.000      4.784      1.852  0.000e+00
     1.383      2.000      4.785      1.852  0.000e+00
     1.387      2.000      4.785      1.853  0.000e+00
     1.390      2.000      4.786      1.853  0.000e+00
     1.393      2.000      4.787      1.853  0.000e+00
     1.397      2.000      4.788      1.854  0.000e+00
     1.400      2.000      4.789      1.854  0.000e+00
     1.403      2.000      4.791      1.854  0.000e+00
     1.407      2.000      4.792      1.855  0.000e+00
     1.410      2.000      4.793      1.855  0.000e+00
     1.413      2.000      4.794      1.855  0.000e+00
     1.417      2.000      4.795      1.856  0.000e+00
     1.420      2.000      4.796      1.856  0.000e+00
     1.423      2.000      4.797      1.856  0.000e+00
     1.427      2.000      4.799      1.857  0.000e+00
     1.430      2.000      4.800      1.857  0.000e+00
     1.433      2.000      4.801      1.857  0.000e+00
     1.437      2.000      4.802      1.858  0.000e+00
     1.440      2.000      4.804      1.858  0.000e+00
     1.443      2.000      4.805      1.859  0.000e+00
     1.447      2.000      4.806      1.859  0.000e+00
     1.450      2.000      4.807      1.860  0.000e+00
     1.453      2.000      4.809      1.861  0.000e+00
     1.457      2.000      4.810      1.861  0.000e+00
     1.460      2.000      4.812      1.862  0.000e+00
     1.463      2.000      4.813      1.862  0.000e+00
     1.467      2.000      4.814      1.863  0.000e+00
     1.470      2.000      4.816      1.863  0.000e+00
     1.473      2.000      4.817      1.864  0.000e+00
     1.477      2.000      4.819      1.864  0.000e+00
     1.480      2.000      4.820      1.865  0.000e+00
     1.483      2.000      4.822      1.865  0.000e+00
     1.487      2.000      4.823      1.866  0.000e+00
     1.490      2.000      4.825      1.866  0.000e+00
     1.493      2.000      4.826      1.866  0.000e+00
     1.497      2.000      4.828      1.867  0.000e+00
     1.500      2.000      4.830      1.867  0.000e+00
     1.503      2.000      4.831      1.868  0.000e+00
     1.507      2.000      4.833      1.868  0.000e+00
     1.510      2.000      4.835      1.869  0.000e+00
     1.513      2.000      4.836      1.869  0.000e+00
     1.517      2.000      4.838      1.870  0.000e+00
     1.520      2.000      4.840      1.871  0.000e+00
     1.523      2.000      4.841      1.871  0.000e+00
     1.527      2.000      4.843      1.872  0.000e+00
     1.530      2.000      4.845      1.872  0.000e+00
     1.533      2.000      4.846      1.873  0.000e+00
     1.537      2.000      4.847      1.873  0.000e+00
     1.540      2.000      4.849      1.874  0.000e+00
     1.543      2.000      4.850      1.874  0.000e+00
     1.547      2.000      4.851      1.875  0.000e+00
     1.550      2.000      4.853      1.875  0.000e+00
     1.553      2.000      4.854      1.876  0.000e+00
     1.557      2.000      4.856      1.876  0.000e+00
     1.560      2.000      4.857      1.877  0.000e+00
     1.563      2.000      4.859      1.877  0.000e+00
     1.567      2.000      4.860      1.877  0.000e+00
     1.570      2.000      4.862      1.877  0.000e+00
     1.573      2.000      4.863      1.877  0.000e+00
     1.577      2.000      4.865      1.878  0.000e+00
     1.580      2.000      4.867      1.878  0.000e+00
     1.583      2.000      4.868      1.878  0.000e+00
     1.587      2.000      4.870      1.878  0.000e+00
     1.590      2.000      4.871      1.878  0.000e+00
     1.593      2.000      4.873      1.879  0.000e+00
     1.597      2.000      4.875      1.879  0.000e+00
     1.600      2.000      4.877      1.879  0.000e+00
     1.603      2.000      4.878      1.879  0.000e+00
     1.607      2.000      4.880      1.879  0.000e+00
     1.610      2.000      4.882      1.880  0.000e+00
     1.613      2.000      4.883      1.880  0.000e+00
     1.617      2.000      4.885      1.880  0.000e+00
     1.620      2.000      4.887      1.880  0.000e+00
     1.623      2.000      4.889      1.880  0.000e+00
     1.627      2.000      4.891      1.881  0.000e+00
     1.630      2.000      4.892      1.881  0.000e+00
     1.633      2.000      4.894      1.881  0.000e+00
     1.637      2.000      4.896      1.881  0.000e+00
     1.640      2.000      4.898      1.881  0.000e+00
     1.643      2.000      4.900      1.881  0.000e+00
     1.647      2.000      4.902      1.882  0.000e+00
     1.650      2.000      4.904      1.882  0.000e+00
     1.653      2.000      4.906      1.882  0.000e+00
     1.657      2.000      4.907      1.882  0.000e+00
     1.660      2.000      4.909      1.882  0.000e+00
     1.663      2.000      4.911      1.883  0.000e+00
     1.667      2.000      4.913      1.883  0.000e+00
     1.670      2.000      4.915      1.883  0.000e+00
     1.673      2.000      4.917      1.883  0.000e+00
     1.677      2.000      4.919      1.884  0.000e+00
     1.680      2.000      4.921      1.884  0.000e+00
     1.683      2.000      4.923      1.884  0.000e+00
     1.687      2.000      4.925      1.885  0.000e+00
     1.690      2.000      4.927      1.885  0.000e+00
     1.693      2.000      4.930      1.885  0.000e+00
     1.697      2.000      4.932      1.885  0.000e+00
     1.700      2.000      4.934      1.886  0.000e+00
     1.703      2.000      4.936      1.886  0.000e+00
     1.707      2.000      4.938      1.886  0.000e+00
     1.710      2.000      4.940      1.887  0.000e+00
     1.713      2.000      4.942      1.887  0.000e+00
     1.717      2.000      4.944      1.887  0.000e+00
     1.720      2.000      4.946      1.887  0.000e+00
     1.723      2.000      4.949      1.888  0.000e+00
     1.727      2.000      4.951      1.888  0.000e+00
     1.730      2.000      4.953      1.888  0.000e+00
     1.733      2.000      4.955      1.888  0.000e+00
     1.737      2.000      4.957      1.889  0.000e+00
     1.740      2.000      4.959      1.889  0.000e+00
     1.743      2.000      4.962      1.889  0.000e+00
     1.747      2.000      4.964      1.890  0.000e+00
     1.750      2.000      4.966      1.890  0.000e+00
     1.753      2.000      4.968      1.890  0.000e+00
     1.757      2.000      4.971      1.890  0.000e+00
     1.760      2.000      4.973      1.891  0.000e+00
     1.763      2.000      4.975      1.891  0.000e+00
     1.767      2.000      4.977      1.891  0.000e+00
     1.770      2.000      4.980      1.891  0.000e+00
     1.773      2.000      4.982      1.892  0.000e+00
     1.777      2.000      4.984      1.892  0.000e+00
     1.780      2.000      4.986      1.892  0.000e+00
     1.783      2.000      4.989      1.893  0.000e+00
     1.787      2.000      4.991      1.893  0.000e+00
     1.790      2.000      4.993      1.893  0.000e+00
     1.793      2.000      4.996      1.893  0.000e+00
     1.797      2.000      4.998      1.894  0.000e+00
     1.800      2.000      5.000      1.894  0.000e+00
     1.803      2.000      5.003      1.894  0.000e+00
     1.807      2.000      5.005      1.895  0.000e+00
     1.810      2.000      5.007      1.895  0.000e+00
     1.813      2.000      5.010      1.895  0.000e+00
     1.817      2.000      5.012      1.895  0.000e+00
     1.820      2.000      5.014      1.896  0.000e+00
     1.823      2.000      5.017      1.896  0.000e+00
     1.827      2.000      5.019      1.897  0.000e+00
     1.830      2.000      5.021      1.897  0.000e+00
     1.833      2.000      5.024      1.898  0.000e+00
     1.837      2.000      5.026      1.899  0.000e+00
     1.840      2.000      5.028      1.899  0.000e+00
     1.843      2.000      5.031      1.900  0.000e+00
     1.847      2.000      5.033      1.900  0.000e+00
     1.850      2.000      5.035      1.901  0.000e+00
     1.853      2.000      5.038      1.902  0.000e+00
     1.857      2.000      5.040      1.902  0.000e+00
     1.860      2.000      5.042      1.903  0.000e+00
     1.863      2.000      5.045      1.903  0.000e+00
     1.867      2.000      5.047      1.904  0.000e+00
     1.870      2.000      5.050      1.904  0.000e+00
     1.873      2.000      5.052      1.904  0.000e+00
     1.877      2.000      5.054      1.905  0.000e+00
     1.880      2.000      5.057      1.905  0.000e+00
     1.883      2.000      5.059      1.906  0.000e+00
     1.887      2.000      5.061      1.907  0.000e+00
     1.890      2.000      5.064      1.907  0.000e+00
     1.893      2.000      5.066      1.908  0.000e+00
     1.897      2.000      5.068      1.909  0.000e+00
     1.900      2.000      5.071      1.910  0.000e+00
     1.903      2.000      5.073      1.911  0.000e+00
     1.907      2.000      5.075      1.911  0.000e+00
     1.910      2.000      5.078      1.912  0.000e+00
     1.913      2.000      5.080      1.913  0.000e+00
     1.917      2.000      5.083      1.914  0.000e+00
     1.920      2.000      5.085      1.914  0.000e+00
     1.923      2.000      5.087      1.915  0.000e+00
     1.927      2.000      5.090      1.916  0.000e+00
     1.930      2.000      5.092      1.917  0.000e+00
     1.933      2.000      5.094      1.918  0.000e+00
     1.937      2.000      5.097      1.919  0.000e+00
     1.940      2.000      5.099      1.920  0.000e+00
     1.943      2.000      5.101      1.921  0.000e+00
     1.947      2.000      5.103      1.922  0.000e+00
     1.950      2.000      5.106      1.923  0.000e+00
     1.953      2.000      5.108      1.924  0.000e+00
     1.957      2.000      5.110      1.925  0.000e+00
     1.960      2.000      5.113      1.926  0.000e+00
     1.963      2.000      5.115      1.927  0.000e+00
     1.967      2.000      5.117      1.928  0.000e+00
     1.970      2.000      5.120      1.929  0.000e+00
     1.973      2.000      5.122      1.930  0.000e+00
     1.977      2.000      5.124      1.931  0.000e+00
     1.980      2.000      5.126      1.932  0.000e+00
     1.983      2.000      5.129      1.933  0.000e+00
     1.987      2.000      5.131      1.934  0.000e+00
     1.990      2.000      5.133      1.935  0.000e+00
     1.993      2.000      5.135      1.936  0.000e+00
     1.997      2.000      5.138      1.937  0.000e+00
     2.000      2.000      5.140      1.938  0.000e+00


==> figures/Figure_1/Z.txt <==
z x1 x2 c n 
     0.000      0.884      0.025      2.875  0.000e+00
     0.005      0.891      0.026      2.882  0.000e+00
     0.010      0.898      0.026      2.889  0.000e+00
     0.015      0.905      0.026      2.895  0.000e+00
     0.020      0.911      0.026      2.902  0.000e+00
     0.024      0.917      0.027      2.907  0.000e+00
     0.029      0.922      0.027      2.913  0.000e+00
     0.034      0.926      0.028      2.917  0.000e+00
     0.038      0.930      0.029      2.921  0.000e+00
     0.042      0.933      0.029      2.924  0.000e+00
     0.047      0.936      0.030      2.925  0.000e+00
     0.051      0.937      0.032      2.926  0.000e+00
     0.055      0.938      0.033      2.925  0.000e+00
     0.059      0.937      0.035      2.923  0.000e+00
     0.063      0.935      0.036      2.919  0.000e+00
     0.067      0.933      0.039      2.914  0.000e+00
     0.071      0.929      0.041      2.907  0.000e+00
     0.075      0.924      0.044      2.898  0.000e+00
     0.078      0.918      0.047      2.888  0.000e+00
     0.082      0.911      0.051      2.876  0.000e+00
     0.085      0.903      0.055      2.863  0.000e+00
     0.088      0.894      0.060      2.849  0.000e+00
     0.091      0.884      0.065      2.833  0.000e+00
     0.094      0.874      0.071      2.817  0.000e+00
     0.097      0.864      0.077      2.801  0.000e+00
     0.100      0.853      0.084      2.785  0.000e+00
     0.103      0.842      0.092      2.768  0.000e+00
     0.105      0.831      0.100      2.752  0.000e+00
     0.108      0.819      0.109      2.737  0.000e+00
     0.110      0.808      0.119      2.723  0.000e+00
     0.112      0.797      0.129      2.710  0.000e+00
     0.114      0.787      0.140      2.698  0.000e+00
     0.116      0.776      0.151      2.688  0.000e+00
     0.118      0.766      0.164      2.680  0.000e+00
     0.120      0.756      0.176      2.673  0.000e+00
     0.122      0.746      0.190      2.669  0.000e+00
     0.124      0.737      0.204      2.667  0.000e+00
     0.126      0.728      0.218      2.668  0.000e+00
     0.128      0.719      0.233      2.671  0.000e+00
     0.130      0.711      0.249      2.677  0.000e+00
     0.132      0.702      0.265      2.684  0.000e+00
     0.133      0.695      0.282      2.682  0.000e+00
     0.135      0.687      0.300      2.683  0.000e+00
     0.137      0.680      0.318      2.687  0.000e+00
     0.139      0.673      0.337      2.687  0.000e+00
     0.141      0.666      0.356      2.670  0.000e+00
     0.142      0.660      0.376      2.656  0.000e+00
     0.144      0.654      0.397      2.646  0.000e+00
     0.146      0.648      0.418      2.639  0.000e+00
     0.148      0.643      0.441      2.636  0.000e+00
     0.150      0.638      0.464      2.620  0.000e+00
     0.152      0.633      0.487      2.610  0.000e+00
     0.154      0.629      0.510      2.604  0.000e+00
     0.156      0.626      0.533      2.603  0.000e+00
     0.158      0.623      0.556      2.608  0.000e+00
     0.160      0.620      0.579      2.616  0.000e+00
     0.162      0.618      0.601      2.628  0.000e+00
     0.164      0.616      0.623      2.644  0.000e+00
     0.166      0.615      0.645      2.640  0.000e+00
     0.168      0.614      0.666      2.597  0.000e+00
     0.170      0.614      0.686      2.558  0.000e+00
     0.172      0.614      0.706      2.523  0.000e+00
     0.174      0.614      0.726      2.493  0.000e+00
     0.176      0.615      0.745      2.466  0.000e+00
     0.178      0.616      0.763      2.443  0.000e+00
     0.180      0.618      0.781      2.424  0.000e+00
     0.182      0.620      0.798      2.408  0.000e+00
     0.184      0.622      0.815      2.396  0.000e+00
     0.186      0.625      0.831      2.387  0.000e+00
     0.188      0.628      0.847      2.378  0.000e+00
     0.190      0.631      0.862      2.368  0.000e+00
     0.192      0.634      0.877      2.355  0.000e+00
     0.194      0.638      0.891      2.344  0.000e+00
     0.196      0.642      0.905      2.336  0.000e+00
     0.198      0.647      0.918      2.331  0.000e+00
     0.200      0.651      0.931      2.327  0.000e+00
     0.202      0.656      0.944      2.326  0.000e+00
     0.204      0.661      0.956      2.312  0.000e+00
     0.206      0.667      0.968      2.297  0.000e+00
     0.208      0.672      0.980      2.284  0.000e+00
     0.210      0.678      0.991      2.273  0.000e+00
     0.212      0.685      1.002      2.264  0.000e+00
     0.214      0.691      1.013      2.257  0.000e+00
     0.216      0.698      1.023      2.251  0.000e+00
     0.218      0.705      1.034      2.247  0.000e+00
     0.221      0.712      1.043      2.245  0.000e+00
     0.223      0.719      1.053      2.244  0.000e+00
     0.225      0.727      1.062      2.244  0.000e+00
     0.227      0.735      1.071      2.246  0.000e+00
     0.229      0.742      1.079      2.250  0.000e+00
     0.231      0.750      1.088      2.254  0.000e+00
     0.233      0.758      1.095      2.260  0.000e+00
     0.235      0.767      1.103      2.266  0.000e+00
     0.237      0.775      1.110      2.274  0.000e+00
     0.239      0.783      1.117      2.282  0.000e+00
     0.241      0.791      1.124      2.291  0.000e+00
     0.243      0.800      1.131      2.300  0.000e+00
     0.245      0.808      1.137      2.310  0.000e+00
     0.246      0.817      1.143      2.321  0.000e+00
     0.248      0.825      1.148      2.332  0.000e+00
     0.250      0.833      1.154      2.343  0.000e+00
     0.252      0.841      1.159      2.355  0.000e+00
     0.254      0.850      1.164      2.367  0.000e+00
     0.255      0.858      1.168      2.379  0.000e+00
     0.257      0.866      1.173      2.391  0.000e+00
     0.259      0.874      1.177      2.403  0.000e+00
     0.260      0.882      1.181      2.416  0.000e+00
     0.262      0.891      1.185      2.429  0.000e+00
     0.264      0.899      1.189      2.442  0.000e+00
     0.265      0.907      1.193      2.455  0.000e+00
     0.267      0.915      1.196      2.469  0.000e+00
     0.268      0.923      1.199      2.483  0.000e+00
     0.270      0.931      1.203      2.488  0.000e+00
     0.272      0.939      1.206      2.471  0.000e+00
     0.273      0.947      1.209      2.454  0.000e+00
     0.275      0.955      1.212      2.438  0.000e+00
     0.276      0.963      1.214      2.424  0.000e+00
     0.278      0.971      1.217      2.411  0.000e+00
     0.279      0.979      1.219      2.399  0.000e+00
     0.281      0.987      1.222      2.389  0.000e+00
     0.282      0.995      1.224      2.380  0.000e+00
     0.284      1.003      1.226      2.373  0.000e+00
     0.285      1.011      1.229      2.368  0.000e+00
     0.287      1.019      1.231      2.365  0.000e+00
     0.288      1.027      1.233      2.364  0.000e+00
     0.290      1.035      1.234      2.364  0.000e+00
     0.292      1.043      1.236      2.366  0.000e+00
     0.293      1.052      1.238      2.368  0.000e+00
     0.295      1.060      1.240      2.370  0.000e+00
     0.296      1.068      1.241      2.372  0.000e+00
     0.298      1.076      1.243      2.372  0.000e+00
     0.299      1.084      1.244      2.368  0.000e+00
     0.301      1.092      1.245      2.360  0.000e+00
     0.302      1.100      1.247      2.346  0.000e+00
     0.304      1.108      1.248      2.324  0.000e+00
     0.305      1.116      1.249      2.293  0.000e+00
     0.307      1.124      1.250      2.253  0.000e+00
     0.308      1.132      1.251      2.202  0.000e+00
     0.310      1.140      1.252      2.141  0.000e+00
     0.311      1.148      1.252      2.070  0.000e+00
     0.313      1.155      1.253      1.990  0.000e+00
     0.314      1.163      1.254      1.903  0.000e+00
     0.316      1.170      1.254      1.810  0.000e+00
     0.317      1.177      1.255      1.714  0.000e+00
     0.318      1.184      1.255      1.617  0.000e+00
     0.320      1.191      1.256      1.522  0.000e+00
     0.321      1.197      1.256      1.430  0.000e+00
     0.322      1.204      1.256      1.345  0.000e+00
     0.324      1.210      1.256      1.268  0.000e+00
     0.325      1.216      1.257      1.200  0.000e+00
     0.326      1.222      1.257      1.143  0.000e+00
     0.327      1.227      1.257      1.097  0.000e+00
     0.328      1.233      1.257      1.061  0.000e+00
     0.329      1.238      1.257      1.036  0.000e+00
     0.330      1.242      1.257      1.019  0.000e+00
     0.331      1.247      1.257      1.010  0.000e+00
     0.332      1.251      1.257      1.008  0.000e+00
     0.333      1.255      1.257      1.012  0.000e+00
     0.334      1.259      1.257      1.021  0.000e+00
     0.334      1.262      1.256      1.035  0.000e+00
     0.335      1.266      1.256      1.054  0.000e+00
     0.336      1.270      1.256      1.077  0.000e+00
     0.337      1.274      1.256      1.104  0.000e+00
     0.337      1.277      1.256      1.135  0.000e+00
     0.338      1.281      1.256      1.171  0.000e+00
     0.339      1.285      1.256      1.211  0.000e+00
     0.340      1.289      1.255      1.256  0.000e+00
     0.341      1.293      1.255      1.306  0.000e+00
     0.342      1.297      1.255      1.360  0.000e+00
     0.343      1.302      1.255      1.420  0.000e+00
     0.344      1.307      1.254      1.485  0.000e+00
     0.345      1.312      1.254      1.555  0.000e+00
     0.346      1.317      1.253      1.629  0.000e+00
     0.347      1.323      1.253      1.706  0.000e+00
     0.349      1.328      1.252      1.786  0.000e+00
     0.350      1.335      1.252      1.868  0.000e+00
     0.352      1.341      1.251      1.950  0.000e+00
     0.353      1.348      1.250      2.030  0.000e+00
     0.355      1.356      1.249      2.106  0.000e+00
     0.357      1.364      1.248      2.175  0.000e+00
     0.359      1.373      1.247      2.235  0.000e+00
     0.361      1.382      1.245      2.284  0.000e+00
     0.363      1.391      1.244      2.322  0.000e+00
     0.366      1.400      1.242      2.341  0.000e+00
     0.368      1.410      1.240      2.331  0.000e+00
     0.371      1.421      1.238      2.311  0.000e+00
     0.374      1.431      1.236      2.284  0.000e+00
     0.376      1.442      1.233      2.253  0.000e+00
     0.380      1.453      1.230      2.222  0.000e+00
     0.383      1.464      1.227      2.191  0.000e+00
     0.386      1.475      1.223      2.162  0.000e+00
     0.389      1.487      1.220      2.138  0.000e+00
     0.393      1.498      1.216      2.118  0.000e+00
     0.396      1.510      1.212      2.103  0.000e+00
     0.400      1.522      1.207      2.092  0.000e+00
     0.404      1.533      1.202      2.086  0.000e+00
     0.408      1.545      1.197      2.084  0.000e+00
     0.412      1.556      1.191      2.086  0.000e+00
     0.416      1.568      1.186      2.091  0.000e+00
     0.421      1.579      1.179      2.099  0.000e+00
     0.425      1.590      1.173      2.110  0.000e+00
     0.430      1.602      1.166      2.123  0.000e+00
     0.435      1.614      1.158      2.134  0.000e+00
     0.441      1.627      1.149      2.131  0.000e+00
     0.447      1.640      1.139      2.130  0.000e+00
     0.454      1.653      1.128      2.133  0.000e+00
     0.461      1.666      1.116      2.140  0.000e+00
     0.469      1.679      1.103      2.150  0.000e+00
     0.477      1.692      1.089      2.164  0.000e+00
     0.485      1.705      1.075      2.174  0.000e+00
     0.494      1.717      1.060      2.189  0.000e+00
     0.503      1.728      1.044      2.208  0.000e+00
     0.513      1.739      1.028      2.232  0.000e+00
     0.522      1.749      1.011      2.259  0.000e+00
     0.532      1.759      0.994      2.274  0.000e+00
     0.542      1.768      0.977      2.272  0.000e+00
     0.552      1.777      0.959      2.274  0.000e+00
     0.563      1.785      0.942      2.280  0.000e+00
     0.574      1.793      0.924      2.290  0.000e+00
     0.584      1.800      0.907      2.304  0.000e+00
     0.595      1.806      0.890      2.320  0.000e+00
     0.606      1.812      0.873      2.338  0.000e+00
     0.617      1.818      0.857      2.346  0.000e+00
     0.628      1.823      0.841      2.356  0.000e+00
     0.639      1.828      0.825      2.369  0.000e+00
     0.650      1.832      0.810      2.384  0.000e+00
     0.661      1.836      0.795      2.402  0.000e+00
     0.672      1.840      0.781      2.421  0.000e+00
     0.684      1.844      0.766      2.443  0.000e+00
     0.696      1.848      0.752      2.466  0.000e+00
     0.708      1.851      0.738      2.491  0.000e+00
     0.721      1.855      0.724      2.516  0.000e+00
     0.733      1.858      0.710      2.543  0.000e+00
     0.746      1.861      0.697      2.571  0.000e+00
     0.760      1.863      0.684      2.579  0.000e+00
     0.773      1.866      0.671      2.572  0.000e+00
     0.787      1.869      0.659      2.566  0.000e+00
     0.801      1.871      0.647      2.561  0.000e+00
     0.815      1.873      0.636      2.557  0.000e+00
     0.829      1.875      0.625      2.555  0.000e+00
     0.844      1.877      0.614      2.554  0.000e+00
     0.858      1.879      0.604      2.554  0.000e+00
     0.873      1.881      0.594      2.554  0.000e+00
     0.889      1.883      0.584      2.556  0.000e+00
     0.904      1.885      0.575      2.558  0.000e+00
     0.920      1.886      0.566      2.561  0.000e+00
     0.935      1.888      0.558      2.565  0.000e+00
     0.951      1.889      0.549      2.569  0.000e+00
     0.967      1.891      0.542      2.574  0.000e+00
     0.984      1.892      0.534      2.579  0.000e+00
     1.000      1.893      0.527      2.584  0.000e+00


==> figures/Figure_1/Z1.txt <==
z x1 x2 c n 
     1.000      0.884      0.025      4.375  0.000e+00
     1.017      0.907      0.026      4.398  0.000e+00
     1.032      0.925      0.028      4.416  0.000e+00
     1.046      0.935      0.030      4.425  0.000e+00
     1.058      0.937      0.034      4.424  0.000e+00
     1.068      0.932      0.039      4.412  0.000e+00
     1.078      0.919      0.047      4.389  0.000e+00
     1.087      0.899      0.057      4.356  0.000e+00
     1.095      0.872      0.073      4.313  0.000e+00
     1.103      0.842      0.092      4.268  0.000e+00
     1.109      0.815      0.113      4.231  0.000e+00
     1.114      0.790      0.137      4.201  0.000e+00
     1.118      0.768      0.161      4.181  0.000e+00
     1.122      0.749      0.186      4.170  0.000e+00
     1.125      0.732      0.211      4.167  0.000e+00
     1.128      0.718      0.236      4.172  0.000e+00
     1.131      0.704      0.261      4.183  0.000e+00
     1.134      0.693      0.286      4.182  0.000e+00
     1.136      0.682      0.312      4.185  0.000e+00
     1.139      0.673      0.337      4.186  0.000e+00
     1.141      0.664      0.364      4.164  0.000e+00
     1.144      0.656      0.391      4.148  0.000e+00
     1.146      0.648      0.420      4.139  0.000e+00
     1.149      0.641      0.451      4.128  0.000e+00
     1.152      0.634      0.485      4.110  0.000e+00
     1.155      0.628      0.522      4.103  0.000e+00
     1.158      0.622      0.561      4.109  0.000e+00
     1.162      0.618      0.602      4.129  0.000e+00
     1.166      0.615      0.644      4.142  0.000e+00
     1.170      0.614      0.685      4.061  0.000e+00
     1.174      0.614      0.726      3.993  0.000e+00
     1.178      0.616      0.765      3.941  0.000e+00
     1.182      0.620      0.802      3.905  0.000e+00
     1.187      0.626      0.836      3.885  0.000e+00
     1.191      0.632      0.869      3.862  0.000e+00
     1.195      0.640      0.898      3.840  0.000e+00
     1.199      0.649      0.926      3.828  0.000e+00
     1.203      0.659      0.950      3.820  0.000e+00
     1.207      0.669      0.973      3.792  0.000e+00
     1.211      0.680      0.994      3.771  0.000e+00
     1.214      0.691      1.013      3.756  0.000e+00
     1.218      0.704      1.032      3.748  0.000e+00
     1.222      0.716      1.049      3.744  0.000e+00
     1.225      0.730      1.065      3.745  0.000e+00
     1.229      0.743      1.080      3.750  0.000e+00
     1.233      0.758      1.095      3.759  0.000e+00
     1.236      0.772      1.108      3.771  0.000e+00
     1.240      0.787      1.121      3.786  0.000e+00
     1.243      0.802      1.132      3.803  0.000e+00
     1.247      0.818      1.143      3.822  0.000e+00
     1.250      0.833      1.154      3.843  0.000e+00
     1.253      0.849      1.163      3.866  0.000e+00
     1.257      0.865      1.172      3.889  0.000e+00
     1.260      0.881      1.180      3.914  0.000e+00
     1.263      0.897      1.188      3.939  0.000e+00
     1.267      0.913      1.195      3.966  0.000e+00
     1.270      0.930      1.202      3.991  0.000e+00
     1.273      0.946      1.208      3.956  0.000e+00
     1.276      0.962      1.214      3.925  0.000e+00
     1.279      0.979      1.219      3.900  0.000e+00
     1.282      0.995      1.224      3.880  0.000e+00
     1.285      1.011      1.228      3.868  0.000e+00
     1.288      1.027      1.233      3.864  0.000e+00
     1.292      1.043      1.236      3.866  0.000e+00
     1.295      1.060      1.240      3.870  0.000e+00
     1.298      1.076      1.243      3.872  0.000e+00
     1.301      1.092      1.245      3.860  0.000e+00
     1.304      1.108      1.248      3.824  0.000e+00
     1.307      1.124      1.250      3.753  0.000e+00
     1.310      1.140      1.252      3.641  0.000e+00
     1.313      1.155      1.253      3.490  0.000e+00
     1.316      1.170      1.254      3.310  0.000e+00
     1.318      1.184      1.255      3.117  0.000e+00
     1.321      1.197      1.256      2.930  0.000e+00
     1.324      1.210      1.256      2.768  0.000e+00
     1.326      1.222      1.257      2.643  0.000e+00
     1.328      1.233      1.257      2.561  0.000e+00
     1.330      1.242      1.257      2.519  0.000e+00
     1.332      1.251      1.257      2.508  0.000e+00
     1.334      1.259      1.257      2.521  0.000e+00
     1.335      1.266      1.256      2.554  0.000e+00
     1.337      1.274      1.256      2.604  0.000e+00
     1.338      1.281      1.256      2.671  0.000e+00
     1.340      1.289      1.255      2.756  0.000e+00
     1.342      1.297      1.255      2.860  0.000e+00
     1.344      1.307      1.254      2.985  0.000e+00
     1.346      1.317      1.253      3.129  0.000e+00
     1.349      1.328      1.252      3.286  0.000e+00
     1.352      1.341      1.251      3.450  0.000e+00
     1.355      1.356      1.249      3.608  0.000e+00
     1.359      1.373      1.247      3.738  0.000e+00
     1.363      1.392      1.244      3.824  0.000e+00
     1.368      1.412      1.240      3.829  0.000e+00
     1.374      1.433      1.235      3.780  0.000e+00
     1.380      1.455      1.230      3.717  0.000e+00
     1.386      1.477      1.223      3.658  0.000e+00
     1.393      1.500      1.215      3.615  0.000e+00
     1.401      1.523      1.206      3.591  0.000e+00
     1.408      1.546      1.196      3.585  0.000e+00
     1.416      1.568      1.185      3.592  0.000e+00
     1.425      1.590      1.173      3.610  0.000e+00
     1.434      1.612      1.159      3.634  0.000e+00
     1.445      1.636      1.142      3.630  0.000e+00
     1.458      1.660      1.122      3.636  0.000e+00
     1.471      1.683      1.099      3.654  0.000e+00
     1.486      1.706      1.073      3.675  0.000e+00
     1.502      1.727      1.046      3.706  0.000e+00
     1.519      1.746      1.017      3.749  0.000e+00
     1.536      1.763      0.986      3.773  0.000e+00
     1.555      1.779      0.955      3.775  0.000e+00
     1.574      1.793      0.923      3.791  0.000e+00
     1.594      1.806      0.891      3.819  0.000e+00
     1.615      1.817      0.860      3.844  0.000e+00
     1.636      1.826      0.830      3.865  0.000e+00
     1.658      1.835      0.799      3.897  0.000e+00
     1.683      1.844      0.768      3.940  0.000e+00
     1.708      1.851      0.737      3.991  0.000e+00
     1.736      1.858      0.708      4.049  0.000e+00
     1.765      1.864      0.679      4.076  0.000e+00
     1.795      1.870      0.652      4.063  0.000e+00
     1.826      1.875      0.627      4.055  0.000e+00
     1.859      1.880      0.603      4.054  0.000e+00
     1.893      1.883      0.581      4.057  0.000e+00
     1.928      1.887      0.562      4.063  0.000e+00
     1.963      1.890      0.544      4.073  0.000e+00
     2.000      1.893      0.527      4.084  0.000e+00


==> figures/Figure_1/Z2.txt <==
z x1 x2 c n 
     1.009      0.896      0.026      4.387  0.000e+00
     1.025      0.917      0.027      4.408  0.000e+00
     1.039      0.931      0.029      4.422  0.000e+00
     1.052      0.937      0.032      4.426  0.000e+00
     1.063      0.935      0.036      4.419  0.000e+00
     1.073      0.926      0.043      4.402  0.000e+00
     1.082      0.910      0.051      4.374  0.000e+00
     1.091      0.886      0.064      4.335  0.000e+00
     1.099      0.857      0.082      4.290  0.000e+00
     1.106      0.828      0.102      4.249  0.000e+00
     1.111      0.802      0.125      4.215  0.000e+00
     1.116      0.778      0.149      4.190  0.000e+00
     1.120      0.758      0.173      4.175  0.000e+00
     1.124      0.740      0.198      4.168  0.000e+00
     1.127      0.725      0.223      4.169  0.000e+00
     1.130      0.711      0.248      4.177  0.000e+00
     1.132      0.699      0.274      4.183  0.000e+00
     1.135      0.687      0.299      4.183  0.000e+00
     1.138      0.677      0.324      4.189  0.000e+00
     1.140      0.668      0.350      4.174  0.000e+00
     1.142      0.660      0.377      4.155  0.000e+00
     1.145      0.652      0.405      4.143  0.000e+00
     1.148      0.644      0.436      4.138  0.000e+00
     1.150      0.637      0.468      4.118  0.000e+00
     1.153      0.631      0.503      4.105  0.000e+00
     1.157      0.625      0.541      4.104  0.000e+00
     1.160      0.620      0.581      4.117  0.000e+00
     1.164      0.616      0.623      4.143  0.000e+00
     1.168      0.614      0.664      4.100  0.000e+00
     1.172      0.614      0.706      4.025  0.000e+00
     1.176      0.615      0.745      3.965  0.000e+00
     1.180      0.618      0.783      3.921  0.000e+00
     1.185      0.623      0.819      3.893  0.000e+00
     1.189      0.629      0.853      3.874  0.000e+00
     1.193      0.636      0.884      3.849  0.000e+00
     1.197      0.645      0.912      3.833  0.000e+00
     1.201      0.654      0.938      3.826  0.000e+00
     1.205      0.664      0.962      3.805  0.000e+00
     1.209      0.674      0.983      3.781  0.000e+00
     1.213      0.686      1.004      3.763  0.000e+00
     1.216      0.697      1.023      3.751  0.000e+00
     1.220      0.710      1.041      3.745  0.000e+00
     1.224      0.723      1.057      3.744  0.000e+00
     1.227      0.736      1.073      3.747  0.000e+00
     1.231      0.750      1.088      3.754  0.000e+00
     1.234      0.765      1.101      3.765  0.000e+00
     1.238      0.779      1.114      3.778  0.000e+00
     1.241      0.794      1.127      3.794  0.000e+00
     1.245      0.810      1.138      3.812  0.000e+00
     1.248      0.825      1.149      3.833  0.000e+00
     1.252      0.841      1.158      3.854  0.000e+00
     1.255      0.857      1.168      3.877  0.000e+00
     1.258      0.873      1.176      3.901  0.000e+00
     1.262      0.889      1.184      3.926  0.000e+00
     1.265      0.905      1.192      3.953  0.000e+00
     1.268      0.922      1.199      3.980  0.000e+00
     1.271      0.938      1.205      3.973  0.000e+00
     1.275      0.954      1.211      3.940  0.000e+00
     1.278      0.971      1.217      3.912  0.000e+00
     1.281      0.987      1.222      3.889  0.000e+00
     1.284      1.003      1.226      3.873  0.000e+00
     1.287      1.019      1.231      3.865  0.000e+00
     1.290      1.035      1.234      3.864  0.000e+00
     1.293      1.052      1.238      3.868  0.000e+00
     1.296      1.068      1.241      3.872  0.000e+00
     1.299      1.084      1.244      3.868  0.000e+00
     1.302      1.100      1.247      3.846  0.000e+00
     1.305      1.116      1.249      3.793  0.000e+00
     1.308      1.132      1.251      3.702  0.000e+00
     1.311      1.148      1.252      3.570  0.000e+00
     1.314      1.163      1.254      3.403  0.000e+00
     1.317      1.177      1.255      3.214  0.000e+00
     1.320      1.191      1.256      3.022  0.000e+00
     1.322      1.204      1.256      2.845  0.000e+00
     1.325      1.216      1.257      2.700  0.000e+00
     1.327      1.227      1.257      2.597  0.000e+00
     1.329      1.238      1.257      2.536  0.000e+00
     1.331      1.247      1.257      2.510  0.000e+00
     1.333      1.255      1.257      2.512  0.000e+00
     1.334      1.262      1.256      2.535  0.000e+00
     1.336      1.270      1.256      2.577  0.000e+00
     1.337      1.277      1.256      2.635  0.000e+00
     1.339      1.285      1.256      2.711  0.000e+00
     1.341      1.293      1.255      2.806  0.000e+00
     1.343      1.302      1.255      2.920  0.000e+00
     1.345      1.312      1.254      3.055  0.000e+00
     1.347      1.323      1.253      3.206  0.000e+00
     1.350      1.335      1.252      3.368  0.000e+00
     1.353      1.349      1.250      3.531  0.000e+00
     1.357      1.364      1.248      3.678  0.000e+00
     1.361      1.382      1.245      3.787  0.000e+00
     1.366      1.401      1.242      3.841  0.000e+00
     1.371      1.422      1.238      3.808  0.000e+00
     1.377      1.444      1.232      3.749  0.000e+00
     1.383      1.466      1.226      3.686  0.000e+00
     1.390      1.489      1.219      3.635  0.000e+00
     1.397      1.512      1.211      3.601  0.000e+00
     1.404      1.534      1.202      3.586  0.000e+00
     1.412      1.557      1.191      3.587  0.000e+00
     1.421      1.579      1.179      3.600  0.000e+00
     1.430      1.601      1.166      3.623  0.000e+00
     1.440      1.624      1.151      3.631  0.000e+00
     1.451      1.648      1.132      3.632  0.000e+00
     1.464      1.672      1.110      3.644  0.000e+00
     1.479      1.695      1.086      3.665  0.000e+00
     1.494      1.716      1.060      3.689  0.000e+00
     1.510      1.736      1.032      3.726  0.000e+00
     1.528      1.755      1.002      3.775  0.000e+00
     1.546      1.771      0.971      3.772  0.000e+00
     1.565      1.786      0.939      3.781  0.000e+00
     1.584      1.800      0.907      3.803  0.000e+00
     1.604      1.811      0.876      3.837  0.000e+00
     1.625      1.822      0.845      3.853  0.000e+00
     1.647      1.831      0.815      3.880  0.000e+00
     1.670      1.840      0.783      3.917  0.000e+00
     1.695      1.848      0.753      3.964  0.000e+00
     1.722      1.855      0.722      4.019  0.000e+00
     1.750      1.861      0.693      4.079  0.000e+00
     1.780      1.867      0.665      4.069  0.000e+00
     1.811      1.873      0.639      4.058  0.000e+00
     1.843      1.877      0.615      4.054  0.000e+00
     1.876      1.882      0.592      4.055  0.000e+00
     1.910      1.885      0.571      4.060  0.000e+00
     1.945      1.889      0.552      4.068  0.000e+00
     1.982      1.892      0.535      4.078  0.000e+00


==> figures/Figure_11/2d_mesh.txt <==
a b c 
     0.000      0.000     92.644
     0.010      0.000     92.693
     0.020      0.000     92.742
     0.030      0.000     92.793
     0.040      0.000     92.845
     0.050      0.000     92.898
     0.060      0.000     92.952
     0.070      0.000     93.007
     0.080      0.000     93.063
     0.090      0.000     93.121
     0.100      0.000     93.179
     0.110      0.000     93.239
     0.120      0.000     93.300
     0.130      0.000     93.362
     0.140      0.000     93.426
     0.150      0.000     93.491
     0.160      0.000     93.557
     0.170      0.000     93.624
     0.180      0.000     93.693
     0.190      0.000     93.763
     0.200      0.000     93.835
     0.210      0.000     93.908
     0.220      0.000     93.983
     0.230      0.000     94.059
     0.240      0.000     94.137
     0.250      0.000     94.216
     0.260      0.000     94.297
     0.270      0.000     94.380
     0.280      0.000     94.464
     0.290      0.000     94.551
     0.300      0.000     94.639
     0.310      0.000     94.728
     0.320      0.000     94.820
     0.330      0.000     94.914
     0.340      0.000     95.010
     0.350      0.000     95.107
     0.360      0.000     95.207
     0.370      0.000     95.309
     0.380      0.000     95.413
     0.390      0.000     95.520
     0.400      0.000     95.628
     0.410      0.000     95.740
     0.420      0.000     95.853
     0.430      0.000     95.969
     0.440      0.000     96.087
     0.450      0.000     96.208
     0.460      0.000     96.332
     0.470      0.000     96.458
     0.480      0.000     96.586
     0.490      0.000     96.717
     0.500      0.000     96.851
     0.510      0.000     96.988
     0.520      0.000     97.127
     0.530      0.000     97.268
     0.540      0.000     97.412
     0.550      0.000     97.559
     0.560      0.000     97.707
     0.570      0.000     97.858
     0.580      0.000     98.012
     0.590      0.000     98.167
     0.600      0.000     98.323
     0.610      0.000     98.482
     0.620      0.000     98.641
     0.630      0.000     98.802
     0.640      0.000     98.963
     0.650      0.000     99.124
     0.660      0.000     99.285
     0.670      0.000     99.446
     0.680      0.000     99.606
     0.690      0.000     99.764
     0.700      0.000     99.920
     0.710      0.000    100.074
     0.720      0.000    100.224
     0.730      0.000    100.370
     0.740      0.000    100.513
     0.750      0.000    100.650
     0.760      0.000    100.782
     0.770      0.000    100.908
     0.780      0.000    101.028
     0.790      0.000    101.141
     0.800      0.000    101.246
     0.810      0.000    101.344
     0.820      0.000    101.435
     0.830      0.000    101.517
     0.840      0.000    101.592
     0.850      0.000    101.659
     0.860      0.000    101.718
     0.870      0.000    101.769
     0.880      0.000    101.814
     0.890      0.000    101.851
     0.900      0.000    101.882
     0.910      0.000    101.906
     0.920      0.000    101.925
     0.930      0.000    101.939
     0.940      0.000    101.948
     0.950      0.000    101.954
     0.960      0.000    101.956
     0.970      0.000    101.956
     0.980      0.000    101.954
     0.990      0.000    101.950
     1.000      0.000    101.946

     0.000      0.050     96.160
     0.010      0.050     96.206
     0.020      0.050     96.254
     0.030      0.050     96.303
     0.040      0.050     96.353
     0.050      0.050     96.403
     0.060      0.050     96.455
     0.070      0.050     96.508
     0.080      0.050     96.562
     0.090      0.050     96.617
     0.100      0.050     96.674
     0.110      0.050     96.731
     0.120      0.050     96.790
     0.130      0.050     96.850
     0.140      0.050     96.911
     0.150      0.050     96.974
     0.160      0.050     97.038
     0.170      0.050     97.103
     0.180      0.050     97.169
     0.190      0.050     97.237
     0.200      0.050     97.306
     0.210      0.050     97.377
     0.220      0.050     97.449
     0.230      0.050     97.523
     0.240      0.050     97.598
     0.250      0.050     97.675
     0.260      0.050     97.754
     0.270      0.050     97.834
     0.280      0.050     97.916
     0.290      0.050     98.000
     0.300      0.050     98.085
     0.310      0.050     98.173
     0.320      0.050     98.262
     0.330      0.050     98.353
     0.340      0.050     98.447
     0.350      0.050     98.542
     0.360      0.050     98.640
     0.370      0.050     98.740
     0.380      0.050     98.842
     0.390      0.050     98.946
     0.400      0.050     99.053
     0.410      0.050     99.163
     0.420      0.050     99.275
     0.430      0.050     99.390
     0.440      0.050     99.507
     0.450      0.050     99.627
     0.460      0.050     99.750
     0.470      0.050     99.875
     0.480      0.050    100.004
     0.490      0.050    100.136
     0.500      0.050    100.270
     0.510      0.050    100.407
     0.520      0.050    100.548
     0.530      0.050    100.692
     0.540      0.050    100.838
     0.550      0.050    100.988
     0.560      0.050    101.140
     0.570      0.050    101.295
     0.580      0.050    101.453
     0.590      0.050    101.614
     0.600      0.050    101.777
     0.610      0.050    101.942
     0.620      0.050    102.110
     0.630      0.050    102.279
     0.640      0.050    102.450
     0.650      0.050    102.622
     0.660      0.050    102.795
     0.670      0.050    102.968
     0.680      0.050    103.141
     0.690      0.050    103.313
     0.700      0.050    103.483
     0.710      0.050    103.652
     0.720      0.050    103.819
     0.730      0.050    103.982
     0.740      0.050    104.141
     0.750      0.050    104.295
     0.760      0.050    104.445
     0.770      0.050    104.588
     0.780      0.050    104.725
     0.790      0.050    104.854
     0.800      0.050    104.976
     0.810      0.050    105.090
     0.820      0.050    105.196
     0.830      0.050    105.292
     0.840      0.050    105.380
     0.850      0.050    105.459
     0.860      0.050    105.529
     0.870      0.050    105.590
     0.880      0.050    105.643
     0.890      0.050    105.687
     0.900      0.050    105.724
     0.910      0.050    105.754
     0.920      0.050    105.777
     0.930      0.050    105.794
     0.940      0.050    105.805
     0.950      0.050    105.812
     0.960      0.050    105.816
     0.970      0.050    105.816
     0.980      0.050    105.814
     0.990      0.050    105.810
     1.000      0.050    105.806

     0.000      0.100     99.914
     0.010      0.100     99.959
     0.020      0.100    100.004
     0.030      0.100    100.050
     0.040      0.100    100.098
     0.050      0.100    100.146
     0.060      0.100    100.195
     0.070      0.100    100.245
     0.080      0.100    100.296
     0.090      0.100    100.348
     0.100      0.100    100.402
     0.110      0.100    100.456
     0.120      0.100    100.512
     0.130      0.100    100.569
     0.140      0.100    100.627
     0.150      0.100    100.687
     0.160      0.100    100.748
     0.170      0.100    100.810
     0.180      0.100    100.873
     0.190      0.100    100.938
     0.200      0.100    101.005
     0.210      0.100    101.072
     0.220      0.100    101.141
     0.230      0.100    101.212
     0.240      0.100    101.284
     0.250      0.100    101.358
     0.260      0.100    101.434
     0.270      0.100    101.511
     0.280      0.100    101.590
     0.290      0.100    101.670
     0.300      0.100    101.753
     0.310      0.100    101.837
     0.320      0.100    101.923
     0.330      0.100    102.012
     0.340      0.100    102.102
     0.350      0.100    102.194
     0.360      0.100    102.289
     0.370      0.100    102.386
     0.380      0.100    102.486
     0.390      0.100    102.588
     0.400      0.100    102.692
     0.410      0.100    102.799
     0.420      0.100    102.909
     0.430      0.100    103.021
     0.440      0.100    103.136
     0.450      0.100    103.255
     0.460      0.100    103.376
     0.470      0.100    103.500
     0.480      0.100    103.628
     0.490      0.100    103.758
     0.500      0.100    103.893
     0.510      0.100    104.030
     0.520      0.100    104.171
     0.530      0.100    104.315
     0.540      0.100    104.463
     0.550      0.100    104.615
     0.560      0.100    104.769
     0.570      0.100    104.928
     0.580      0.100    105.090
     0.590      0.100    105.255
     0.600      0.100    105.423
     0.610      0.100    105.595
     0.620      0.100    105.770
     0.630      0.100    105.947
     0.640      0.100    106.127
     0.650      0.100    106.309
     0.660      0.100    106.492
     0.670      0.100    106.677
     0.680      0.100    106.863
     0.690      0.100    107.049
     0.700      0.100    107.235
     0.710      0.100    107.419
     0.720      0.100    107.602
     0.730      0.100    107.782
     0.740      0.100    107.959
     0.750      0.100    108.132
     0.760      0.100    108.300
     0.770      0.100    108.462
     0.780      0.100    108.618
     0.790      0.100    108.766
     0.800      0.100    108.906
     0.810      0.100    109.038
     0.820      0.100    109.160
     0.830      0.100    109.273
     0.840      0.100    109.376
     0.850      0.100    109.469
     0.860      0.100    109.551
     0.870      0.100    109.624
     0.880      0.100    109.686
     0.890      0.100    109.739
     0.900      0.100    109.783
     0.910      0.100    109.819
     0.920      0.100    109.847
     0.930      0.100    109.867
     0.940      0.100    109.882
     0.950      0.100    109.891
     0.960      0.100    109.895
     0.970      0.100    109.896
     0.980      0.100    109.894
     0.990      0.100    109.890
     1.000      0.100    109.885

     0.000      0.150    103.902
     0.010      0.150    103.944
     0.020      0.150    103.987
     0.030      0.150    104.030
     0.040      0.150    104.075
     0.050      0.150    104.120
     0.060      0.150    104.165
     0.070      0.150    104.212
     0.080      0.150    104.260
     0.090      0.150    104.308
     0.100      0.150    104.357
     0.110      0.150    104.408
     0.120      0.150    104.460
     0.130      0.150    104.512
     0.140      0.150    104.567
     0.150      0.150    104.622
     0.160      0.150    104.679
     0.170      0.150    104.737
     0.180      0.150    104.796
     0.190      0.150    104.857
     0.200      0.150    104.919
     0.210      0.150    104.983
     0.220      0.150    105.048
     0.230      0.150    105.114
     0.240      0.150    105.182
     0.250      0.150    105.252
     0.260      0.150    105.323
     0.270      0.150    105.396
     0.280      0.150    105.471
     0.290      0.150    105.548
     0.300      0.150    105.626
     0.310      0.150    105.706
     0.320      0.150    105.788
     0.330      0.150    105.873
     0.340      0.150    105.959
     0.350      0.150    106.047
     0.360      0.150    106.138
     0.370      0.150    106.231
     0.380      0.150    106.327
     0.390      0.150    106.424
     0.400      0.150    106.525
     0.410      0.150    106.628
     0.420      0.150    106.734
     0.430      0.150    106.843
     0.440      0.150    106.955
     0.450      0.150    107.070
     0.460      0.150    107.188
     0.470      0.150    107.310
     0.480      0.150    107.435
     0.490      0.150    107.563
     0.500      0.150    107.695
     0.510      0.150    107.830
     0.520      0.150    107.970
     0.530      0.150    108.113
     0.540      0.150    108.260
     0.550      0.150    108.412
     0.560      0.150    108.567
     0.570      0.150    108.726
     0.580      0.150    108.889
     0.590      0.150    109.057
     0.600      0.150    109.228
     0.610      0.150    109.403
     0.620      0.150    109.582
     0.630      0.150    109.765
     0.640      0.150    109.951
     0.650      0.150    110.139
     0.660      0.150    110.331
     0.670      0.150    110.525
     0.680      0.150    110.720
     0.690      0.150    110.917
     0.700      0.150    111.115
     0.710      0.150    111.312
     0.720      0.150    111.508
     0.730      0.150    111.703
     0.740      0.150    111.895
     0.750      0.150    112.084
     0.760      0.150    112.268
     0.770      0.150    112.446
     0.780      0.150    112.619
     0.790      0.150    112.783
     0.800      0.150    112.940
     0.810      0.150    113.087
     0.820      0.150    113.225
     0.830      0.150    113.352
     0.840      0.150    113.469
     0.850      0.150    113.574
     0.860      0.150    113.668
     0.870      0.150    113.751
     0.880      0.150    113.823
     0.890      0.150    113.884
     0.900      0.150    113.935
     0.910      0.150    113.976
     0.920      0.150    114.008
     0.930      0.150    114.032
     0.940      0.150    114.049
     0.950      0.150    114.060
     0.960      0.150    114.065
     0.970      0.150    114.066
     0.980      0.150    114.064
     0.990      0.150    114.060
     1.000      0.150    114.055

     0.000      0.200    108.105
     0.010      0.200    108.145
     0.020      0.200    108.185
     0.030      0.200    108.225
     0.040      0.200    108.266
     0.050      0.200    108.308
     0.060      0.200    108.350
     0.070      0.200    108.393
     0.080      0.200    108.436
     0.090      0.200    108.480
     0.100      0.200    108.524
     0.110      0.200    108.569
     0.120      0.200    108.616
     0.130      0.200    108.663
     0.140      0.200    108.711
     0.150      0.200    108.761
     0.160      0.200    108.812
     0.170      0.200    108.864
     0.180      0.200    108.918
     0.190      0.200    108.973
     0.200      0.200    109.029
     0.210      0.200    109.087
     0.220      0.200    109.146
     0.230      0.200    109.207
     0.240      0.200    109.269
     0.250      0.200    109.333
     0.260      0.200    109.399
     0.270      0.200    109.466
     0.280      0.200    109.535
     0.290      0.200    109.606
     0.300      0.200    109.678
     0.310      0.200    109.753
     0.320      0.200    109.829
     0.330      0.200    109.908
     0.340      0.200    109.989
     0.350      0.200    110.071
     0.360      0.200    110.156
     0.370      0.200    110.244
     0.380      0.200    110.334
     0.390      0.200    110.426
     0.400      0.200    110.521
     0.410      0.200    110.619
     0.420      0.200    110.719
     0.430      0.200    110.823
     0.440      0.200    110.929
     0.450      0.200    111.039
     0.460      0.200    111.152
     0.470      0.200    111.268
     0.480      0.200    111.388
     0.490      0.200    111.512
     0.500      0.200    111.639
     0.510      0.200    111.770
     0.520      0.200    111.905
     0.530      0.200    112.045
     0.540      0.200    112.188
     0.550      0.200    112.336
     0.560      0.200    112.488
     0.570      0.200    112.645
     0.580      0.200    112.806
     0.590      0.200    112.972
     0.600      0.200    113.142
     0.610      0.200    113.316
     0.620      0.200    113.495
     0.630      0.200    113.678
     0.640      0.200    113.865
     0.650      0.200    114.055
     0.660      0.200    114.249
     0.670      0.200    114.446
     0.680      0.200    114.645
     0.690      0.200    114.847
     0.700      0.200    115.049
     0.710      0.200    115.253
     0.720      0.200    115.456
     0.730      0.200    115.657
     0.740      0.200    115.857
     0.750      0.200    116.054
     0.760      0.200    116.247
     0.770      0.200    116.434
     0.780      0.200    116.615
     0.790      0.200    116.789
     0.800      0.200    116.955
     0.810      0.200    117.112
     0.820      0.200    117.258
     0.830      0.200    117.394
     0.840      0.200    117.518
     0.850      0.200    117.631
     0.860      0.200    117.732
     0.870      0.200    117.821
     0.880      0.200    117.898
     0.890      0.200    117.963
     0.900      0.200    118.018
     0.910      0.200    118.062
     0.920      0.200    118.097
     0.930      0.200    118.123
     0.940      0.200    118.141
     0.950      0.200    118.152
     0.960      0.200    118.158
     0.970      0.200    118.159
     0.980      0.200    118.156
     0.990      0.200    118.152
     1.000      0.200    118.146

     0.000      0.250    112.495
     0.010      0.250    112.531
     0.020      0.250    112.568
     0.030      0.250    112.605
     0.040      0.250    112.643
     0.050      0.250    112.681
     0.060      0.250    112.719
     0.070      0.250    112.757
     0.080      0.250    112.795
     0.090      0.250    112.834
     0.100      0.250    112.872
     0.110      0.250    112.911
     0.120      0.250    112.951
     0.130      0.250    112.991
     0.140      0.250    113.033
     0.150      0.250    113.075
     0.160      0.250    113.118
     0.170      0.250    113.162
     0.180      0.250    113.208
     0.190      0.250    113.255
     0.200      0.250    113.303
     0.210      0.250    113.353
     0.220      0.250    113.404
     0.230      0.250    113.456
     0.240      0.250    113.511
     0.250      0.250    113.566
     0.260      0.250    113.624
     0.270      0.250    113.683
     0.280      0.250    113.744
     0.290      0.250    113.807
     0.300      0.250    113.871
     0.310      0.250    113.938
     0.320      0.250    114.006
     0.330      0.250    114.077
     0.340      0.250    114.149
     0.350      0.250    114.224
     0.360      0.250    114.301
     0.370      0.250    114.381
     0.380      0.250    114.463
     0.390      0.250    114.547
     0.400      0.250    114.634
     0.410      0.250    114.724
     0.420      0.250    114.816
     0.430      0.250    114.912
     0.440      0.250    115.011
     0.450      0.250    115.112
     0.460      0.250    115.217
     0.470      0.250    115.326
     0.480      0.250    115.438
     0.490      0.250    115.554
     0.500      0.250    115.673
     0.510      0.250    115.797
     0.520      0.250    115.925
     0.530      0.250    116.057
     0.540      0.250    116.193
     0.550      0.250    116.333
     0.560      0.250    116.478
     0.570      0.250    116.628
     0.580      0.250    116.783
     0.590      0.250    116.942
     0.600      0.250    117.105
     0.610      0.250    117.274
     0.620      0.250    117.447
     0.630      0.250    117.624
     0.640      0.250    117.806
     0.650      0.250    117.992
     0.660      0.250    118.181
     0.670      0.250    118.374
     0.680      0.250    118.570
     0.690      0.250    118.768
     0.700      0.250    118.968
     0.710      0.250    119.169
     0.720      0.250    119.370
     0.730      0.250    119.571
     0.740      0.250    119.770
     0.750      0.250    119.966
     0.760      0.250    120.158
     0.770      0.250    120.346
     0.780      0.250    120.528
     0.790      0.250    120.702
     0.800      0.250    120.869
     0.810      0.250    121.027
     0.820      0.250    121.174
     0.830      0.250    121.311
     0.840      0.250    121.437
     0.850      0.250    121.550
     0.860      0.250    121.652
     0.870      0.250    121.742
     0.880      0.250    121.820
     0.890      0.250    121.886
     0.900      0.250    121.941
     0.910      0.250    121.985
     0.920      0.250    122.020
     0.930      0.250    122.046
     0.940      0.250    122.063
     0.950      0.250    122.074
     0.960      0.250    122.079
     0.970      0.250    122.079
     0.980      0.250    122.076
     0.990      0.250    122.070
     1.000      0.250    122.064

     0.000      0.300    117.023
     0.010      0.300    117.056
     0.020      0.300    117.089
     0.030      0.300    117.123
     0.040      0.300    117.157
     0.050      0.300    117.191
     0.060      0.300    117.225
     0.070      0.300    117.258
     0.080      0.300    117.290
     0.090      0.300    117.322
     0.100      0.300    117.354
     0.110      0.300    117.386
     0.120      0.300    117.418
     0.130      0.300    117.449
     0.140      0.300    117.482
     0.150      0.300    117.514
     0.160      0.300    117.547
     0.170      0.300    117.582
     0.180      0.300    117.617
     0.190      0.300    117.653
     0.200      0.300    117.690
     0.210      0.300    117.729
     0.220      0.300    117.769
     0.230      0.300    117.810
     0.240      0.300    117.853
     0.250      0.300    117.897
     0.260      0.300    117.944
     0.270      0.300    117.991
     0.280      0.300    118.041
     0.290      0.300    118.093
     0.300      0.300    118.146
     0.310      0.300    118.201
     0.320      0.300    118.258
     0.330      0.300    118.318
     0.340      0.300    118.379
     0.350      0.300    118.443
     0.360      0.300    118.509
     0.370      0.300    118.577
     0.380      0.300    118.648
     0.390      0.300    118.721
     0.400      0.300    118.797
     0.410      0.300    118.876
     0.420      0.300    118.957
     0.430      0.300    119.042
     0.440      0.300    119.129
     0.450      0.300    119.220
     0.460      0.300    119.314
     0.470      0.300    119.411
     0.480      0.300    119.512
     0.490      0.300    119.616
     0.500      0.300    119.725
     0.510      0.300    119.837
     0.520      0.300    119.953
     0.530      0.300    120.074
     0.540      0.300    120.198
     0.550      0.300    120.327
     0.560      0.300    120.461
     0.570      0.300    120.599
     0.580      0.300    120.742
     0.590      0.300    120.890
     0.600      0.300    121.042
     0.610      0.300    121.199
     0.620      0.300    121.361
     0.630      0.300    121.528
     0.640      0.300    121.699
     0.650      0.300    121.874
     0.660      0.300    122.053
     0.670      0.300    122.236
     0.680      0.300    122.422
     0.690      0.300    122.610
     0.700      0.300    122.801
     0.710      0.300    122.994
     0.720      0.300    123.187
     0.730      0.300    123.380
     0.740      0.300    123.571
     0.750      0.300    123.761
     0.760      0.300    123.948
     0.770      0.300    124.130
     0.780      0.300    124.307
     0.790      0.300    124.478
     0.800      0.300    124.641
     0.810      0.300    124.795
     0.820      0.300    124.940
     0.830      0.300    125.075
     0.840      0.300    125.198
     0.850      0.300    125.310
     0.860      0.300    125.411
     0.870      0.300    125.499
     0.880      0.300    125.576
     0.890      0.300    125.641
     0.900      0.300    125.695
     0.910      0.300    125.738
     0.920      0.300    125.771
     0.930      0.300    125.796
     0.940      0.300    125.812
     0.950      0.300    125.822
     0.960      0.300    125.826
     0.970      0.300    125.825
     0.980      0.300    125.820
     0.990      0.300    125.813
     1.000      0.300    125.805

     0.000      0.350    121.615
     0.010      0.350    121.645
     0.020      0.350    121.675
     0.030      0.350    121.705
     0.040      0.350    121.735
     0.050      0.350    121.764
     0.060      0.350    121.793
     0.070      0.350    121.820
     0.080      0.350    121.846
     0.090      0.350    121.871
     0.100      0.350    121.895
     0.110      0.350    121.918
     0.120      0.350    121.940
     0.130      0.350    121.962
     0.140      0.350    121.983
     0.150      0.350    122.003
     0.160      0.350    122.024
     0.170      0.350    122.045
     0.180      0.350    122.066
     0.190      0.350    122.088
     0.200      0.350    122.111
     0.210      0.350    122.134
     0.220      0.350    122.159
     0.230      0.350    122.185
     0.240      0.350    122.212
     0.250      0.350    122.241
     0.260      0.350    122.272
     0.270      0.350    122.304
     0.280      0.350    122.338
     0.290      0.350    122.374
     0.300      0.350    122.411
     0.310      0.350    122.451
     0.320      0.350    122.493
     0.330      0.350    122.537
     0.340      0.350    122.583
     0.350      0.350    122.631
     0.360      0.350    122.681
     0.370      0.350    122.734
     0.380      0.350    122.790
     0.390      0.350    122.848
     0.400      0.350    122.909
     0.410      0.350    122.972
     0.420      0.350    123.038
     0.430      0.350    123.107
     0.440      0.350    123.180
     0.450      0.350    123.255
     0.460      0.350    123.333
     0.470      0.350    123.415
     0.480      0.350    123.501
     0.490      0.350    123.590
     0.500      0.350    123.682
     0.510      0.350    123.779
     0.520      0.350    123.879
     0.530      0.350    123.984
     0.540      0.350    124.093
     0.550      0.350    124.206
     0.560      0.350    124.323
     0.570      0.350    124.445
     0.580      0.350    124.572
     0.590      0.350    124.703
     0.600      0.350    124.839
     0.610      0.350    124.980
     0.620      0.350    125.126
     0.630      0.350    125.276
     0.640      0.350    125.431
     0.650      0.350    125.590
     0.660      0.350    125.754
     0.670      0.350    125.921
     0.680      0.350    126.092
     0.690      0.350    126.267
     0.700      0.350    126.444
     0.710      0.350    126.623
     0.720      0.350    126.804
     0.730      0.350    126.985
     0.740      0.350    127.167
     0.750      0.350    127.347
     0.760      0.350    127.525
     0.770      0.350    127.699
     0.780      0.350    127.870
     0.790      0.350    128.034
     0.800      0.350    128.192
     0.810      0.350    128.343
     0.820      0.350    128.485
     0.830      0.350    128.617
     0.840      0.350    128.738
     0.850      0.350    128.849
     0.860      0.350    128.948
     0.870      0.350    129.036
     0.880      0.350    129.111
     0.890      0.350    129.176
     0.900      0.350    129.229
     0.910      0.350    129.271
     0.920      0.350    129.303
     0.930      0.350    129.326
     0.940      0.350    129.341
     0.950      0.350    129.349
     0.960      0.350    129.351
     0.970      0.350    129.349
     0.980      0.350    129.342
     0.990      0.350    129.334
     1.000      0.350    129.324

     0.000      0.400    126.157
     0.010      0.400    126.183
     0.020      0.400    126.210
     0.030      0.400    126.236
     0.040      0.400    126.261
     0.050      0.400    126.285
     0.060      0.400    126.308
     0.070      0.400    126.329
     0.080      0.400    126.348
     0.090      0.400    126.365
     0.100      0.400    126.379
     0.110      0.400    126.391
     0.120      0.400    126.402
     0.130      0.400    126.410
     0.140      0.400    126.417
     0.150      0.400    126.422
     0.160      0.400    126.426
     0.170      0.400    126.429
     0.180      0.400    126.432
     0.190      0.400    126.435
     0.200      0.400    126.438
     0.210      0.400    126.442
     0.220      0.400    126.446
     0.230      0.400    126.451
     0.240      0.400    126.457
     0.250      0.400    126.464
     0.260      0.400    126.473
     0.270      0.400    126.483
     0.280      0.400    126.495
     0.290      0.400    126.509
     0.300      0.400    126.525
     0.310      0.400    126.543
     0.320      0.400    126.564
     0.330      0.400    126.586
     0.340      0.400    126.611
     0.350      0.400    126.638
     0.360      0.400    126.667
     0.370      0.400    126.699
     0.380      0.400    126.734
     0.390      0.400    126.771
     0.400      0.400    126.811
     0.410      0.400    126.853
     0.420      0.400    126.899
     0.430      0.400    126.947
     0.440      0.400    126.999
     0.450      0.400    127.053
     0.460      0.400    127.111
     0.470      0.400    127.173
     0.480      0.400    127.237
     0.490      0.400    127.305
     0.500      0.400    127.377
     0.510      0.400    127.453
     0.520      0.400    127.532
     0.530      0.400    127.616
     0.540      0.400    127.703
     0.550      0.400    127.795
     0.560      0.400    127.891
     0.570      0.400    127.991
     0.580      0.400    128.096
     0.590      0.400    128.205
     0.600      0.400    128.320
     0.610      0.400    128.438
     0.620      0.400    128.562
     0.630      0.400    128.690
     0.640      0.400    128.824
     0.650      0.400    128.961
     0.660      0.400    129.104
     0.670      0.400    129.250
     0.680      0.400    129.401
     0.690      0.400    129.556
     0.700      0.400    129.714
     0.710      0.400    129.875
     0.720      0.400    130.039
     0.730      0.400    130.204
     0.740      0.400    130.370
     0.750      0.400    130.537
     0.760      0.400    130.702
     0.770      0.400    130.866
     0.780      0.400    131.027
     0.790      0.400    131.183
     0.800      0.400    131.335
     0.810      0.400    131.479
     0.820      0.400    131.617
     0.830      0.400    131.745
     0.840      0.400    131.864
     0.850      0.400    131.973
     0.860      0.400    132.071
     0.870      0.400    132.157
     0.880      0.400    132.232
     0.890      0.400    132.295
     0.900      0.400    132.347
     0.910      0.400    132.388
     0.920      0.400    132.419
     0.930      0.400    132.441
     0.940      0.400    132.454
     0.950      0.400    132.460
     0.960      0.400    132.460
     0.970      0.400    132.455
     0.980      0.400    132.446
     0.990      0.400    132.435
     1.000      0.400    132.422

     0.000      0.450    130.475
     0.010      0.450    130.498
     0.020      0.450    130.520
     0.030      0.450    130.542
     0.040      0.450    130.562
     0.050      0.450    130.581
     0.060      0.450    130.597
     0.070      0.450    130.610
     0.080      0.450    130.620
     0.090      0.450    130.626
     0.100      0.450    130.628
     0.110      0.450    130.627
     0.120      0.450    130.622
     0.130      0.450    130.613
     0.140      0.450    130.601
     0.150      0.450    130.586
     0.160      0.450    130.568
     0.170      0.450    130.548
     0.180      0.450    130.526
     0.190      0.450    130.502
     0.200      0.450    130.478
     0.210      0.450    130.454
     0.220      0.450    130.429
     0.230      0.450    130.404
     0.240      0.450    130.381
     0.250      0.450    130.358
     0.260      0.450    130.337
     0.270      0.450    130.317
     0.280      0.450    130.298
     0.290      0.450    130.282
     0.300      0.450    130.268
     0.310      0.450    130.256
     0.320      0.450    130.246
     0.330      0.450    130.239
     0.340      0.450    130.235
     0.350      0.450    130.232
     0.360      0.450    130.233
     0.370      0.450    130.236
     0.380      0.450    130.243
     0.390      0.450    130.252
     0.400      0.450    130.263
     0.410      0.450    130.278
     0.420      0.450    130.296
     0.430      0.450    130.317
     0.440      0.450    130.341
     0.450      0.450    130.369
     0.460      0.450    130.400
     0.470      0.450    130.434
     0.480      0.450    130.471
     0.490      0.450    130.512
     0.500      0.450    130.557
     0.510      0.450    130.605
     0.520      0.450    130.657
     0.530      0.450    130.713
     0.540      0.450    130.772
     0.550      0.450    130.836
     0.560      0.450    130.904
     0.570      0.450    130.977
     0.580      0.450    131.053
     0.590      0.450    131.134
     0.600      0.450    131.220
     0.610      0.450    131.310
     0.620      0.450    131.405
     0.630      0.450    131.504
     0.640      0.450    131.609
     0.650      0.450    131.718
     0.660      0.450    131.832
     0.670      0.450    131.950
     0.680      0.450    132.073
     0.690      0.450    132.200
     0.700      0.450    132.332
     0.710      0.450    132.467
     0.720      0.450    132.606
     0.730      0.450    132.748
     0.740      0.450    132.892
     0.750      0.450    133.037
     0.760      0.450    133.183
     0.770      0.450    133.329
     0.780      0.450    133.474
     0.790      0.450    133.616
     0.800      0.450    133.755
     0.810      0.450    133.889
     0.820      0.450    134.016
     0.830      0.450    134.137
     0.840      0.450    134.250
     0.850      0.450    134.353
     0.860      0.450    134.446
     0.870      0.450    134.529
     0.880      0.450    134.601
     0.890      0.450    134.661
     0.900      0.450    134.710
     0.910      0.450    134.749
     0.920      0.450    134.777
     0.930      0.450    134.796
     0.940      0.450    134.806
     0.950      0.450    134.809
     0.960      0.450    134.806
     0.970      0.450    134.798
     0.980      0.450    134.785
     0.990      0.450    134.771
     1.000      0.450    134.755

     0.000      0.500    134.332
     0.010      0.500    134.350
     0.020      0.500    134.368
     0.030      0.500    134.385
     0.040      0.500    134.400
     0.050      0.500    134.412
     0.060      0.500    134.419
     0.070      0.500    134.423
     0.080      0.500    134.421
     0.090      0.500    134.413
     0.100      0.500    134.399
     0.110      0.500    134.379
     0.120      0.500    134.353
     0.130      0.500    134.320
     0.140      0.500    134.282
     0.150      0.500    134.238
     0.160      0.500    134.189
     0.170      0.500    134.135
     0.180      0.500    134.078
     0.190      0.500    134.018
     0.200      0.500    133.955
     0.210      0.500    133.890
     0.220      0.500    133.825
     0.230      0.500    133.759
     0.240      0.500    133.693
     0.250      0.500    133.628
     0.260      0.500    133.564
     0.270      0.500    133.502
     0.280      0.500    133.441
     0.290      0.500    133.383
     0.300      0.500    133.327
     0.310      0.500    133.274
     0.320      0.500    133.224
     0.330      0.500    133.176
     0.340      0.500    133.132
     0.350      0.500    133.091
     0.360      0.500    133.053
     0.370      0.500    133.019
     0.380      0.500    132.987
     0.390      0.500    132.959
     0.400      0.500    132.935
     0.410      0.500    132.914
     0.420      0.500    132.896
     0.430      0.500    132.882
     0.440      0.500    132.871
     0.450      0.500    132.863
     0.460      0.500    132.860
     0.470      0.500    132.859
     0.480      0.500    132.863
     0.490      0.500    132.869
     0.500      0.500    132.880
     0.510      0.500    132.894
     0.520      0.500    132.912
     0.530      0.500    132.933
     0.540      0.500    132.959
     0.550      0.500    132.988
     0.560      0.500    133.022
     0.570      0.500    133.059
     0.580      0.500    133.101
     0.590      0.500    133.147
     0.600      0.500    133.197
     0.610      0.500    133.251
     0.620      0.500    133.310
     0.630      0.500    133.373
     0.640      0.500    133.441
     0.650      0.500    133.514
     0.660      0.500    133.591
     0.670      0.500    133.673
     0.680      0.500    133.760
     0.690      0.500    133.851
     0.700      0.500    133.947
     0.710      0.500    134.047
     0.720      0.500    134.151
     0.730      0.500    134.259
     0.740      0.500    134.370
     0.750      0.500    134.484
     0.760      0.500    134.600
     0.770      0.500    134.718
     0.780      0.500    134.836
     0.790      0.500    134.954
     0.800      0.500    135.070
     0.810      0.500    135.184
     0.820      0.500    135.294
     0.830      0.500    135.399
     0.840      0.500    135.497
     0.850      0.500    135.588
     0.860      0.500    135.671
     0.870      0.500    135.744
     0.880      0.500    135.808
     0.890      0.500    135.861
     0.900      0.500    135.904
     0.910      0.500    135.937
     0.920      0.500    135.960
     0.930      0.500    135.974
     0.940      0.500    135.979
     0.950      0.500    135.978
     0.960      0.500    135.970
     0.970      0.500    135.957
     0.980      0.500    135.941
     0.990      0.500    135.922
     1.000      0.500    135.903

     0.000      0.550    137.473
     0.010      0.550    137.488
     0.020      0.550    137.502
     0.030      0.550    137.514
     0.040      0.550    137.522
     0.050      0.550    137.525
     0.060      0.550    137.522
     0.070      0.550    137.511
     0.080      0.550    137.492
     0.090      0.550    137.465
     0.100      0.550    137.427
     0.110      0.550    137.379
     0.120      0.550    137.321
     0.130      0.550    137.253
     0.140      0.550    137.175
     0.150      0.550    137.088
     0.160      0.550    136.992
     0.170      0.550    136.889
     0.180      0.550    136.779
     0.190      0.550    136.664
     0.200      0.550    136.545
     0.210      0.550    136.422
     0.220      0.550    136.297
     0.230      0.550    136.171
     0.240      0.550    136.046
     0.250      0.550    135.921
     0.260      0.550    135.797
     0.270      0.550    135.676
     0.280      0.550    135.557
     0.290      0.550    135.442
     0.300      0.550    135.330
     0.310      0.550    135.222
     0.320      0.550    135.118
     0.330      0.550    135.018
     0.340      0.550    134.923
     0.350      0.550    134.831
     0.360      0.550    134.745
     0.370      0.550    134.662
     0.380      0.550    134.584
     0.390      0.550    134.510
     0.400      0.550    134.441
     0.410      0.550    134.376
     0.420      0.550    134.315
     0.430      0.550    134.258
     0.440      0.550    134.205
     0.450      0.550    134.156
     0.460      0.550    134.112
     0.470      0.550    134.071
     0.480      0.550    134.034
     0.490      0.550    134.001
     0.500      0.550    133.972
     0.510      0.550    133.947
     0.520      0.550    133.926
     0.530      0.550    133.908
     0.540      0.550    133.895
     0.550      0.550    133.885
     0.560      0.550    133.879
     0.570      0.550    133.877
     0.580      0.550    133.879
     0.590      0.550    133.885
     0.600      0.550    133.894
     0.610      0.550    133.908
     0.620      0.550    133.926
     0.630      0.550    133.948
     0.640      0.550    133.975
     0.650      0.550    134.005
     0.660      0.550    134.040
     0.670      0.550    134.080
     0.680      0.550    134.123
     0.690      0.550    134.171
     0.700      0.550    134.224
     0.710      0.550    134.281
     0.720      0.550    134.342
     0.730      0.550    134.407
     0.740      0.550    134.477
     0.750      0.550    134.549
     0.760      0.550    134.625
     0.770      0.550    134.704
     0.780      0.550    134.785
     0.790      0.550    134.868
     0.800      0.550    134.950
     0.810      0.550    135.033
     0.820      0.550    135.114
     0.830      0.550    135.192
     0.840      0.550    135.267
     0.850      0.550    135.337
     0.860      0.550    135.400
     0.870      0.550    135.457
     0.880      0.550    135.506
     0.890      0.550    135.546
     0.900      0.550    135.578
     0.910      0.550    135.601
     0.920      0.550    135.615
     0.930      0.550    135.621
     0.940      0.550    135.619
     0.950      0.550    135.611
     0.960      0.550    135.597
     0.970      0.550    135.579
     0.980      0.550    135.558
     0.990      0.550    135.534
     1.000      0.550    135.510

     0.000      0.600    139.783
     0.010      0.600    139.795
     0.020      0.600    139.804
     0.030      0.600    139.810
     0.040      0.600    139.809
     0.050      0.600    139.800
     0.060      0.600    139.781
     0.070      0.600    139.750
     0.080      0.600    139.704
     0.090      0.600    139.644
     0.100      0.600    139.568
     0.110      0.600    139.474
     0.120      0.600    139.365
     0.130      0.600    139.238
     0.140      0.600    139.096
     0.150      0.600    138.939
     0.160      0.600    138.769
     0.170      0.600    138.586
     0.180      0.600    138.394
     0.190      0.600    138.194
     0.200      0.600    137.989
     0.210      0.600    137.779
     0.220      0.600    137.566
     0.230      0.600    137.354
     0.240      0.600    137.142
     0.250      0.600    136.933
     0.260      0.600    136.727
     0.270      0.600    136.526
     0.280      0.600    136.330
     0.290      0.600    136.139
     0.300      0.600    135.955
     0.310      0.600    135.777
     0.320      0.600    135.605
     0.330      0.600    135.440
     0.340      0.600    135.282
     0.350      0.600    135.131
     0.360      0.600    134.986
     0.370      0.600    134.848
     0.380      0.600    134.715
     0.390      0.600    134.589
     0.400      0.600    134.469
     0.410      0.600    134.355
     0.420      0.600    134.246
     0.430      0.600    134.143
     0.440      0.600    134.044
     0.450      0.600    133.951
     0.460      0.600    133.863
     0.470      0.600    133.779
     0.480      0.600    133.701
     0.490      0.600    133.626
     0.500      0.600    133.556
     0.510      0.600    133.491
     0.520      0.600    133.429
     0.530      0.600    133.372
     0.540      0.600    133.318
     0.550      0.600    133.269
     0.560      0.600    133.223
     0.570      0.600    133.182
     0.580      0.600    133.144
     0.590      0.600    133.110
     0.600      0.600    133.080
     0.610      0.600    133.053
     0.620      0.600    133.030
     0.630      0.600    133.011
     0.640      0.600    132.996
     0.650      0.600    132.985
     0.660      0.600    132.977
     0.670      0.600    132.974
     0.680      0.600    132.974
     0.690      0.600    132.978
     0.700      0.600    132.986
     0.710      0.600    132.998
     0.720      0.600    133.014
     0.730      0.600    133.034
     0.740      0.600    133.058
     0.750      0.600    133.085
     0.760      0.600    133.116
     0.770      0.600    133.151
     0.780      0.600    133.188
     0.790      0.600    133.228
     0.800      0.600    133.271
     0.810      0.600    133.314
     0.820      0.600    133.358
     0.830      0.600    133.402
     0.840      0.600    133.445
     0.850      0.600    133.485
     0.860      0.600    133.522
     0.870      0.600    133.555
     0.880      0.600    133.583
     0.890      0.600    133.605
     0.900      0.600    133.621
     0.910      0.600    133.630
     0.920      0.600    133.632
     0.930      0.600    133.627
     0.940      0.600    133.616
     0.950      0.600    133.600
     0.960      0.600    133.580
     0.970      0.600    133.555
     0.980      0.600    133.528
     0.990      0.600    133.499
     1.000      0.600    133.470

     0.000      0.650    141.526
     0.010      0.650    141.535
     0.020      0.650    141.541
     0.030      0.650    141.538
     0.040      0.650    141.525
     0.050      0.650    141.496
     0.060      0.650    141.449
     0.070      0.650    141.380
     0.080      0.650    141.286
     0.090      0.650    141.166
     0.100      0.650    141.019
     0.110      0.650    140.843
     0.120      0.650    140.639
     0.130      0.650    140.408
     0.140      0.650    140.151
     0.150      0.650    139.873
     0.160      0.650    139.574
     0.170      0.650    139.260
     0.180      0.650    138.933
     0.190      0.650    138.597
     0.200      0.650    138.255
     0.210      0.650    137.912
     0.220      0.650    137.569
     0.230      0.650    137.230
     0.240      0.650    136.896
     0.250      0.650    136.571
     0.260      0.650    136.254
     0.270      0.650    135.947
     0.280      0.650    135.650
     0.290      0.650    135.365
     0.300      0.650    135.092
     0.310      0.650    134.830
     0.320      0.650    134.579
     0.330      0.650    134.340
     0.340      0.650    134.111
     0.350      0.650    133.893
     0.360      0.650    133.685
     0.370      0.650    133.487
     0.380      0.650    133.298
     0.390      0.650    133.118
     0.400      0.650    132.946
     0.410      0.650    132.782
     0.420      0.650    132.626
     0.430      0.650    132.477
     0.440      0.650    132.335
     0.450      0.650    132.200
     0.460      0.650    132.070
     0.470      0.650    131.947
     0.480      0.650    131.829
     0.490      0.650    131.717
     0.500      0.650    131.609
     0.510      0.650    131.507
     0.520      0.650    131.409
     0.530      0.650    131.316
     0.540      0.650    131.228
     0.550      0.650    131.143
     0.560      0.650    131.063
     0.570      0.650    130.987
     0.580      0.650    130.914
     0.590      0.650    130.846
     0.600      0.650    130.781
     0.610      0.650    130.720
     0.620      0.650    130.662
     0.630      0.650    130.608
     0.640      0.650    130.557
     0.650      0.650    130.510
     0.660      0.650    130.466
     0.670      0.650    130.426
     0.680      0.650    130.389
     0.690      0.650    130.355
     0.700      0.650    130.325
     0.710      0.650    130.298
     0.720      0.650    130.275
     0.730      0.650    130.254
     0.740      0.650    130.238
     0.750      0.650    130.224
     0.760      0.650    130.214
     0.770      0.650    130.208
     0.780      0.650    130.204
     0.790      0.650    130.203
     0.800      0.650    130.205
     0.810      0.650    130.210
     0.820      0.650    130.216
     0.830      0.650    130.224
     0.840      0.650    130.232
     0.850      0.650    130.241
     0.860      0.650    130.248
     0.870      0.650    130.255
     0.880      0.650    130.258
     0.890      0.650    130.259
     0.900      0.650    130.256
     0.910      0.650    130.249
     0.920      0.650    130.237
     0.930      0.650    130.221
     0.940      0.650    130.200
     0.950      0.650    130.175
     0.960      0.650    130.147
     0.970      0.650    130.116
     0.980      0.650    130.084
     0.990      0.650    130.050
     1.000      0.650    130.017

     0.000      0.700    143.610
     0.010      0.700    143.617
     0.020      0.700    143.617
     0.030      0.700    143.601
     0.040      0.700    143.563
     0.050      0.700    143.494
     0.060      0.700    143.390
     0.070      0.700    143.243
     0.080      0.700    143.050
     0.090      0.700    142.807
     0.100      0.700    142.513
     0.110      0.700    142.170
     0.120      0.700    141.779
     0.130      0.700    141.344
     0.140      0.700    140.870
     0.150      0.700    140.366
     0.160      0.700    139.836
     0.170      0.700    139.290
     0.180      0.700    138.733
     0.190      0.700    138.173
     0.200      0.700    137.616
     0.210      0.700    137.067
     0.220      0.700    136.531
     0.230      0.700    136.010
     0.240      0.700    135.507
     0.250      0.700    135.024
     0.260      0.700    134.563
     0.270      0.700    134.123
     0.280      0.700    133.704
     0.290      0.700    133.307
     0.300      0.700    132.930
     0.310      0.700    132.574
     0.320      0.700    132.236
     0.330      0.700    131.917
     0.340      0.700    131.615
     0.350      0.700    131.329
     0.360      0.700    131.059
     0.370      0.700    130.802
     0.380      0.700    130.559
     0.390      0.700    130.329
     0.400      0.700    130.109
     0.410      0.700    129.901
     0.420      0.700    129.703
     0.430      0.700    129.514
     0.440      0.700    129.335
     0.450      0.700    129.163
     0.460      0.700    128.999
     0.470      0.700    128.843
     0.480      0.700    128.693
     0.490      0.700    128.550
     0.500      0.700    128.412
     0.510      0.700    128.281
     0.520      0.700    128.155
     0.530      0.700    128.034
     0.540      0.700    127.918
     0.550      0.700    127.807
     0.560      0.700    127.700
     0.570      0.700    127.597
     0.580      0.700    127.499
     0.590      0.700    127.404
     0.600      0.700    127.313
     0.610      0.700    127.226
     0.620      0.700    127.142
     0.630      0.700    127.062
     0.640      0.700    126.985
     0.650      0.700    126.912
     0.660      0.700    126.841
     0.670      0.700    126.774
     0.680      0.700    126.710
     0.690      0.700    126.648
     0.700      0.700    126.590
     0.710      0.700    126.535
     0.720      0.700    126.482
     0.730      0.700    126.432
     0.740      0.700    126.386
     0.750      0.700    126.342
     0.760      0.700    126.301
     0.770      0.700    126.262
     0.780      0.700    126.227
     0.790      0.700    126.194
     0.800      0.700    126.164
     0.810      0.700    126.136
     0.820      0.700    126.111
     0.830      0.700    126.088
     0.840      0.700    126.067
     0.850      0.700    126.047
     0.860      0.700    126.028
     0.870      0.700    126.009
     0.880      0.700    125.991
     0.890      0.700    125.971
     0.900      0.700    125.950
     0.910      0.700    125.927
     0.920      0.700    125.902
     0.930      0.700    125.874
     0.940      0.700    125.844
     0.950      0.700    125.811
     0.960      0.700    125.776
     0.970      0.700    125.740
     0.980      0.700    125.702
     0.990      0.700    125.664
     1.000      0.700    125.627

     0.000      0.750    147.892
     0.010      0.750    147.897
     0.020      0.750    147.885
     0.030      0.750    147.839
     0.040      0.750    147.743
     0.050      0.750    147.580
     0.060      0.750    147.339
     0.070      0.750    147.008
     0.080      0.750    146.581
     0.090      0.750    146.054
     0.100      0.750    145.431
     0.110      0.750    144.717
     0.120      0.750    143.924
     0.130      0.750    143.066
     0.140      0.750    142.157
     0.150      0.750    141.216
     0.160      0.750    140.258
     0.170      0.750    139.298
     0.180      0.750    138.350
     0.190      0.750    137.425
     0.200      0.750    136.530
     0.210      0.750    135.673
     0.220      0.750    134.857
     0.230      0.750    134.085
     0.240      0.750    133.357
     0.250      0.750    132.673
     0.260      0.750    132.033
     0.270      0.750    131.434
     0.280      0.750    130.875
     0.290      0.750    130.353
     0.300      0.750    129.865
     0.310      0.750    129.410
     0.320      0.750    128.984
     0.330      0.750    128.586
     0.340      0.750    128.213
     0.350      0.750    127.864
     0.360      0.750    127.536
     0.370      0.750    127.227
     0.380      0.750    126.937
     0.390      0.750    126.663
     0.400      0.750    126.404
     0.410      0.750    126.159
     0.420      0.750    125.927
     0.430      0.750    125.707
     0.440      0.750    125.497
     0.450      0.750    125.298
     0.460      0.750    125.108
     0.470      0.750    124.927
     0.480      0.750    124.753
     0.490      0.750    124.588
     0.500      0.750    124.429
     0.510      0.750    124.277
     0.520      0.750    124.131
     0.530      0.750    123.990
     0.540      0.750    123.855
     0.550      0.750    123.725
     0.560      0.750    123.600
     0.570      0.750    123.480
     0.580      0.750    123.364
     0.590      0.750    123.252
     0.600      0.750    123.144
     0.610      0.750    123.039
     0.620      0.750    122.938
     0.630      0.750    122.841
     0.640      0.750    122.747
     0.650      0.750    122.656
     0.660      0.750    122.568
     0.670      0.750    122.484
     0.680      0.750    122.402
     0.690      0.750    122.322
     0.700      0.750    122.246
     0.710      0.750    122.172
     0.720      0.750    122.101
     0.730      0.750    122.032
     0.740      0.750    121.966
     0.750      0.750    121.903
     0.760      0.750    121.842
     0.770      0.750    121.783
     0.780      0.750    121.726
     0.790      0.750    121.672
     0.800      0.750    121.621
     0.810      0.750    121.571
     0.820      0.750    121.524
     0.830      0.750    121.479
     0.840      0.750    121.436
     0.850      0.750    121.395
     0.860      0.750    121.355
     0.870      0.750    121.317
     0.880      0.750    121.281
     0.890      0.750    121.244
     0.900      0.750    121.209
     0.910      0.750    121.173
     0.920      0.750    121.136
     0.930      0.750    121.099
     0.940      0.750    121.060
     0.950      0.750    121.021
     0.960      0.750    120.980
     0.970      0.750    120.939
     0.980      0.750    120.897
     0.990      0.750    120.856
     1.000      0.750    120.815

     0.000      0.800    158.151
     0.010      0.800    158.152
     0.020      0.800    158.108
     0.030      0.800    157.977
     0.040      0.800    157.715
     0.050      0.800    157.288
     0.060      0.800    156.665
     0.070      0.800    155.828
     0.080      0.800    154.773
     0.090      0.800    153.509
     0.100      0.800    152.057
     0.110      0.800    150.453
     0.120      0.800    148.737
     0.130      0.800    146.952
     0.140      0.800    145.141
     0.150      0.800    143.343
     0.160      0.800    141.589
     0.170      0.800    139.904
     0.180      0.800    138.306
     0.190      0.800    136.805
     0.200      0.800    135.406
     0.210      0.800    134.110
     0.220      0.800    132.916
     0.230      0.800    131.819
     0.240      0.800    130.812
     0.250      0.800    129.890
     0.260      0.800    129.045
     0.270      0.800    128.272
     0.280      0.800    127.563
     0.290      0.800    126.912
     0.300      0.800    126.314
     0.310      0.800    125.763
     0.320      0.800    125.254
     0.330      0.800    124.784
     0.340      0.800    124.348
     0.350      0.800    123.943
     0.360      0.800    123.566
     0.370      0.800    123.215
     0.380      0.800    122.886
     0.390      0.800    122.577
     0.400      0.800    122.287
     0.410      0.800    122.014
     0.420      0.800    121.757
     0.430      0.800    121.513
     0.440      0.800    121.282
     0.450      0.800    121.063
     0.460      0.800    120.855
     0.470      0.800    120.656
     0.480      0.800    120.467
     0.490      0.800    120.286
     0.500      0.800    120.113
     0.510      0.800    119.947
     0.520      0.800    119.788
     0.530      0.800    119.635
     0.540      0.800    119.488
     0.550      0.800    119.346
     0.560      0.800    119.210
     0.570      0.800    119.078
     0.580      0.800    118.951
     0.590      0.800    118.828
     0.600      0.800    118.710
     0.610      0.800    118.595
     0.620      0.800    118.484
     0.630      0.800    118.376
     0.640      0.800    118.272
     0.650      0.800    118.170
     0.660      0.800    118.072
     0.670      0.800    117.977
     0.680      0.800    117.885
     0.690      0.800    117.795
     0.700      0.800    117.708
     0.710      0.800    117.623
     0.720      0.800    117.541
     0.730      0.800    117.462
     0.740      0.800    117.384
     0.750      0.800    117.309
     0.760      0.800    117.236
     0.770      0.800    117.165
     0.780      0.800    117.096
     0.790      0.800    117.030
     0.800      0.800    116.965
     0.810      0.800    116.903
     0.820      0.800    116.842
     0.830      0.800    116.784
     0.840      0.800    116.727
     0.850      0.800    116.672
     0.860      0.800    116.619
     0.870      0.800    116.568
     0.880      0.800    116.518
     0.890      0.800    116.470
     0.900      0.800    116.423
     0.910      0.800    116.377
     0.920      0.800    116.331
     0.930      0.800    116.286
     0.940      0.800    116.241
     0.950      0.800    116.196
     0.960      0.800    116.151
     0.970      0.800    116.106
     0.980      0.800    116.061
     0.990      0.800    116.016
     1.000      0.800    115.972

     0.000      0.850    183.047
     0.010      0.850    183.032
     0.020      0.850    182.876
     0.030      0.850    182.445
     0.040      0.850    181.613
     0.050      0.850    180.283
     0.060      0.850    178.397
     0.070      0.850    175.945
     0.080      0.850    172.975
     0.090      0.850    169.577
     0.100      0.850    165.879
     0.110      0.850    162.019
     0.120      0.850    158.130
     0.130      0.850    154.327
     0.140      0.850    150.696
     0.150      0.850    147.297
     0.160      0.850    144.163
     0.170      0.850    141.307
     0.180      0.850    138.727
     0.190      0.850    136.410
     0.200      0.850    134.338
     0.210      0.850    132.490
     0.220      0.850    130.841
     0.230      0.850    129.372
     0.240      0.850    128.060
     0.250      0.850    126.887
     0.260      0.850    125.837
     0.270      0.850    124.893
     0.280      0.850    124.042
     0.290      0.850    123.274
     0.300      0.850    122.577
     0.310      0.850    121.943
     0.320      0.850    121.365
     0.330      0.850    120.835
     0.340      0.850    120.349
     0.350      0.850    119.900
     0.360      0.850    119.486
     0.370      0.850    119.102
     0.380      0.850    118.744
     0.390      0.850    118.411
     0.400      0.850    118.099
     0.410      0.850    117.806
     0.420      0.850    117.531
     0.430      0.850    117.271
     0.440      0.850    117.026
     0.450      0.850    116.794
     0.460      0.850    116.574
     0.470      0.850    116.364
     0.480      0.850    116.165
     0.490      0.850    115.974
     0.500      0.850    115.792
     0.510      0.850    115.618
     0.520      0.850    115.450
     0.530      0.850    115.290
     0.540      0.850    115.135
     0.550      0.850    114.987
     0.560      0.850    114.844
     0.570      0.850    114.705
     0.580      0.850    114.572
     0.590      0.850    114.443
     0.600      0.850    114.318
     0.610      0.850    114.197
     0.620      0.850    114.080
     0.630      0.850    113.966
     0.640      0.850    113.856
     0.650      0.850    113.749
     0.660      0.850    113.645
     0.670      0.850    113.544
     0.680      0.850    113.446
     0.690      0.850    113.350
     0.700      0.850    113.257
     0.710      0.850    113.167
     0.720      0.850    113.079
     0.730      0.850    112.993
     0.740      0.850    112.909
     0.750      0.850    112.827
     0.760      0.850    112.748
     0.770      0.850    112.671
     0.780      0.850    112.595
     0.790      0.850    112.522
     0.800      0.850    112.450
     0.810      0.850    112.380
     0.820      0.850    112.312
     0.830      0.850    112.246
     0.840      0.850    112.181
     0.850      0.850    112.118
     0.860      0.850    112.057
     0.870      0.850    111.998
     0.880      0.850    111.940
     0.890      0.850    111.884
     0.900      0.850    111.829
     0.910      0.850    111.775
     0.920      0.850    111.723
     0.930      0.850    111.672
     0.940      0.850    111.622
     0.950      0.850    111.572
     0.960      0.850    111.523
     0.970      0.850    111.475
     0.980      0.850    111.427
     0.990      0.850    111.380
     1.000      0.850    111.333

     0.000      0.900    236.862
     0.010      0.900    236.786
     0.020      0.900    236.222
     0.030      0.900    234.705
     0.040      0.900    231.851
     0.050      0.900    227.428
     0.060      0.900    221.416
     0.070      0.900    214.021
     0.080      0.900    205.630
     0.090      0.900    196.721
     0.100      0.900    187.761
     0.110      0.900    179.135
     0.120      0.900    171.108
     0.130      0.900    163.830
     0.140      0.900    157.355
     0.150      0.900    151.673
     0.160      0.900    146.730
     0.170      0.900    142.454
     0.180      0.900    138.764
     0.190      0.900    135.583
     0.200      0.900    132.838
     0.210      0.900    130.463
     0.220      0.900    128.404
     0.230      0.900    126.611
     0.240      0.900    125.045
     0.250      0.900    123.670
     0.260      0.900    122.458
     0.270      0.900    121.385
     0.280      0.900    120.430
     0.290      0.900    119.577
     0.300      0.900    118.811
     0.310      0.900    118.120
     0.320      0.900    117.494
     0.330      0.900    116.925
     0.340      0.900    116.406
     0.350      0.900    115.930
     0.360      0.900    115.492
     0.370      0.900    115.087
     0.380      0.900    114.712
     0.390      0.900    114.363
     0.400      0.900    114.038
     0.410      0.900    113.734
     0.420      0.900    113.448
     0.430      0.900    113.179
     0.440      0.900    112.926
     0.450      0.900    112.686
     0.460      0.900    112.459
     0.470      0.900    112.243
     0.480      0.900    112.038
     0.490      0.900    111.842
     0.500      0.900    111.655
     0.510      0.900    111.476
     0.520      0.900    111.304
     0.530      0.900    111.139
     0.540      0.900    110.981
     0.550      0.900    110.828
     0.560      0.900    110.681
     0.570      0.900    110.539
     0.580      0.900    110.402
     0.590      0.900    110.270
     0.600      0.900    110.141
     0.610      0.900    110.017
     0.620      0.900    109.897
     0.630      0.900    109.780
     0.640      0.900    109.666
     0.650      0.900    109.556
     0.660      0.900    109.449
     0.670      0.900    109.344
     0.680      0.900    109.243
     0.690      0.900    109.144
     0.700      0.900    109.048
     0.710      0.900    108.954
     0.720      0.900    108.862
     0.730      0.900    108.773
     0.740      0.900    108.686
     0.750      0.900    108.601
     0.760      0.900    108.518
     0.770      0.900    108.437
     0.780      0.900    108.358
     0.790      0.900    108.280
     0.800      0.900    108.205
     0.810      0.900    108.131
     0.820      0.900    108.059
     0.830      0.900    107.989
     0.840      0.900    107.920
     0.850      0.900    107.853
     0.860      0.900    107.787
     0.870      0.900    107.723
     0.880      0.900    107.661
     0.890      0.900    107.600
     0.900      0.900    107.540
     0.910      0.900    107.482
     0.920      0.900    107.425
     0.930      0.900    107.369
     0.940      0.900    107.315
     0.950      0.900    107.262
     0.960      0.900    107.210
     0.970      0.900    107.158
     0.980      0.900    107.108
     0.990      0.900    107.058
     1.000      0.900    107.010

     0.000      0.950    299.930
     0.010      0.950    299.745
     0.020      0.950    298.411
     0.030      0.950    294.874
     0.040      0.950    288.350
     0.050      0.950    278.548
     0.060      0.950    265.781
     0.070      0.950    250.896
     0.080      0.950    235.006
     0.090      0.950    219.194
     0.100      0.950    204.292
     0.110      0.950    190.806
     0.120      0.950    178.956
     0.130      0.950    168.749
     0.140      0.950    160.071
     0.150      0.950    152.748
     0.160      0.950    146.590
     0.170      0.950    141.415
     0.180      0.950    137.059
     0.190      0.950    133.382
     0.200      0.950    130.266
     0.210      0.950    127.612
     0.220      0.950    125.341
     0.230      0.950    123.386
     0.240      0.950    121.695
     0.250      0.950    120.223
     0.260      0.950    118.936
     0.270      0.950    117.803
     0.280      0.950    116.800
     0.290      0.950    115.909
     0.300      0.950    115.112
     0.310      0.950    114.396
     0.320      0.950    113.750
     0.330      0.950    113.164
     0.340      0.950    112.631
     0.350      0.950    112.143
     0.360      0.950    111.694
     0.370      0.950    111.281
     0.380      0.950    110.899
     0.390      0.950    110.544
     0.400      0.950    110.213
     0.410      0.950    109.903
     0.420      0.950    109.613
     0.430      0.950    109.341
     0.440      0.950    109.084
     0.450      0.950    108.841
     0.460      0.950    108.610
     0.470      0.950    108.392
     0.480      0.950    108.184
     0.490      0.950    107.985
     0.500      0.950    107.796
     0.510      0.950    107.614
     0.520      0.950    107.440
     0.530      0.950    107.273
     0.540      0.950    107.112
     0.550      0.950    106.958
     0.560      0.950    106.809
     0.570      0.950    106.665
     0.580      0.950    106.526
     0.590      0.950    106.391
     0.600      0.950    106.261
     0.610      0.950    106.134
     0.620      0.950    106.012
     0.630      0.950    105.893
     0.640      0.950    105.778
     0.650      0.950    105.665
     0.660      0.950    105.556
     0.670      0.950    105.450
     0.680      0.950    105.346
     0.690      0.950    105.245
     0.700      0.950    105.147
     0.710      0.950    105.051
     0.720      0.950    104.957
     0.730      0.950    104.866
     0.740      0.950    104.777
     0.750      0.950    104.690
     0.760      0.950    104.605
     0.770      0.950    104.522
     0.780      0.950    104.440
     0.790      0.950    104.361
     0.800      0.950    104.283
     0.810      0.950    104.207
     0.820      0.950    104.133
     0.830      0.950    104.061
     0.840      0.950    103.989
     0.850      0.950    103.920
     0.860      0.950    103.852
     0.870      0.950    103.785
     0.880      0.950    103.720
     0.890      0.950    103.656
     0.900      0.950    103.594
     0.910      0.950    103.533
     0.920      0.950    103.473
     0.930      0.950    103.415
     0.940      0.950    103.358
     0.950      0.950    103.302
     0.960      0.950    103.248
     0.970      0.950    103.194
     0.980      0.950    103.142
     0.990      0.950    103.090
     1.000      0.950    103.040

     0.000      1.000    309.786
     0.010      1.000    309.573
     0.020      1.000    308.052
     0.030      1.000    304.023
     0.040      1.000    296.620
     0.050      1.000    285.557
     0.060      1.000    271.259
     0.070      1.000    254.743
     0.080      1.000    237.296
     0.090      1.000    220.119
     0.100      1.000    204.098
     0.110      1.000    189.742
     0.120      1.000    177.235
     0.130      1.000    166.544
     0.140      1.000    157.514
     0.150      1.000    149.936
     0.160      1.000    143.593
     0.170      1.000    138.284
     0.180      1.000    133.831
     0.190      1.000    130.082
     0.200      1.000    126.912
     0.210      1.000    124.219
     0.220      1.000    121.917
     0.230      1.000    119.940
     0.240      1.000    118.231
     0.250      1.000    116.746
     0.260      1.000    115.448
     0.270      1.000    114.306
     0.280      1.000    113.297
     0.290      1.000    112.401
     0.300      1.000    111.599
     0.310      1.000    110.880
     0.320      1.000    110.231
     0.330      1.000    109.642
     0.340      1.000    109.106
     0.350      1.000    108.616
     0.360      1.000    108.166
     0.370      1.000    107.751
     0.380      1.000    107.367
     0.390      1.000    107.010
     0.400      1.000    106.678
     0.410      1.000    106.368
     0.420      1.000    106.076
     0.430      1.000    105.803
     0.440      1.000    105.544
     0.450      1.000    105.300
     0.460      1.000    105.069
     0.470      1.000    104.849
     0.480      1.000    104.640
     0.490      1.000    104.440
     0.500      1.000    104.250
     0.510      1.000    104.067
     0.520      1.000    103.892
     0.530      1.000    103.724
     0.540      1.000    103.562
     0.550      1.000    103.406
     0.560      1.000    103.256
     0.570      1.000    103.111
     0.580      1.000    102.971
     0.590      1.000    102.835
     0.600      1.000    102.703
     0.610      1.000    102.576
     0.620      1.000    102.452
     0.630      1.000    102.332
     0.640      1.000    102.215
     0.650      1.000    102.101
     0.660      1.000    101.990
     0.670      1.000    101.883
     0.680      1.000    101.778
     0.690      1.000    101.675
     0.700      1.000    101.576
     0.710      1.000    101.478
     0.720      1.000    101.383
     0.730      1.000    101.290
     0.740      1.000    101.200
     0.750      1.000    101.111
     0.760      1.000    101.024
     0.770      1.000    100.940
     0.780      1.000    100.857
     0.790      1.000    100.776
     0.800      1.000    100.697
     0.810      1.000    100.619
     0.820      1.000    100.543
     0.830      1.000    100.469
     0.840      1.000    100.396
     0.850      1.000    100.325
     0.860      1.000    100.255
     0.870      1.000    100.187
     0.880      1.000    100.120
     0.890      1.000    100.055
     0.900      1.000     99.991
     0.910      1.000     99.928
     0.920      1.000     99.867
     0.930      1.000     99.807
     0.940      1.000     99.748
     0.950      1.000     99.690
     0.960      1.000     99.634
     0.970      1.000     99.579
     0.980      1.000     99.525
     0.990      1.000     99.472
     1.000      1.000     99.420

     0.000      0.000     92.644
     0.000      0.010     93.328
     0.000      0.020     94.022
     0.000      0.030     94.725
     0.000      0.040     95.438
     0.000      0.050     96.160
     0.000      0.060     96.892
     0.000      0.070     97.633
     0.000      0.080     98.384
     0.000      0.090     99.144
     0.000      0.100     99.914
     0.000      0.110    100.693
     0.000      0.120    101.482
     0.000      0.130    102.280
     0.000      0.140    103.086
     0.000      0.150    103.902
     0.000      0.160    104.726
     0.000      0.170    105.559
     0.000      0.180    106.400
     0.000      0.190    107.249
     0.000      0.200    108.105
     0.000      0.210    108.970
     0.000      0.220    109.841
     0.000      0.230    110.719
     0.000      0.240    111.604
     0.000      0.250    112.495
     0.000      0.260    113.391
     0.000      0.270    114.293
     0.000      0.280    115.199
     0.000      0.290    116.109
     0.000      0.300    117.023
     0.000      0.310    117.939
     0.000      0.320    118.857
     0.000      0.330    119.777
     0.000      0.340    120.696
     0.000      0.350    121.615
     0.000      0.360    122.532
     0.000      0.370    123.446
     0.000      0.380    124.356
     0.000      0.390    125.260
     0.000      0.400    126.157
     0.000      0.410    127.045
     0.000      0.420    127.923
     0.000      0.430    128.789
     0.000      0.440    129.640
     0.000      0.450    130.475
     0.000      0.460    131.292
     0.000      0.470    132.088
     0.000      0.480    132.861
     0.000      0.490    133.610
     0.000      0.500    134.332
     0.000      0.510    135.024
     0.000      0.520    135.686
     0.000      0.530    136.315
     0.000      0.540    136.911
     0.000      0.550    137.473
     0.000      0.560    138.000
     0.000      0.570    138.494
     0.000      0.580    138.954
     0.000      0.590    139.382
     0.000      0.600    139.783
     0.000      0.610    140.158
     0.000      0.620    140.514
     0.000      0.630    140.856
     0.000      0.640    141.190
     0.000      0.650    141.526
     0.000      0.660    141.872
     0.000      0.670    142.241
     0.000      0.680    142.643
     0.000      0.690    143.094
     0.000      0.700    143.610
     0.000      0.710    144.208
     0.000      0.720    144.909
     0.000      0.730    145.738
     0.000      0.740    146.721
     0.000      0.750    147.892
     0.000      0.760    149.286
     0.000      0.770    150.951
     0.000      0.780    152.938
     0.000      0.790    155.313
     0.000      0.800    158.151
     0.000      0.810    161.544
     0.000      0.820    165.599
     0.000      0.830    170.440
     0.000      0.840    176.206
     0.000      0.850    183.047
     0.000      0.860    191.110
     0.000      0.870    200.517
     0.000      0.880    211.333
     0.000      0.890    223.516
     0.000      0.900    236.862
     0.000      0.910    250.952
     0.000      0.920    265.141
     0.000      0.930    278.599
     0.000      0.940    290.446
     0.000      0.950    299.930
     0.000      0.960    306.602
     0.000      0.970    310.410
     0.000      0.980    311.712
     0.000      0.990    311.207
     0.000      1.000    309.786

     0.050      0.000     92.898
     0.050      0.010     93.580
     0.050      0.020     94.272
     0.050      0.030     94.973
     0.050      0.040     95.683
     0.050      0.050     96.403
     0.050      0.060     97.133
     0.050      0.070     97.872
     0.050      0.080     98.620
     0.050      0.090     99.378
     0.050      0.100    100.146
     0.050      0.110    100.922
     0.050      0.120    101.708
     0.050      0.130    102.503
     0.050      0.140    103.307
     0.050      0.150    104.120
     0.050      0.160    104.941
     0.050      0.170    105.771
     0.050      0.180    106.609
     0.050      0.190    107.455
     0.050      0.200    108.308
     0.050      0.210    109.169
     0.050      0.220    110.037
     0.050      0.230    110.912
     0.050      0.240    111.794
     0.050      0.250    112.681
     0.050      0.260    113.574
     0.050      0.270    114.472
     0.050      0.280    115.375
     0.050      0.290    116.281
     0.050      0.300    117.191
     0.050      0.310    118.104
     0.050      0.320    119.018
     0.050      0.330    119.934
     0.050      0.340    120.849
     0.050      0.350    121.764
     0.050      0.360    122.677
     0.050      0.370    123.587
     0.050      0.380    124.493
     0.050      0.390    125.393
     0.050      0.400    126.285
     0.050      0.410    127.169
     0.050      0.420    128.043
     0.050      0.430    128.904
     0.050      0.440    129.750
     0.050      0.450    130.581
     0.050      0.460    131.392
     0.050      0.470    132.184
     0.050      0.480    132.952
     0.050      0.490    133.695
     0.050      0.500    134.412
     0.050      0.510    135.099
     0.050      0.520    135.755
     0.050      0.530    136.379
     0.050      0.540    136.969
     0.050      0.550    137.525
     0.050      0.560    138.046
     0.050      0.570    138.533
     0.050      0.580    138.986
     0.050      0.590    139.408
     0.050      0.600    139.800
     0.050      0.610    140.168
     0.050      0.620    140.515
     0.050      0.630    140.847
     0.050      0.640    141.172
     0.050      0.650    141.496
     0.050      0.660    141.830
     0.050      0.670    142.184
     0.050      0.680    142.570
     0.050      0.690    143.001
     0.050      0.700    143.494
     0.050      0.710    144.066
     0.050      0.720    144.736
     0.050      0.730    145.527
     0.050      0.740    146.465
     0.050      0.750    147.580
     0.050      0.760    148.908
     0.050      0.770    150.489
     0.050      0.780    152.372
     0.050      0.790    154.616
     0.050      0.800    157.288
     0.050      0.810    160.468
     0.050      0.820    164.250
     0.050      0.830    168.737
     0.050      0.840    174.043
     0.050      0.850    180.283
     0.050      0.860    187.563
     0.050      0.870    195.958
     0.050      0.880    205.481
     0.050      0.890    216.047
     0.050      0.900    227.428
     0.050      0.910    239.232
     0.050      0.920    250.900
     0.050      0.930    261.764
     0.050      0.940    271.157
     0.050      0.950    278.548
     0.050      0.960    283.649
     0.050      0.970    286.477
     0.050      0.980    287.345
     0.050      0.990    286.806
     0.050      1.000    285.557

     0.100      0.000     93.179
     0.100      0.010     93.859
     0.100      0.020     94.549
     0.100      0.030     95.248
     0.100      0.040     95.956
     0.100      0.050     96.674
     0.100      0.060     97.401
     0.100      0.070     98.137
     0.100      0.080     98.883
     0.100      0.090     99.638
     0.100      0.100    100.402
     0.100      0.110    101.175
     0.100      0.120    101.957
     0.100      0.130    102.749
     0.100      0.140    103.549
     0.100      0.150    104.357
     0.100      0.160    105.175
     0.100      0.170    106.000
     0.100      0.180    106.834
     0.100      0.190    107.675
     0.100      0.200    108.524
     0.100      0.210    109.380
     0.100      0.220    110.244
     0.100      0.230    111.114
     0.100      0.240    111.990
     0.100      0.250    112.872
     0.100      0.260    113.760
     0.100      0.270    114.652
     0.100      0.280    115.549
     0.100      0.290    116.450
     0.100      0.300    117.354
     0.100      0.310    118.261
     0.100      0.320    119.169
     0.100      0.330    120.078
     0.100      0.340    120.987
     0.100      0.350    121.895
     0.100      0.360    122.801
     0.100      0.370    123.704
     0.100      0.380    124.602
     0.100      0.390    125.494
     0.100      0.400    126.379
     0.100      0.410    127.255
     0.100      0.420    128.119
     0.100      0.430    128.971
     0.100      0.440    129.808
     0.100      0.450    130.628
     0.100      0.460    131.429
     0.100      0.470    132.209
     0.100      0.480    132.966
     0.100      0.490    133.696
     0.100      0.500    134.399
     0.100      0.510    135.072
     0.100      0.520    135.712
     0.100      0.530    136.319
     0.100      0.540    136.891
     0.100      0.550    137.427
     0.100      0.560    137.926
     0.100      0.570    138.389
     0.100      0.580    138.815
     0.100      0.590    139.208
     0.100      0.600    139.568
     0.100      0.610    139.898
     0.100      0.620    140.203
     0.100      0.630    140.487
     0.100      0.640    140.757
     0.100      0.650    141.019
     0.100      0.660    141.280
     0.100      0.670    141.550
     0.100      0.680    141.838
     0.100      0.690    142.155
     0.100      0.700    142.513
     0.100      0.710    142.926
     0.100      0.720    143.407
     0.100      0.730    143.973
     0.100      0.740    144.641
     0.100      0.750    145.431
     0.100      0.760    146.364
     0.100      0.770    147.466
     0.100      0.780    148.762
     0.100      0.790    150.282
     0.100      0.800    152.057
     0.100      0.810    154.123
     0.100      0.820    156.511
     0.100      0.830    159.253
     0.100      0.840    162.372
     0.100      0.850    165.879
     0.100      0.860    169.766
     0.100      0.870    173.993
     0.100      0.880    178.487
     0.100      0.890    183.129
     0.100      0.900    187.761
     0.100      0.910    192.193
     0.100      0.920    196.222
     0.100      0.930    199.664
     0.100      0.940    202.378
     0.100      0.950    204.292
     0.100      0.960    205.405
     0.100      0.970    205.788
     0.100      0.980    205.572
     0.100      0.990    204.939
     0.100      1.000    204.098

     0.150      0.000     93.491
     0.150      0.010     94.169
     0.150      0.020     94.856
     0.150      0.030     95.553
     0.150      0.040     96.259
     0.150      0.050     96.974
     0.150      0.060     97.698
     0.150      0.070     98.432
     0.150      0.080     99.174
     0.150      0.090     99.926
     0.150      0.100    100.687
     0.150      0.110    101.457
     0.150      0.120    102.235
     0.150      0.130    103.022
     0.150      0.140    103.818
     0.150      0.150    104.622
     0.150      0.160    105.434
     0.150      0.170    106.255
     0.150      0.180    107.083
     0.150      0.190    107.918
     0.150      0.200    108.761
     0.150      0.210    109.611
     0.150      0.220    110.468
     0.150      0.230    111.331
     0.150      0.240    112.200
     0.150      0.250    113.075
     0.150      0.260    113.954
     0.150      0.270    114.839
     0.150      0.280    115.727
     0.150      0.290    116.619
     0.150      0.300    117.514
     0.150      0.310    118.411
     0.150      0.320    119.309
     0.150      0.330    120.208
     0.150      0.340    121.106
     0.150      0.350    122.003
     0.150      0.360    122.897
     0.150      0.370    123.788
     0.150      0.380    124.673
     0.150      0.390    125.552
     0.150      0.400    126.422
     0.150      0.410    127.282
     0.150      0.420    128.131
     0.150      0.430    128.966
     0.150      0.440    129.785
     0.150      0.450    130.586
     0.150      0.460    131.366
     0.150      0.470    132.124
     0.150      0.480    132.857
     0.150      0.490    133.563
     0.150      0.500    134.238
     0.150      0.510    134.881
     0.150      0.520    135.489
     0.150      0.530    136.061
     0.150      0.540    136.595
     0.150      0.550    137.088
     0.150      0.560    137.541
     0.150      0.570    137.952
     0.150      0.580    138.322
     0.150      0.590    138.650
     0.150      0.600    138.939
     0.150      0.610    139.190
     0.150      0.620    139.405
     0.150      0.630    139.588
     0.150      0.640    139.742
     0.150      0.650    139.873
     0.150      0.660    139.985
     0.150      0.670    140.083
     0.150      0.680    140.175
     0.150      0.690    140.267
     0.150      0.700    140.366
     0.150      0.710    140.478
     0.150      0.720    140.611
     0.150      0.730    140.774
     0.150      0.740    140.973
     0.150      0.750    141.216
     0.150      0.760    141.511
     0.150      0.770    141.864
     0.150      0.780    142.284
     0.150      0.790    142.775
     0.150      0.800    143.343
     0.150      0.810    143.989
     0.150      0.820    144.714
     0.150      0.830    145.515
     0.150      0.840    146.380
     0.150      0.850    147.297
     0.150      0.860    148.242
     0.150      0.870    149.188
     0.150      0.880    150.101
     0.150      0.890    150.942
     0.150      0.900    151.673
     0.150      0.910    152.259
     0.150      0.920    152.670
     0.150      0.930    152.891
     0.150      0.940    152.915
     0.150      0.950    152.748
     0.150      0.960    152.409
     0.150      0.970    151.923
     0.150      0.980    151.322
     0.150      0.990    150.645
     0.150      1.000    149.936

     0.200      0.000     93.835
     0.200      0.010     94.511
     0.200      0.020     95.196
     0.200      0.030     95.890
     0.200      0.040     96.594
     0.200      0.050     97.306
     0.200      0.060     98.028
     0.200      0.070     98.759
     0.200      0.080     99.498
     0.200      0.090    100.247
     0.200      0.100    101.005
     0.200      0.110    101.771
     0.200      0.120    102.545
     0.200      0.130    103.328
     0.200      0.140    104.120
     0.200      0.150    104.919
     0.200      0.160    105.726
     0.200      0.170    106.541
     0.200      0.180    107.363
     0.200      0.190    108.193
     0.200      0.200    109.029
     0.200      0.210    109.872
     0.200      0.220    110.721
     0.200      0.230    111.576
     0.200      0.240    112.437
     0.200      0.250    113.303
     0.200      0.260    114.173
     0.200      0.270    115.048
     0.200      0.280    115.926
     0.200      0.290    116.807
     0.200      0.300    117.690
     0.200      0.310    118.575
     0.200      0.320    119.460
     0.200      0.330    120.345
     0.200      0.340    121.229
     0.200      0.350    122.111
     0.200      0.360    122.989
     0.200      0.370    123.862
     0.200      0.380    124.729
     0.200      0.390    125.588
     0.200      0.400    126.438
     0.200      0.410    127.277
     0.200      0.420    128.102
     0.200      0.430    128.913
     0.200      0.440    129.705
     0.200      0.450    130.478
     0.200      0.460    131.229
     0.200      0.470    131.954
     0.200      0.480    132.652
     0.200      0.490    133.320
     0.200      0.500    133.955
     0.200      0.510    134.554
     0.200      0.520    135.115
     0.200      0.530    135.635
     0.200      0.540    136.112
     0.200      0.550    136.545
     0.200      0.560    136.930
     0.200      0.570    137.268
     0.200      0.580    137.557
     0.200      0.590    137.797
     0.200      0.600    137.989
     0.200      0.610    138.132
     0.200      0.620    138.228
     0.200      0.630    138.279
     0.200      0.640    138.287
     0.200      0.650    138.255
     0.200      0.660    138.186
     0.200      0.670    138.084
     0.200      0.680    137.953
     0.200      0.690    137.795
     0.200      0.700    137.616
     0.200      0.710    137.420
     0.200      0.720    137.209
     0.200      0.730    136.988
     0.200      0.740    136.761
     0.200      0.750    136.530
     0.200      0.760    136.299
     0.200      0.770    136.069
     0.200      0.780    135.843
     0.200      0.790    135.622
     0.200      0.800    135.406
     0.200      0.810    135.194
     0.200      0.820    134.985
     0.200      0.830    134.776
     0.200      0.840    134.562
     0.200      0.850    134.338
     0.200      0.860    134.099
     0.200      0.870    133.836
     0.200      0.880    133.542
     0.200      0.890    133.212
     0.200      0.900    132.838
     0.200      0.910    132.417
     0.200      0.920    131.947
     0.200      0.930    131.430
     0.200      0.940    130.868
     0.200      0.950    130.266
     0.200      0.960    129.630
     0.200      0.970    128.968
     0.200      0.980    128.287
     0.200      0.990    127.599
     0.200      1.000    126.912

     0.250      0.000     94.216
     0.250      0.010     94.890
     0.250      0.020     95.573
     0.250      0.030     96.264
     0.250      0.040     96.965
     0.250      0.050     97.675
     0.250      0.060     98.394
     0.250      0.070     99.122
     0.250      0.080     99.859
     0.250      0.090    100.604
     0.250      0.100    101.358
     0.250      0.110    102.121
     0.250      0.120    102.892
     0.250      0.130    103.671
     0.250      0.140    104.457
     0.250      0.150    105.252
     0.250      0.160    106.054
     0.250      0.170    106.864
     0.250      0.180    107.680
     0.250      0.190    108.504
     0.250      0.200    109.333
     0.250      0.210    110.169
     0.250      0.220    111.011
     0.250      0.230    111.858
     0.250      0.240    112.710
     0.250      0.250    113.566
     0.250      0.260    114.427
     0.250      0.270    115.291
     0.250      0.280    116.158
     0.250      0.290    117.027
     0.250      0.300    117.897
     0.250      0.310    118.769
     0.250      0.320    119.640
     0.250      0.330    120.509
     0.250      0.340    121.377
     0.250      0.350    122.241
     0.250      0.360    123.101
     0.250      0.370    123.955
     0.250      0.380    124.801
     0.250      0.390    125.638
     0.250      0.400    126.464
     0.250      0.410    127.277
     0.250      0.420    128.076
     0.250      0.430    128.857
     0.250      0.440    129.618
     0.250      0.450    130.358
     0.250      0.460    131.073
     0.250      0.470    131.760
     0.250      0.480    132.417
     0.250      0.490    133.041
     0.250      0.500    133.628
     0.250      0.510    134.176
     0.250      0.520    134.682
     0.250      0.530    135.143
     0.250      0.540    135.557
     0.250      0.550    135.921
     0.250      0.560    136.232
     0.250      0.570    136.491
     0.250      0.580    136.694
     0.250      0.590    136.842
     0.250      0.600    136.933
     0.250      0.610    136.968
     0.250      0.620    136.948
     0.250      0.630    136.874
     0.250      0.640    136.748
     0.250      0.650    136.571
     0.250      0.660    136.345
     0.250      0.670    136.075
     0.250      0.680    135.763
     0.250      0.690    135.411
     0.250      0.700    135.024
     0.250      0.710    134.605
     0.250      0.720    134.158
     0.250      0.730    133.684
     0.250      0.740    133.188
     0.250      0.750    132.673
     0.250      0.760    132.141
     0.250      0.770    131.595
     0.250      0.780    131.037
     0.250      0.790    130.468
     0.250      0.800    129.890
     0.250      0.810    129.304
     0.250      0.820    128.711
     0.250      0.830    128.110
     0.250      0.840    127.503
     0.250      0.850    126.887
     0.250      0.860    126.263
     0.250      0.870    125.630
     0.250      0.880    124.987
     0.250      0.890    124.334
     0.250      0.900    123.670
     0.250      0.910    122.996
     0.250      0.920    122.313
     0.250      0.930    121.622
     0.250      0.940    120.924
     0.250      0.950    120.223
     0.250      0.960    119.521
     0.250      0.970    118.819
     0.250      0.980    118.121
     0.250      0.990    117.429
     0.250      1.000    116.746

     0.300      0.000     94.639
     0.300      0.010     95.310
     0.300      0.020     95.990
     0.300      0.030     96.680
     0.300      0.040     97.378
     0.300      0.050     98.085
     0.300      0.060     98.801
     0.300      0.070     99.526
     0.300      0.080    100.260
     0.300      0.090    101.002
     0.300      0.100    101.753
     0.300      0.110    102.512
     0.300      0.120    103.279
     0.300      0.130    104.053
     0.300      0.140    104.836
     0.300      0.150    105.626
     0.300      0.160    106.423
     0.300      0.170    107.227
     0.300      0.180    108.038
     0.300      0.190    108.855
     0.300      0.200    109.678
     0.300      0.210    110.507
     0.300      0.220    111.342
     0.300      0.230    112.181
     0.300      0.240    113.024
     0.300      0.250    113.871
     0.300      0.260    114.722
     0.300      0.270    115.576
     0.300      0.280    116.431
     0.300      0.290    117.288
     0.300      0.300    118.146
     0.300      0.310    119.003
     0.300      0.320    119.860
     0.300      0.330    120.714
     0.300      0.340    121.565
     0.300      0.350    122.411
     0.300      0.360    123.252
     0.300      0.370    124.086
     0.300      0.380    124.910
     0.300      0.390    125.724
     0.300      0.400    126.525
     0.300      0.410    127.312
     0.300      0.420    128.082
     0.300      0.430    128.834
     0.300      0.440    129.563
     0.300      0.450    130.268
     0.300      0.460    130.946
     0.300      0.470    131.594
     0.300      0.480    132.209
     0.300      0.490    132.788
     0.300      0.500    133.327
     0.300      0.510    133.824
     0.300      0.520    134.276
     0.300      0.530    134.679
     0.300      0.540    135.031
     0.300      0.550    135.330
     0.300      0.560    135.573
     0.300      0.570    135.758
     0.300      0.580    135.884
     0.300      0.590    135.949
     0.300      0.600    135.955
     0.300      0.610    135.899
     0.300      0.620    135.784
     0.300      0.630    135.610
     0.300      0.640    135.378
     0.300      0.650    135.092
     0.300      0.660    134.753
     0.300      0.670    134.364
     0.300      0.680    133.928
     0.300      0.690    133.449
     0.300      0.700    132.930
     0.300      0.710    132.375
     0.300      0.720    131.788
     0.300      0.730    131.171
     0.300      0.740    130.529
     0.300      0.750    129.865
     0.300      0.760    129.182
     0.300      0.770    128.482
     0.300      0.780    127.770
     0.300      0.790    127.046
     0.300      0.800    126.314
     0.300      0.810    125.574
     0.300      0.820    124.830
     0.300      0.830    124.081
     0.300      0.840    123.330
     0.300      0.850    122.577
     0.300      0.860    121.823
     0.300      0.870    121.068
     0.300      0.880    120.315
     0.300      0.890    119.562
     0.300      0.900    118.811
     0.300      0.910    118.062
     0.300      0.920    117.317
     0.300      0.930    116.576
     0.300      0.940    115.841
     0.300      0.950    115.112
     0.300      0.960    114.391
     0.300      0.970    113.678
     0.300      0.980    112.974
     0.300      0.990    112.281
     0.300      1.000    111.599

     0.350      0.000     95.107
     0.350      0.010     95.776
     0.350      0.020     96.455
     0.350      0.030     97.142
     0.350      0.040     97.837
     0.350      0.050     98.542
     0.350      0.060     99.256
     0.350      0.070     99.978
     0.350      0.080    100.708
     0.350      0.090    101.447
     0.350      0.100    102.194
     0.350      0.110    102.950
     0.350      0.120    103.713
     0.350      0.130    104.484
     0.350      0.140    105.262
     0.350      0.150    106.047
     0.350      0.160    106.840
     0.350      0.170    107.638
     0.350      0.180    108.444
     0.350      0.190    109.255
     0.350      0.200    110.071
     0.350      0.210    110.893
     0.350      0.220    111.720
     0.350      0.230    112.551
     0.350      0.240    113.386
     0.350      0.250    114.224
     0.350      0.260    115.065
     0.350      0.270    115.908
     0.350      0.280    116.753
     0.350      0.290    117.598
     0.350      0.300    118.443
     0.350      0.310    119.287
     0.350      0.320    120.129
     0.350      0.330    120.967
     0.350      0.340    121.802
     0.350      0.350    122.631
     0.350      0.360    123.453
     0.350      0.370    124.266
     0.350      0.380    125.069
     0.350      0.390    125.860
     0.350      0.400    126.638
     0.350      0.410    127.399
     0.350      0.420    128.141
     0.350      0.430    128.863
     0.350      0.440    129.561
     0.350      0.450    130.232
     0.350      0.460    130.875
     0.350      0.470    131.485
     0.350      0.480    132.060
     0.350      0.490    132.597
     0.350      0.500    133.091
     0.350      0.510    133.541
     0.350      0.520    133.943
     0.350      0.530    134.293
     0.350      0.540    134.590
     0.350      0.550    134.831
     0.350      0.560    135.014
     0.350      0.570    135.136
     0.350      0.580    135.197
     0.350      0.590    135.195
     0.350      0.600    135.131
     0.350      0.610    135.004
     0.350      0.620    134.815
     0.350      0.630    134.566
     0.350      0.640    134.258
     0.350      0.650    133.893
     0.350      0.660    133.475
     0.350      0.670    133.006
     0.350      0.680    132.489
     0.350      0.690    131.929
     0.350      0.700    131.329
     0.350      0.710    130.693
     0.350      0.720    130.025
     0.350      0.730    129.328
     0.350      0.740    128.607
     0.350      0.750    127.864
     0.350      0.760    127.103
     0.350      0.770    126.328
     0.350      0.780    125.542
     0.350      0.790    124.746
     0.350      0.800    123.943
     0.350      0.810    123.137
     0.350      0.820    122.327
     0.350      0.830    121.517
     0.350      0.840    120.708
     0.350      0.850    119.900
     0.350      0.860    119.096
     0.350      0.870    118.296
     0.350      0.880    117.501
     0.350      0.890    116.712
     0.350      0.900    115.930
     0.350      0.910    115.155
     0.350      0.920    114.388
     0.350      0.930    113.630
     0.350      0.940    112.881
     0.350      0.950    112.143
     0.350      0.960    111.415
     0.350      0.970    110.698
     0.350      0.980    109.992
     0.350      0.990    109.298
     0.350      1.000    108.616

     0.400      0.000     95.628
     0.400      0.010     96.296
     0.400      0.020     96.972
     0.400      0.030     97.657
     0.400      0.040     98.351
     0.400      0.050     99.053
     0.400      0.060     99.764
     0.400      0.070    100.484
     0.400      0.080    101.212
     0.400      0.090    101.948
     0.400      0.100    102.692
     0.400      0.110    103.444
     0.400      0.120    104.203
     0.400      0.130    104.970
     0.400      0.140    105.744
     0.400      0.150    106.525
     0.400      0.160    107.312
     0.400      0.170    108.106
     0.400      0.180    108.906
     0.400      0.190    109.711
     0.400      0.200    110.521
     0.400      0.210    111.336
     0.400      0.220    112.155
     0.400      0.230    112.978
     0.400      0.240    113.805
     0.400      0.250    114.634
     0.400      0.260    115.465
     0.400      0.270    116.298
     0.400      0.280    117.131
     0.400      0.290    117.965
     0.400      0.300    118.797
     0.400      0.310    119.628
     0.400      0.320    120.455
     0.400      0.330    121.279
     0.400      0.340    122.097
     0.400      0.350    122.909
     0.400      0.360    123.712
     0.400      0.370    124.506
     0.400      0.380    125.288
     0.400      0.390    126.057
     0.400      0.400    126.811
     0.400      0.410    127.546
     0.400      0.420    128.262
     0.400      0.430    128.956
     0.400      0.440    129.624
     0.400      0.450    130.263
     0.400      0.460    130.872
     0.400      0.470    131.447
     0.400      0.480    131.985
     0.400      0.490    132.482
     0.400      0.500    132.935
     0.400      0.510    133.341
     0.400      0.520    133.698
     0.400      0.530    134.002
     0.400      0.540    134.250
     0.400      0.550    134.441
     0.400      0.560    134.571
     0.400      0.570    134.640
     0.400      0.580    134.647
     0.400      0.590    134.590
     0.400      0.600    134.469
     0.400      0.610    134.285
     0.400      0.620    134.040
     0.400      0.630    133.733
     0.400      0.640    133.368
     0.400      0.650    132.946
     0.400      0.660    132.471
     0.400      0.670    131.947
     0.400      0.680    131.376
     0.400      0.690    130.762
     0.400      0.700    130.109
     0.400      0.710    129.422
     0.400      0.720    128.704
     0.400      0.730    127.959
     0.400      0.740    127.191
     0.400      0.750    126.404
     0.400      0.760    125.601
     0.400      0.770    124.784
     0.400      0.780    123.958
     0.400      0.790    123.125
     0.400      0.800    122.287
     0.400      0.810    121.447
     0.400      0.820    120.607
     0.400      0.830    119.767
     0.400      0.840    118.931
     0.400      0.850    118.099
     0.400      0.860    117.272
     0.400      0.870    116.452
     0.400      0.880    115.639
     0.400      0.890    114.834
     0.400      0.900    114.038
     0.400      0.910    113.252
     0.400      0.920    112.476
     0.400      0.930    111.710
     0.400      0.940    110.956
     0.400      0.950    110.213
     0.400      0.960    109.481
     0.400      0.970    108.762
     0.400      0.980    108.055
     0.400      0.990    107.360
     0.400      1.000    106.678

     0.450      0.000     96.208
     0.450      0.010     96.875
     0.450      0.020     97.550
     0.450      0.030     98.234
     0.450      0.040     98.926
     0.450      0.050     99.627
     0.450      0.060    100.336
     0.450      0.070    101.054
     0.450      0.080    101.779
     0.450      0.090    102.513
     0.450      0.100    103.255
     0.450      0.110    104.004
     0.450      0.120    104.760
     0.450      0.130    105.523
     0.450      0.140    106.293
     0.450      0.150    107.070
     0.450      0.160    107.853
     0.450      0.170    108.642
     0.450      0.180    109.436
     0.450      0.190    110.235
     0.450      0.200    111.039
     0.450      0.210    111.847
     0.450      0.220    112.659
     0.450      0.230    113.474
     0.450      0.240    114.292
     0.450      0.250    115.112
     0.450      0.260    115.934
     0.450      0.270    116.756
     0.450      0.280    117.579
     0.450      0.290    118.400
     0.450      0.300    119.220
     0.450      0.310    120.037
     0.450      0.320    120.850
     0.450      0.330    121.658
     0.450      0.340    122.460
     0.450      0.350    123.255
     0.450      0.360    124.040
     0.450      0.370    124.814
     0.450      0.380    125.576
     0.450      0.390    126.323
     0.450      0.400    127.053
     0.450      0.410    127.765
     0.450      0.420    128.455
     0.450      0.430    129.120
     0.450      0.440    129.759
     0.450      0.450    130.369
     0.450      0.460    130.946
     0.450      0.470    131.487
     0.450      0.480    131.989
     0.450      0.490    132.449
     0.450      0.500    132.863
     0.450      0.510    133.230
     0.450      0.520    133.545
     0.450      0.530    133.806
     0.450      0.540    134.011
     0.450      0.550    134.156
     0.450      0.560    134.241
     0.450      0.570    134.264
     0.450      0.580    134.223
     0.450      0.590    134.119
     0.450      0.600    133.951
     0.450      0.610    133.721
     0.450      0.620    133.428
     0.450      0.630    133.076
     0.450      0.640    132.665
     0.450      0.650    132.200
     0.450      0.660    131.682
     0.450      0.670    131.116
     0.450      0.680    130.505
     0.450      0.690    129.852
     0.450      0.700    129.163
     0.450      0.710    128.440
     0.450      0.720    127.689
     0.450      0.730    126.912
     0.450      0.740    126.114
     0.450      0.750    125.298
     0.450      0.760    124.468
     0.450      0.770    123.626
     0.450      0.780    122.777
     0.450      0.790    121.922
     0.450      0.800    121.063
     0.450      0.810    120.204
     0.450      0.820    119.346
     0.450      0.830    118.491
     0.450      0.840    117.639
     0.450      0.850    116.794
     0.450      0.860    115.955
     0.450      0.870    115.124
     0.450      0.880    114.302
     0.450      0.890    113.489
     0.450      0.900    112.686
     0.450      0.910    111.894
     0.450      0.920    111.113
     0.450      0.930    110.344
     0.450      0.940    109.586
     0.450      0.950    108.841
     0.450      0.960    108.107
     0.450      0.970    107.387
     0.450      0.980    106.679
     0.450      0.990    105.983
     0.450      1.000    105.300

     0.500      0.000     96.851
     0.500      0.010     97.518
     0.500      0.020     98.193
     0.500      0.030     98.877
     0.500      0.040     99.570
     0.500      0.050    100.270
     0.500      0.060    100.979
     0.500      0.070    101.696
     0.500      0.080    102.420
     0.500      0.090    103.153
     0.500      0.100    103.893
     0.500      0.110    104.640
     0.500      0.120    105.394
     0.500      0.130    106.154
     0.500      0.140    106.922
     0.500      0.150    107.695
     0.500      0.160    108.474
     0.500      0.170    109.258
     0.500      0.180    110.047
     0.500      0.190    110.841
     0.500      0.200    111.639
     0.500      0.210    112.441
     0.500      0.220    113.245
     0.500      0.230    114.053
     0.500      0.240    114.863
     0.500      0.250    115.673
     0.500      0.260    116.485
     0.500      0.270    117.297
     0.500      0.280    118.108
     0.500      0.290    118.918
     0.500      0.300    119.725
     0.500      0.310    120.528
     0.500      0.320    121.327
     0.500      0.330    122.120
     0.500      0.340    122.905
     0.500      0.350    123.682
     0.500      0.360    124.449
     0.500      0.370    125.204
     0.500      0.380    125.945
     0.500      0.390    126.670
     0.500      0.400    127.377
     0.500      0.410    128.064
     0.500      0.420    128.728
     0.500      0.430    129.367
     0.500      0.440    129.977
     0.500      0.450    130.557
     0.500      0.460    131.102
     0.500      0.470    131.610
     0.500      0.480    132.078
     0.500      0.490    132.502
     0.500      0.500    132.880
     0.500      0.510    133.208
     0.500      0.520    133.484
     0.500      0.530    133.705
     0.500      0.540    133.868
     0.500      0.550    133.972
     0.500      0.560    134.015
     0.500      0.570    133.995
     0.500      0.580    133.912
     0.500      0.590    133.766
     0.500      0.600    133.556
     0.500      0.610    133.284
     0.500      0.620    132.952
     0.500      0.630    132.560
     0.500      0.640    132.112
     0.500      0.650    131.609
     0.500      0.660    131.056
     0.500      0.670    130.457
     0.500      0.680    129.813
     0.500      0.690    129.131
     0.500      0.700    128.412
     0.500      0.710    127.663
     0.500      0.720    126.886
     0.500      0.730    126.085
     0.500      0.740    125.265
     0.500      0.750    124.429
     0.500      0.760    123.580
     0.500      0.770    122.721
     0.500      0.780    121.855
     0.500      0.790    120.985
     0.500      0.800    120.113
     0.500      0.810    119.241
     0.500      0.820    118.372
     0.500      0.830    117.506
     0.500      0.840    116.646
     0.500      0.850    115.792
     0.500      0.860    114.946
     0.500      0.870    114.108
     0.500      0.880    113.280
     0.500      0.890    112.462
     0.500      0.900    111.655
     0.500      0.910    110.859
     0.500      0.920    110.075
     0.500      0.930    109.303
     0.500      0.940    108.543
     0.500      0.950    107.796
     0.500      0.960    107.061
     0.500      0.970    106.339
     0.500      0.980    105.630
     0.500      0.990    104.933
     0.500      1.000    104.250

     0.550      0.000     97.559
     0.550      0.010     98.228
     0.550      0.020     98.905
     0.550      0.030     99.591
     0.550      0.040    100.285
     0.550      0.050    100.988
     0.550      0.060    101.698
     0.550      0.070    102.416
     0.550      0.080    103.141
     0.550      0.090    103.874
     0.550      0.100    104.615
     0.550      0.110    105.362
     0.550      0.120    106.115
     0.550      0.130    106.875
     0.550      0.140    107.640
     0.550      0.150    108.412
     0.550      0.160    109.188
     0.550      0.170    109.969
     0.550      0.180    110.754
     0.550      0.190    111.543
     0.550      0.200    112.336
     0.550      0.210    113.132
     0.550      0.220    113.930
     0.550      0.230    114.730
     0.550      0.240    115.531
     0.550      0.250    116.333
     0.550      0.260    117.135
     0.550      0.270    117.937
     0.550      0.280    118.736
     0.550      0.290    119.534
     0.550      0.300    120.327
     0.550      0.310    121.117
     0.550      0.320    121.901
     0.550      0.330    122.678
     0.550      0.340    123.447
     0.550      0.350    124.206
     0.550      0.360    124.954
     0.550      0.370    125.688
     0.550      0.380    126.408
     0.550      0.390    127.111
     0.550      0.400    127.795
     0.550      0.410    128.457
     0.550      0.420    129.095
     0.550      0.430    129.706
     0.550      0.440    130.287
     0.550      0.450    130.836
     0.550      0.460    131.350
     0.550      0.470    131.825
     0.550      0.480    132.258
     0.550      0.490    132.647
     0.550      0.500    132.988
     0.550      0.510    133.279
     0.550      0.520    133.516
     0.550      0.530    133.698
     0.550      0.540    133.821
     0.550      0.550    133.885
     0.550      0.560    133.887
     0.550      0.570    133.827
     0.550      0.580    133.704
     0.550      0.590    133.517
     0.550      0.600    133.269
     0.550      0.610    132.959
     0.550      0.620    132.589
     0.550      0.630    132.161
     0.550      0.640    131.678
     0.550      0.650    131.143
     0.550      0.660    130.559
     0.550      0.670    129.929
     0.550      0.680    129.258
     0.550      0.690    128.549
     0.550      0.700    127.807
     0.550      0.710    127.034
     0.550      0.720    126.236
     0.550      0.730    125.416
     0.550      0.740    124.578
     0.550      0.750    123.725
     0.550      0.760    122.861
     0.550      0.770    121.988
     0.550      0.780    121.110
     0.550      0.790    120.229
     0.550      0.800    119.346
     0.550      0.810    118.465
     0.550      0.820    117.587
     0.550      0.830    116.714
     0.550      0.840    115.847
     0.550      0.850    114.987
     0.550      0.860    114.135
     0.550      0.870    113.293
     0.550      0.880    112.460
     0.550      0.890    111.639
     0.550      0.900    110.828
     0.550      0.910    110.029
     0.550      0.920    109.243
     0.550      0.930    108.468
     0.550      0.940    107.707
     0.550      0.950    106.958
     0.550      0.960    106.222
     0.550      0.970    105.499
     0.550      0.980    104.788
     0.550      0.990    104.091
     0.550      1.000    103.406

     0.600      0.000     98.323
     0.600      0.010     98.998
     0.600      0.020     99.680
     0.600      0.030    100.371
     0.600      0.040    101.070
     0.600      0.050    101.777
     0.600      0.060    102.492
     0.600      0.070    103.214
     0.600      0.080    103.944
     0.600      0.090    104.680
     0.600      0.100    105.423
     0.600      0.110    106.173
     0.600      0.120    106.929
     0.600      0.130    107.690
     0.600      0.140    108.457
     0.600      0.150    109.228
     0.600      0.160    110.004
     0.600      0.170    110.783
     0.600      0.180    111.567
     0.600      0.190    112.353
     0.600      0.200    113.142
     0.600      0.210    113.932
     0.600      0.220    114.725
     0.600      0.230    115.518
     0.600      0.240    116.312
     0.600      0.250    117.105
     0.600      0.260    117.898
     0.600      0.270    118.689
     0.600      0.280    119.477
     0.600      0.290    120.262
     0.600      0.300    121.042
     0.600      0.310    121.818
     0.600      0.320    122.586
     0.600      0.330    123.347
     0.600      0.340    124.099
     0.600      0.350    124.839
     0.600      0.360    125.568
     0.600      0.370    126.282
     0.600      0.380    126.980
     0.600      0.390    127.660
     0.600      0.400    128.320
     0.600      0.410    128.956
     0.600      0.420    129.567
     0.600      0.430    130.150
     0.600      0.440    130.702
     0.600      0.450    131.220
     0.600      0.460    131.701
     0.600      0.470    132.142
     0.600      0.480    132.540
     0.600      0.490    132.893
     0.600      0.500    133.197
     0.600      0.510    133.449
     0.600      0.520    133.647
     0.600      0.530    133.788
     0.600      0.540    133.871
     0.600      0.550    133.894
     0.600      0.560    133.856
     0.600      0.570    133.755
     0.600      0.580    133.592
     0.600      0.590    133.367
     0.600      0.600    133.080
     0.600      0.610    132.732
     0.600      0.620    132.326
     0.600      0.630    131.864
     0.600      0.640    131.348
     0.600      0.650    130.781
     0.600      0.660    130.167
     0.600      0.670    129.509
     0.600      0.680    128.812
     0.600      0.690    128.078
     0.600      0.700    127.313
     0.600      0.710    126.520
     0.600      0.720    125.703
     0.600      0.730    124.865
     0.600      0.740    124.011
     0.600      0.750    123.144
     0.600      0.760    122.266
     0.600      0.770    121.381
     0.600      0.780    120.492
     0.600      0.790    119.601
     0.600      0.800    118.710
     0.600      0.810    117.821
     0.600      0.820    116.936
     0.600      0.830    116.056
     0.600      0.840    115.183
     0.600      0.850    114.318
     0.600      0.860    113.462
     0.600      0.870    112.615
     0.600      0.880    111.780
     0.600      0.890    110.955
     0.600      0.900    110.141
     0.600      0.910    109.340
     0.600      0.920    108.551
     0.600      0.930    107.775
     0.600      0.940    107.011
     0.600      0.950    106.261
     0.600      0.960    105.523
     0.600      0.970    104.799
     0.600      0.980    104.087
     0.600      0.990    103.389
     0.600      1.000    102.703

     0.650      0.000     99.124
     0.650      0.010     99.807
     0.650      0.020    100.499
     0.650      0.030    101.199
     0.650      0.040    101.907
     0.650      0.050    102.622
     0.650      0.060    103.345
     0.650      0.070    104.076
     0.650      0.080    104.814
     0.650      0.090    105.558
     0.650      0.100    106.309
     0.650      0.110    107.065
     0.650      0.120    107.827
     0.650      0.130    108.593
     0.650      0.140    109.364
     0.650      0.150    110.139
     0.650      0.160    110.918
     0.650      0.170    111.699
     0.650      0.180    112.483
     0.650      0.190    113.268
     0.650      0.200    114.055
     0.650      0.210    114.843
     0.650      0.220    115.631
     0.650      0.230    116.419
     0.650      0.240    117.206
     0.650      0.250    117.992
     0.650      0.260    118.775
     0.650      0.270    119.556
     0.650      0.280    120.333
     0.650      0.290    121.106
     0.650      0.300    121.874
     0.650      0.310    122.635
     0.650      0.320    123.388
     0.650      0.330    124.133
     0.650      0.340    124.867
     0.650      0.350    125.590
     0.650      0.360    126.299
     0.650      0.370    126.993
     0.650      0.380    127.669
     0.650      0.390    128.326
     0.650      0.400    128.961
     0.650      0.410    129.572
     0.650      0.420    130.156
     0.650      0.430    130.710
     0.650      0.440    131.231
     0.650      0.450    131.718
     0.650      0.460    132.166
     0.650      0.470    132.572
     0.650      0.480    132.934
     0.650      0.490    133.249
     0.650      0.500    133.514
     0.650      0.510    133.726
     0.650      0.520    133.884
     0.650      0.530    133.984
     0.650      0.540    134.025
     0.650      0.550    134.005
     0.650      0.560    133.925
     0.650      0.570    133.782
     0.650      0.580    133.578
     0.650      0.590    133.312
     0.650      0.600    132.985
     0.650      0.610    132.599
     0.650      0.620    132.156
     0.650      0.630    131.658
     0.650      0.640    131.109
     0.650      0.650    130.510
     0.650      0.660    129.866
     0.650      0.670    129.180
     0.650      0.680    128.457
     0.650      0.690    127.699
     0.650      0.700    126.912
     0.650      0.710    126.098
     0.650      0.720    125.262
     0.650      0.730    124.407
     0.650      0.740    123.538
     0.650      0.750    122.656
     0.650      0.760    121.766
     0.650      0.770    120.870
     0.650      0.780    119.970
     0.650      0.790    119.070
     0.650      0.800    118.170
     0.650      0.810    117.274
     0.650      0.820    116.383
     0.650      0.830    115.497
     0.650      0.840    114.619
     0.650      0.850    113.749
     0.650      0.860    112.889
     0.650      0.870    112.039
     0.650      0.880    111.200
     0.650      0.890    110.372
     0.650      0.900    109.556
     0.650      0.910    108.752
     0.650      0.920    107.961
     0.650      0.930    107.183
     0.650      0.940    106.417
     0.650      0.950    105.665
     0.650      0.960    104.926
     0.650      0.970    104.200
     0.650      0.980    103.488
     0.650      0.990    102.788
     0.650      1.000    102.101

     0.700      0.000     99.920
     0.700      0.010    100.616
     0.700      0.020    101.321
     0.700      0.030    102.034
     0.700      0.040    102.755
     0.700      0.050    103.483
     0.700      0.060    104.220
     0.700      0.070    104.964
     0.700      0.080    105.715
     0.700      0.090    106.472
     0.700      0.100    107.235
     0.700      0.110    108.003
     0.700      0.120    108.775
     0.700      0.130    109.552
     0.700      0.140    110.332
     0.700      0.150    111.115
     0.700      0.160    111.900
     0.700      0.170    112.686
     0.700      0.180    113.474
     0.700      0.190    114.262
     0.700      0.200    115.049
     0.700      0.210    115.836
     0.700      0.220    116.622
     0.700      0.230    117.407
     0.700      0.240    118.189
     0.700      0.250    118.968
     0.700      0.260    119.744
     0.700      0.270    120.516
     0.700      0.280    121.284
     0.700      0.290    122.046
     0.700      0.300    122.801
     0.700      0.310    123.549
     0.700      0.320    124.289
     0.700      0.330    125.019
     0.700      0.340    125.738
     0.700      0.350    126.444
     0.700      0.360    127.135
     0.700      0.370    127.810
     0.700      0.380    128.466
     0.700      0.390    129.102
     0.700      0.400    129.714
     0.700      0.410    130.300
     0.700      0.420    130.858
     0.700      0.430    131.385
     0.700      0.440    131.877
     0.700      0.450    132.332
     0.700      0.460    132.747
     0.700      0.470    133.119
     0.700      0.480    133.445
     0.700      0.490    133.721
     0.700      0.500    133.947
     0.700      0.510    134.118
     0.700      0.520    134.233
     0.700      0.530    134.290
     0.700      0.540    134.288
     0.700      0.550    134.224
     0.700      0.560    134.099
     0.700      0.570    133.912
     0.700      0.580    133.664
     0.700      0.590    133.355
     0.700      0.600    132.986
     0.700      0.610    132.560
     0.700      0.620    132.077
     0.700      0.630    131.542
     0.700      0.640    130.957
     0.700      0.650    130.325
     0.700      0.660    129.649
     0.700      0.670    128.934
     0.700      0.680    128.183
     0.700      0.690    127.401
     0.700      0.700    126.590
     0.700      0.710    125.755
     0.700      0.720    124.900
     0.700      0.730    124.028
     0.700      0.740    123.142
     0.700      0.750    122.246
     0.700      0.760    121.343
     0.700      0.770    120.435
     0.700      0.780    119.525
     0.700      0.790    118.615
     0.700      0.800    117.708
     0.700      0.810    116.804
     0.700      0.820    115.906
     0.700      0.830    115.015
     0.700      0.840    114.132
     0.700      0.850    113.257
     0.700      0.860    112.393
     0.700      0.870    111.539
     0.700      0.880    110.697
     0.700      0.890    109.866
     0.700      0.900    109.048
     0.700      0.910    108.241
     0.700      0.920    107.448
     0.700      0.930    106.668
     0.700      0.940    105.901
     0.700      0.950    105.147
     0.700      0.960    104.406
     0.700      0.970    103.679
     0.700      0.980    102.965
     0.700      0.990    102.264
     0.700      1.000    101.576

     0.750      0.000    100.650
     0.750      0.010    101.362
     0.750      0.020    102.082
     0.750      0.030    102.812
     0.750      0.040    103.550
     0.750      0.050    104.295
     0.750      0.060    105.049
     0.750      0.070    105.810
     0.750      0.080    106.578
     0.750      0.090    107.353
     0.750      0.100    108.132
     0.750      0.110    108.917
     0.750      0.120    109.705
     0.750      0.130    110.496
     0.750      0.140    111.289
     0.750      0.150    112.084
     0.750      0.160    112.879
     0.750      0.170    113.675
     0.750      0.180    114.469
     0.750      0.190    115.263
     0.750      0.200    116.054
     0.750      0.210    116.843
     0.750      0.220    117.629
     0.750      0.230    118.412
     0.750      0.240    119.191
     0.750      0.250    119.966
     0.750      0.260    120.736
     0.750      0.270    121.502
     0.750      0.280    122.262
     0.750      0.290    123.015
     0.750      0.300    123.761
     0.750      0.310    124.499
     0.750      0.320    125.229
     0.750      0.330    125.947
     0.750      0.340    126.654
     0.750      0.350    127.347
     0.750      0.360    128.024
     0.750      0.370    128.684
     0.750      0.380    129.325
     0.750      0.390    129.943
     0.750      0.400    130.537
     0.750      0.410    131.103
     0.750      0.420    131.639
     0.750      0.430    132.142
     0.750      0.440    132.609
     0.750      0.450    133.037
     0.750      0.460    133.423
     0.750      0.470    133.763
     0.750      0.480    134.055
     0.750      0.490    134.296
     0.750      0.500    134.484
     0.750      0.510    134.616
     0.750      0.520    134.690
     0.750      0.530    134.704
     0.750      0.540    134.658
     0.750      0.550    134.549
     0.750      0.560    134.379
     0.750      0.570    134.146
     0.750      0.580    133.853
     0.750      0.590    133.498
     0.750      0.600    133.085
     0.750      0.610    132.616
     0.750      0.620    132.092
     0.750      0.630    131.516
     0.750      0.640    130.893
     0.750      0.650    130.224
     0.750      0.660    129.515
     0.750      0.670    128.768
     0.750      0.680    127.988
     0.750      0.690    127.178
     0.750      0.700    126.342
     0.750      0.710    125.484
     0.750      0.720    124.608
     0.750      0.730    123.717
     0.750      0.740    122.814
     0.750      0.750    121.903
     0.750      0.760    120.986
     0.750      0.770    120.066
     0.750      0.780    119.145
     0.750      0.790    118.225
     0.750      0.800    117.309
     0.750      0.810    116.398
     0.750      0.820    115.493
     0.750      0.830    114.595
     0.750      0.840    113.706
     0.750      0.850    112.827
     0.750      0.860    111.959
     0.750      0.870    111.102
     0.750      0.880    110.256
     0.750      0.890    109.422
     0.750      0.900    108.601
     0.750      0.910    107.792
     0.750      0.920    106.997
     0.750      0.930    106.215
     0.750      0.940    105.446
     0.750      0.950    104.690
     0.750      0.960    103.948
     0.750      0.970    103.219
     0.750      0.980    102.503
     0.750      0.990    101.800
     0.750      1.000    101.111

     0.800      0.000    101.246
     0.800      0.010    101.974
     0.800      0.020    102.711
     0.800      0.030    103.457
     0.800      0.040    104.213
     0.800      0.050    104.976
     0.800      0.060    105.749
     0.800      0.070    106.528
     0.800      0.080    107.315
     0.800      0.090    108.108
     0.800      0.100    108.906
     0.800      0.110    109.709
     0.800      0.120    110.514
     0.800      0.130    111.322
     0.800      0.140    112.131
     0.800      0.150    112.940
     0.800      0.160    113.748
     0.800      0.170    114.554
     0.800      0.180    115.358
     0.800      0.190    116.158
     0.800      0.200    116.955
     0.800      0.210    117.748
     0.800      0.220    118.536
     0.800      0.230    119.319
     0.800      0.240    120.096
     0.800      0.250    120.869
     0.800      0.260    121.636
     0.800      0.270    122.397
     0.800      0.280    123.152
     0.800      0.290    123.900
     0.800      0.300    124.641
     0.800      0.310    125.373
     0.800      0.320    126.095
     0.800      0.330    126.807
     0.800      0.340    127.507
     0.800      0.350    128.192
     0.800      0.360    128.862
     0.800      0.370    129.513
     0.800      0.380    130.144
     0.800      0.390    130.752
     0.800      0.400    131.335
     0.800      0.410    131.888
     0.800      0.420    132.410
     0.800      0.430    132.897
     0.800      0.440    133.346
     0.800      0.450    133.755
     0.800      0.460    134.118
     0.800      0.470    134.435
     0.800      0.480    134.701
     0.800      0.490    134.914
     0.800      0.500    135.070
     0.800      0.510    135.169
     0.800      0.520    135.208
     0.800      0.530    135.185
     0.800      0.540    135.099
     0.800      0.550    134.950
     0.800      0.560    134.738
     0.800      0.570    134.463
     0.800      0.580    134.125
     0.800      0.590    133.727
     0.800      0.600    133.271
     0.800      0.610    132.758
     0.800      0.620    132.191
     0.800      0.630    131.575
     0.800      0.640    130.912
     0.800      0.650    130.205
     0.800      0.660    129.460
     0.800      0.670    128.679
     0.800      0.680    127.867
     0.800      0.690    127.027
     0.800      0.700    126.164
     0.800      0.710    125.281
     0.800      0.720    124.382
     0.800      0.730    123.470
     0.800      0.740    122.549
     0.800      0.750    121.621
     0.800      0.760    120.688
     0.800      0.770    119.755
     0.800      0.780    118.822
     0.800      0.790    117.891
     0.800      0.800    116.965
     0.800      0.810    116.045
     0.800      0.820    115.133
     0.800      0.830    114.229
     0.800      0.840    113.334
     0.800      0.850    112.450
     0.800      0.860    111.577
     0.800      0.870    110.715
     0.800      0.880    109.866
     0.800      0.890    109.029
     0.800      0.900    108.205
     0.800      0.910    107.394
     0.800      0.920    106.596
     0.800      0.930    105.812
     0.800      0.940    105.041
     0.800      0.950    104.283
     0.800      0.960    103.539
     0.800      0.970    102.809
     0.800      0.980    102.092
     0.800      0.990    101.387
     0.800      1.000    100.697

     0.850      0.000    101.659
     0.850      0.010    102.399
     0.850      0.020    103.150
     0.850      0.030    103.910
     0.850      0.040    104.680
     0.850      0.050    105.459
     0.850      0.060    106.246
     0.850      0.070    107.042
     0.850      0.080    107.845
     0.850      0.090    108.654
     0.850      0.100    109.469
     0.850      0.110    110.287
     0.850      0.120    111.108
     0.850      0.130    111.930
     0.850      0.140    112.753
     0.850      0.150    113.574
     0.850      0.160    114.393
     0.850      0.170    115.210
     0.850      0.180    116.022
     0.850      0.190    116.829
     0.850      0.200    117.631
     0.850      0.210    118.427
     0.850      0.220    119.217
     0.850      0.230    120.001
     0.850      0.240    120.779
     0.850      0.250    121.550
     0.850      0.260    122.316
     0.850      0.270    123.075
     0.850      0.280    123.827
     0.850      0.290    124.573
     0.850      0.300    125.310
     0.850      0.310    126.040
     0.850      0.320    126.760
     0.850      0.330    127.469
     0.850      0.340    128.166
     0.850      0.350    128.849
     0.850      0.360    129.516
     0.850      0.370    130.164
     0.850      0.380    130.791
     0.850      0.390    131.395
     0.850      0.400    131.973
     0.850      0.410    132.521
     0.850      0.420    133.036
     0.850      0.430    133.515
     0.850      0.440    133.956
     0.850      0.450    134.353
     0.850      0.460    134.705
     0.850      0.470    135.007
     0.850      0.480    135.257
     0.850      0.490    135.452
     0.850      0.500    135.588
     0.850      0.510    135.665
     0.850      0.520    135.679
     0.850      0.530    135.630
     0.850      0.540    135.516
     0.850      0.550    135.337
     0.850      0.560    135.092
     0.850      0.570    134.784
     0.850      0.580    134.412
     0.850      0.590    133.978
     0.850      0.600    133.485
     0.850      0.610    132.936
     0.850      0.620    132.333
     0.850      0.630    131.680
     0.850      0.640    130.982
     0.850      0.650    130.241
     0.850      0.660    129.461
     0.850      0.670    128.648
     0.850      0.680    127.806
     0.850      0.690    126.937
     0.850      0.700    126.047
     0.850      0.710    125.138
     0.850      0.720    124.216
     0.850      0.730    123.282
     0.850      0.740    122.341
     0.850      0.750    121.395
     0.850      0.760    120.446
     0.850      0.770    119.497
     0.850      0.780    118.551
     0.850      0.790    117.609
     0.850      0.800    116.672
     0.850      0.810    115.742
     0.850      0.820    114.821
     0.850      0.830    113.910
     0.850      0.840    113.009
     0.850      0.850    112.118
     0.850      0.860    111.240
     0.850      0.870    110.374
     0.850      0.880    109.521
     0.850      0.890    108.680
     0.850      0.900    107.853
     0.850      0.910    107.039
     0.850      0.920    106.239
     0.850      0.930    105.452
     0.850      0.940    104.679
     0.850      0.950    103.920
     0.850      0.960    103.174
     0.850      0.970    102.442
     0.850      0.980    101.723
     0.850      0.990    101.017
     0.850      1.000    100.325

     0.900      0.000    101.882
     0.900      0.010    102.630
     0.900      0.020    103.388
     0.900      0.030    104.157
     0.900      0.040    104.936
     0.900      0.050    105.724
     0.900      0.060    106.521
     0.900      0.070    107.327
     0.900      0.080    108.140
     0.900      0.090    108.959
     0.900      0.100    109.783
     0.900      0.110    110.612
     0.900      0.120    111.442
     0.900      0.130    112.274
     0.900      0.140    113.105
     0.900      0.150    113.935
     0.900      0.160    114.762
     0.900      0.170    115.584
     0.900      0.180    116.401
     0.900      0.190    117.213
     0.900      0.200    118.018
     0.900      0.210    118.816
     0.900      0.220    119.608
     0.900      0.230    120.392
     0.900      0.240    121.170
     0.900      0.250    121.941
     0.900      0.260    122.705
     0.900      0.270    123.463
     0.900      0.280    124.214
     0.900      0.290    124.958
     0.900      0.300    125.695
     0.900      0.310    126.423
     0.900      0.320    127.142
     0.900      0.330    127.850
     0.900      0.340    128.546
     0.900      0.350    129.229
     0.900      0.360    129.895
     0.900      0.370    130.542
     0.900      0.380    131.168
     0.900      0.390    131.771
     0.900      0.400    132.347
     0.900      0.410    132.893
     0.900      0.420    133.406
     0.900      0.430    133.882
     0.900      0.440    134.318
     0.900      0.450    134.710
     0.900      0.460    135.056
     0.900      0.470    135.351
     0.900      0.480    135.593
     0.900      0.490    135.778
     0.900      0.500    135.904
     0.900      0.510    135.969
     0.900      0.520    135.969
     0.900      0.530    135.905
     0.900      0.540    135.775
     0.900      0.550    135.578
     0.900      0.560    135.314
     0.900      0.570    134.986
     0.900      0.580    134.592
     0.900      0.590    134.137
     0.900      0.600    133.621
     0.900      0.610    133.048
     0.900      0.620    132.421
     0.900      0.630    131.744
     0.900      0.640    131.021
     0.900      0.650    130.256
     0.900      0.660    129.453
     0.900      0.670    128.617
     0.900      0.680    127.752
     0.900      0.690    126.861
     0.900      0.700    125.950
     0.900      0.710    125.022
     0.900      0.720    124.080
     0.900      0.730    123.129
     0.900      0.740    122.171
     0.900      0.750    121.209
     0.900      0.760    120.245
     0.900      0.770    119.283
     0.900      0.780    118.324
     0.900      0.790    117.370
     0.900      0.800    116.423
     0.900      0.810    115.483
     0.900      0.820    114.553
     0.900      0.830    113.634
     0.900      0.840    112.725
     0.900      0.850    111.829
     0.900      0.860    110.944
     0.900      0.870    110.073
     0.900      0.880    109.215
     0.900      0.890    108.371
     0.900      0.900    107.540
     0.900      0.910    106.723
     0.900      0.920    105.920
     0.900      0.930    105.131
     0.900      0.940    104.355
     0.900      0.950    103.594
     0.900      0.960    102.847
     0.900      0.970    102.113
     0.900      0.980    101.392
     0.900      0.990    100.685
     0.900      1.000     99.991

     0.950      0.000    101.954
     0.950      0.010    102.705
     0.950      0.020    103.467
     0.950      0.030    104.239
     0.950      0.040    105.021
     0.950      0.050    105.812
     0.950      0.060    106.613
     0.950      0.070    107.422
     0.950      0.080    108.239
     0.950      0.090    109.062
     0.950      0.100    109.891
     0.950      0.110    110.723
     0.950      0.120    111.557
     0.950      0.130    112.393
     0.950      0.140    113.227
     0.950      0.150    114.060
     0.950      0.160    114.889
     0.950      0.170    115.714
     0.950      0.180    116.533
     0.950      0.190    117.346
     0.950      0.200    118.152
     0.950      0.210    118.951
     0.950      0.220    119.743
     0.950      0.230    120.527
     0.950      0.240    121.304
     0.950      0.250    122.074
     0.950      0.260    122.837
     0.950      0.270    123.594
     0.950      0.280    124.344
     0.950      0.290    125.087
     0.950      0.300    125.822
     0.950      0.310    126.549
     0.950      0.320    127.267
     0.950      0.330    127.974
     0.950      0.340    128.669
     0.950      0.350    129.349
     0.950      0.360    130.014
     0.950      0.370    130.660
     0.950      0.380    131.285
     0.950      0.390    131.886
     0.950      0.400    132.460
     0.950      0.410    133.004
     0.950      0.420    133.514
     0.950      0.430    133.987
     0.950      0.440    134.420
     0.950      0.450    134.809
     0.950      0.460    135.151
     0.950      0.470    135.442
     0.950      0.480    135.678
     0.950      0.490    135.858
     0.950      0.500    135.978
     0.950      0.510    136.035
     0.950      0.520    136.029
     0.950      0.530    135.956
     0.950      0.540    135.817
     0.950      0.550    135.611
     0.950      0.560    135.338
     0.950      0.570    134.999
     0.950      0.580    134.595
     0.950      0.590    134.128
     0.950      0.600    133.600
     0.950      0.610    133.016
     0.950      0.620    132.377
     0.950      0.630    131.688
     0.950      0.640    130.952
     0.950      0.650    130.175
     0.950      0.660    129.360
     0.950      0.670    128.512
     0.950      0.680    127.635
     0.950      0.690    126.733
     0.950      0.700    125.811
     0.950      0.710    124.872
     0.950      0.720    123.921
     0.950      0.730    122.959
     0.950      0.740    121.992
     0.950      0.750    121.021
     0.950      0.760    120.049
     0.950      0.770    119.079
     0.950      0.780    118.112
     0.950      0.790    117.150
     0.950      0.800    116.196
     0.950      0.810    115.250
     0.950      0.820    114.314
     0.950      0.830    113.388
     0.950      0.840    112.474
     0.950      0.850    111.572
     0.950      0.860    110.683
     0.950      0.870    109.807
     0.950      0.880    108.945
     0.950      0.890    108.096
     0.950      0.900    107.262
     0.950      0.910    106.441
     0.950      0.920    105.635
     0.950      0.930    104.843
     0.950      0.940    104.066
     0.950      0.950    103.302
     0.950      0.960    102.553
     0.950      0.970    101.817
     0.950      0.980    101.095
     0.950      0.990    100.386
     0.950      1.000     99.690

     1.000      0.000    101.946
     1.000      0.010    102.698
     1.000      0.020    103.460
     1.000      0.030    104.232
     1.000      0.040    105.014
     1.000      0.050    105.806
     1.000      0.060    106.607
     1.000      0.070    107.416
     1.000      0.080    108.233
     1.000      0.090    109.057
     1.000      0.100    109.885
     1.000      0.110    110.717
     1.000      0.120    111.552
     1.000      0.130    112.387
     1.000      0.140    113.222
     1.000      0.150    114.055
     1.000      0.160    114.884
     1.000      0.170    115.709
     1.000      0.180    116.528
     1.000      0.190    117.340
     1.000      0.200    118.146
     1.000      0.210    118.944
     1.000      0.220    119.735
     1.000      0.230    120.518
     1.000      0.240    121.295
     1.000      0.250    122.064
     1.000      0.260    122.826
     1.000      0.270    123.581
     1.000      0.280    124.330
     1.000      0.290    125.071
     1.000      0.300    125.805
     1.000      0.310    126.531
     1.000      0.320    127.247
     1.000      0.330    127.952
     1.000      0.340    128.645
     1.000      0.350    129.324
     1.000      0.360    129.986
     1.000      0.370    130.630
     1.000      0.380    131.253
     1.000      0.390    131.851
     1.000      0.400    132.422
     1.000      0.410    132.963
     1.000      0.420    133.470
     1.000      0.430    133.941
     1.000      0.440    134.370
     1.000      0.450    134.755
     1.000      0.460    135.093
     1.000      0.470    135.380
     1.000      0.480    135.612
     1.000      0.490    135.788
     1.000      0.500    135.903
     1.000      0.510    135.955
     1.000      0.520    135.944
     1.000      0.530    135.866
     1.000      0.540    135.722
     1.000      0.550    135.510
     1.000      0.560    135.231
     1.000      0.570    134.886
     1.000      0.580    134.476
     1.000      0.590    134.004
     1.000      0.600    133.470
     1.000      0.610    132.880
     1.000      0.620    132.235
     1.000      0.630    131.540
     1.000      0.640    130.800
     1.000      0.650    130.017
     1.000      0.660    129.196
     1.000      0.670    128.343
     1.000      0.680    127.461
     1.000      0.690    126.554
     1.000      0.700    125.627
     1.000      0.710    124.683
     1.000      0.720    123.727
     1.000      0.730    122.761
     1.000      0.740    121.790
     1.000      0.750    120.815
     1.000      0.760    119.839
     1.000      0.770    118.865
     1.000      0.780    117.894
     1.000      0.790    116.930
     1.000      0.800    115.972
     1.000      0.810    115.023
     1.000      0.820    114.084
     1.000      0.830    113.155
     1.000      0.840    112.238
     1.000      0.850    111.333
     1.000      0.860    110.441
     1.000      0.870    109.563
     1.000      0.880    108.698
     1.000      0.890    107.847
     1.000      0.900    107.010
     1.000      0.910    106.187
     1.000      0.920    105.379
     1.000      0.930    104.585
     1.000      0.940    103.805
     1.000      0.950    103.040
     1.000      0.960    102.288
     1.000      0.970    101.551
     1.000      0.980    100.827
     1.000      0.990    100.117
     1.000      1.000     99.420


==> figures/Figure_11/2d_mesh_2.txt <==
a b c 
     0.000      0.000     92.644
     0.010      0.000     92.693
     0.020      0.000     92.742
     0.030      0.000     92.793
     0.040      0.000     92.845
     0.050      0.000     92.898
     0.060      0.000     92.952
     0.070      0.000     93.007
     0.080      0.000     93.063
     0.090      0.000     93.121
     0.100      0.000     93.179
     0.110      0.000     93.239
     0.120      0.000     93.300
     0.130      0.000     93.362
     0.140      0.000     93.426
     0.150      0.000     93.491
     0.160      0.000     93.557
     0.170      0.000     93.624
     0.180      0.000     93.693
     0.190      0.000     93.763
     0.200      0.000     93.835
     0.210      0.000     93.908
     0.220      0.000     93.983
     0.230      0.000     94.059
     0.240      0.000     94.137
     0.250      0.000     94.216
     0.260      0.000     94.297
     0.270      0.000     94.380
     0.280      0.000     94.464
     0.290      0.000     94.551
     0.300      0.000     94.639
     0.310      0.000     94.728
     0.320      0.000     94.820
     0.330      0.000     94.914
     0.340      0.000     95.010
     0.350      0.000     95.107
     0.360      0.000     95.207
     0.370      0.000     95.309
     0.380      0.000     95.413
     0.390      0.000     95.520
     0.400      0.000     95.628
     0.410      0.000     95.740
     0.420      0.000     95.853
     0.430      0.000     95.969
     0.440      0.000     96.087
     0.450      0.000     96.208
     0.460      0.000     96.332
     0.470      0.000     96.458
     0.480      0.000     96.586
     0.490      0.000     96.717
     0.500      0.000     96.851
     0.510      0.000     96.988
     0.520      0.000     97.127
     0.530      0.000     97.268
     0.540      0.000     97.412
     0.550      0.000     97.559
     0.560      0.000     97.707
     0.570      0.000     97.858
     0.580      0.000     98.012
     0.590      0.000     98.167
     0.600      0.000     98.323
     0.610      0.000     98.482
     0.620      0.000     98.641
     0.630      0.000     98.802
     0.640      0.000     98.963
     0.650      0.000     99.124
     0.660      0.000     99.285
     0.670      0.000     99.446
     0.680      0.000     99.606
     0.690      0.000     99.764
     0.700      0.000     99.920
     0.710      0.000    100.074
     0.720      0.000    100.224
     0.730      0.000    100.370
     0.740      0.000    100.513
     0.750      0.000    100.650
     0.760      0.000    100.782
     0.770      0.000    100.908
     0.780      0.000    101.028
     0.790      0.000    101.141
     0.800      0.000    101.246
     0.810      0.000    101.344
     0.820      0.000    101.435
     0.830      0.000    101.517
     0.840      0.000    101.592
     0.850      0.000    101.659
     0.860      0.000    101.718
     0.870      0.000    101.769
     0.880      0.000    101.814
     0.890      0.000    101.851
     0.900      0.000    101.882
     0.910      0.000    101.906
     0.920      0.000    101.925
     0.930      0.000    101.939
     0.940      0.000    101.948
     0.950      0.000    101.954
     0.960      0.000    101.956
     0.970      0.000    101.956
     0.980      0.000    101.954
     0.990      0.000    101.950
     1.000      0.000    101.946

     0.000      1.000    309.786
     0.010      1.000    309.573
     0.020      1.000    308.052
     0.030      1.000    304.023
     0.040      1.000    296.620
     0.050      1.000    285.557
     0.060      1.000    271.259
     0.070      1.000    254.743
     0.080      1.000    237.296
     0.090      1.000    220.119
     0.100      1.000    204.098
     0.110      1.000    189.742
     0.120      1.000    177.235
     0.130      1.000    166.544
     0.140      1.000    157.514
     0.150      1.000    149.936
     0.160      1.000    143.593
     0.170      1.000    138.284
     0.180      1.000    133.831
     0.190      1.000    130.082
     0.200      1.000    126.912
     0.210      1.000    124.219
     0.220      1.000    121.917
     0.230      1.000    119.940
     0.240      1.000    118.231
     0.250      1.000    116.746
     0.260      1.000    115.448
     0.270      1.000    114.306
     0.280      1.000    113.297
     0.290      1.000    112.401
     0.300      1.000    111.599
     0.310      1.000    110.880
     0.320      1.000    110.231
     0.330      1.000    109.642
     0.340      1.000    109.106
     0.350      1.000    108.616
     0.360      1.000    108.166
     0.370      1.000    107.751
     0.380      1.000    107.367
     0.390      1.000    107.010
     0.400      1.000    106.678
     0.410      1.000    106.368
     0.420      1.000    106.076
     0.430      1.000    105.803
     0.440      1.000    105.544
     0.450      1.000    105.300
     0.460      1.000    105.069
     0.470      1.000    104.849
     0.480      1.000    104.640
     0.490      1.000    104.440
     0.500      1.000    104.250
     0.510      1.000    104.067
     0.520      1.000    103.892
     0.530      1.000    103.724
     0.540      1.000    103.562
     0.550      1.000    103.406
     0.560      1.000    103.256
     0.570      1.000    103.111
     0.580      1.000    102.971
     0.590      1.000    102.835
     0.600      1.000    102.703
     0.610      1.000    102.576
     0.620      1.000    102.452
     0.630      1.000    102.332
     0.640      1.000    102.215
     0.650      1.000    102.101
     0.660      1.000    101.990
     0.670      1.000    101.883
     0.680      1.000    101.778
     0.690      1.000    101.675
     0.700      1.000    101.576
     0.710      1.000    101.478
     0.720      1.000    101.383
     0.730      1.000    101.290
     0.740      1.000    101.200
     0.750      1.000    101.111
     0.760      1.000    101.024
     0.770      1.000    100.940
     0.780      1.000    100.857
     0.790      1.000    100.776
     0.800      1.000    100.697
     0.810      1.000    100.619
     0.820      1.000    100.543
     0.830      1.000    100.469
     0.840      1.000    100.396
     0.850      1.000    100.325
     0.860      1.000    100.255
     0.870      1.000    100.187
     0.880      1.000    100.120
     0.890      1.000    100.055
     0.900      1.000     99.991
     0.910      1.000     99.928
     0.920      1.000     99.867
     0.930      1.000     99.807
     0.940      1.000     99.748
     0.950      1.000     99.690
     0.960      1.000     99.634
     0.970      1.000     99.579
     0.980      1.000     99.525
     0.990      1.000     99.472
     1.000      1.000     99.420

     0.000      0.000     92.644
     0.000      0.010     93.328
     0.000      0.020     94.022
     0.000      0.030     94.725
     0.000      0.040     95.438
     0.000      0.050     96.160
     0.000      0.060     96.892
     0.000      0.070     97.633
     0.000      0.080     98.384
     0.000      0.090     99.144
     0.000      0.100     99.914
     0.000      0.110    100.693
     0.000      0.120    101.482
     0.000      0.130    102.280
     0.000      0.140    103.086
     0.000      0.150    103.902
     0.000      0.160    104.726
     0.000      0.170    105.559
     0.000      0.180    106.400
     0.000      0.190    107.249
     0.000      0.200    108.105
     0.000      0.210    108.970
     0.000      0.220    109.841
     0.000      0.230    110.719
     0.000      0.240    111.604
     0.000      0.250    112.495
     0.000      0.260    113.391
     0.000      0.270    114.293
     0.000      0.280    115.199
     0.000      0.290    116.109
     0.000      0.300    117.023
     0.000      0.310    117.939
     0.000      0.320    118.857
     0.000      0.330    119.777
     0.000      0.340    120.696
     0.000      0.350    121.615
     0.000      0.360    122.532
     0.000      0.370    123.446
     0.000      0.380    124.356
     0.000      0.390    125.260
     0.000      0.400    126.157
     0.000      0.410    127.045
     0.000      0.420    127.923
     0.000      0.430    128.789
     0.000      0.440    129.640
     0.000      0.450    130.475
     0.000      0.460    131.292
     0.000      0.470    132.088
     0.000      0.480    132.861
     0.000      0.490    133.610
     0.000      0.500    134.332
     0.000      0.510    135.024
     0.000      0.520    135.686
     0.000      0.530    136.315
     0.000      0.540    136.911
     0.000      0.550    137.473
     0.000      0.560    138.000
     0.000      0.570    138.494
     0.000      0.580    138.954
     0.000      0.590    139.382
     0.000      0.600    139.783
     0.000      0.610    140.158
     0.000      0.620    140.514
     0.000      0.630    140.856
     0.000      0.640    141.190
     0.000      0.650    141.526
     0.000      0.660    141.872
     0.000      0.670    142.241
     0.000      0.680    142.643
     0.000      0.690    143.094
     0.000      0.700    143.610
     0.000      0.710    144.208
     0.000      0.720    144.909
     0.000      0.730    145.738
     0.000      0.740    146.721
     0.000      0.750    147.892
     0.000      0.760    149.286
     0.000      0.770    150.951
     0.000      0.780    152.938
     0.000      0.790    155.313
     0.000      0.800    158.151
     0.000      0.810    161.544
     0.000      0.820    165.599
     0.000      0.830    170.440
     0.000      0.840    176.206
     0.000      0.850    183.047
     0.000      0.860    191.110
     0.000      0.870    200.517
     0.000      0.880    211.333
     0.000      0.890    223.516
     0.000      0.900    236.862
     0.000      0.910    250.952
     0.000      0.920    265.141
     0.000      0.930    278.599
     0.000      0.940    290.446
     0.000      0.950    299.930
     0.000      0.960    306.602
     0.000      0.970    310.410
     0.000      0.980    311.712
     0.000      0.990    311.207
     0.000      1.000    309.786

     1.000      0.000    101.946
     1.000      0.010    102.698
     1.000      0.020    103.460
     1.000      0.030    104.232
     1.000      0.040    105.014
     1.000      0.050    105.806
     1.000      0.060    106.607
     1.000      0.070    107.416
     1.000      0.080    108.233
     1.000      0.090    109.057
     1.000      0.100    109.885
     1.000      0.110    110.717
     1.000      0.120    111.552
     1.000      0.130    112.387
     1.000      0.140    113.222
     1.000      0.150    114.055
     1.000      0.160    114.884
     1.000      0.170    115.709
     1.000      0.180    116.528
     1.000      0.190    117.340
     1.000      0.200    118.146
     1.000      0.210    118.944
     1.000      0.220    119.735
     1.000      0.230    120.518
     1.000      0.240    121.295
     1.000      0.250    122.064
     1.000      0.260    122.826
     1.000      0.270    123.581
     1.000      0.280    124.330
     1.000      0.290    125.071
     1.000      0.300    125.805
     1.000      0.310    126.531
     1.000      0.320    127.247
     1.000      0.330    127.952
     1.000      0.340    128.645
     1.000      0.350    129.324
     1.000      0.360    129.986
     1.000      0.370    130.630
     1.000      0.380    131.253
     1.000      0.390    131.851
     1.000      0.400    132.422
     1.000      0.410    132.963
     1.000      0.420    133.470
     1.000      0.430    133.941
     1.000      0.440    134.370
     1.000      0.450    134.755
     1.000      0.460    135.093
     1.000      0.470    135.380
     1.000      0.480    135.612
     1.000      0.490    135.788
     1.000      0.500    135.903
     1.000      0.510    135.955
     1.000      0.520    135.944
     1.000      0.530    135.866
     1.000      0.540    135.722
     1.000      0.550    135.510
     1.000      0.560    135.231
     1.000      0.570    134.886
     1.000      0.580    134.476
     1.000      0.590    134.004
     1.000      0.600    133.470
     1.000      0.610    132.880
     1.000      0.620    132.235
     1.000      0.630    131.540
     1.000      0.640    130.800
     1.000      0.650    130.017
     1.000      0.660    129.196
     1.000      0.670    128.343
     1.000      0.680    127.461
     1.000      0.690    126.554
     1.000      0.700    125.627
     1.000      0.710    124.683
     1.000      0.720    123.727
     1.000      0.730    122.761
     1.000      0.740    121.790
     1.000      0.750    120.815
     1.000      0.760    119.839
     1.000      0.770    118.865
     1.000      0.780    117.894
     1.000      0.790    116.930
     1.000      0.800    115.972
     1.000      0.810    115.023
     1.000      0.820    114.084
     1.000      0.830    113.155
     1.000      0.840    112.238
     1.000      0.850    111.333
     1.000      0.860    110.441
     1.000      0.870    109.563
     1.000      0.880    108.698
     1.000      0.890    107.847
     1.000      0.900    107.010
     1.000      0.910    106.187
     1.000      0.920    105.379
     1.000      0.930    104.585
     1.000      0.940    103.805
     1.000      0.950    103.040
     1.000      0.960    102.288
     1.000      0.970    101.551
     1.000      0.980    100.827
     1.000      0.990    100.117
     1.000      1.000     99.420


==> figures/Figure_12/probability.txt <==
c pr pri pd pdr 
 8.000e+01  8.386e-04  1.303e-03  2.045e-03  1.165e-03
 8.025e+01  8.317e-04  1.320e-03  2.088e-03  1.179e-03
 8.050e+01  8.248e-04  1.338e-03  2.133e-03  1.193e-03
 8.075e+01  8.188e-04  1.356e-03  2.179e-03  1.207e-03
 8.100e+01  8.169e-04  1.375e-03  2.228e-03  1.222e-03
 8.125e+01  8.210e-04  1.394e-03  2.278e-03  1.237e-03
 8.150e+01  8.278e-04  1.414e-03  2.332e-03  1.253e-03
 8.175e+01  8.347e-04  1.434e-03  2.387e-03  1.269e-03
 8.200e+01  8.418e-04  1.455e-03  2.446e-03  1.285e-03
 8.225e+01  8.489e-04  1.476e-03  2.507e-03  1.302e-03
 8.250e+01  8.562e-04  1.498e-03  2.572e-03  1.319e-03
 8.275e+01  8.636e-04  1.521e-03  2.639e-03  1.337e-03
 8.300e+01  8.711e-04  1.545e-03  2.711e-03  1.355e-03
 8.325e+01  8.788e-04  1.569e-03  2.787e-03  1.373e-03
 8.350e+01  8.865e-04  1.594e-03  2.867e-03  1.392e-03
 8.375e+01  8.945e-04  1.620e-03  2.951e-03  1.412e-03
 8.400e+01  9.025e-04  1.647e-03  3.041e-03  1.432e-03
 8.425e+01  9.108e-04  1.674e-03  3.136e-03  1.453e-03
 8.450e+01  9.191e-04  1.703e-03  3.233e-03  1.475e-03
 8.475e+01  9.277e-04  1.732e-03  3.274e-03  1.497e-03
 8.500e+01  9.364e-04  1.763e-03  3.218e-03  1.519e-03
 8.525e+01  9.452e-04  1.794e-03  3.117e-03  1.543e-03
 8.550e+01  9.542e-04  1.827e-03  3.043e-03  1.567e-03
 8.575e+01  9.634e-04  1.861e-03  3.038e-03  1.592e-03
 8.600e+01  9.728e-04  1.896e-03  3.108e-03  1.618e-03
 8.625e+01  9.823e-04  1.933e-03  3.207e-03  1.644e-03
 8.650e+01  9.921e-04  1.971e-03  3.314e-03  1.672e-03
 8.675e+01  1.002e-03  2.011e-03  3.427e-03  1.700e-03
 8.700e+01  1.012e-03  2.052e-03  3.549e-03  1.730e-03
 8.725e+01  1.023e-03  2.095e-03  3.680e-03  1.760e-03
 8.750e+01  1.033e-03  2.140e-03  3.821e-03  1.792e-03
 8.775e+01  1.044e-03  2.187e-03  3.972e-03  1.824e-03
 8.800e+01  1.055e-03  2.236e-03  4.137e-03  1.858e-03
 8.825e+01  1.066e-03  2.287e-03  4.316e-03  1.893e-03
 8.850e+01  1.078e-03  2.340e-03  4.510e-03  1.930e-03
 8.875e+01  1.089e-03  2.396e-03  4.724e-03  1.968e-03
 8.900e+01  1.101e-03  2.455e-03  4.958e-03  2.008e-03
 8.925e+01  1.114e-03  2.517e-03  5.217e-03  2.049e-03
 8.950e+01  1.126e-03  2.582e-03  5.505e-03  2.092e-03
 8.975e+01  1.139e-03  2.650e-03  5.826e-03  2.136e-03
 9.000e+01  1.152e-03  2.723e-03  6.187e-03  2.183e-03
 9.025e+01  1.166e-03  2.799e-03  6.596e-03  2.232e-03
 9.050e+01  1.179e-03  2.879e-03  7.063e-03  2.283e-03
 9.075e+01  1.193e-03  2.965e-03  7.602e-03  2.336e-03
 9.100e+01  1.208e-03  3.056e-03  8.229e-03  2.392e-03
 9.125e+01  1.223e-03  3.152e-03  8.970e-03  2.450e-03
 9.150e+01  1.238e-03  3.255e-03  9.858e-03  2.512e-03
 9.175e+01  1.253e-03  3.364e-03  1.094e-02  2.577e-03
 9.200e+01  1.269e-03  3.481e-03  1.230e-02  2.645e-03
 9.225e+01  1.285e-03  3.607e-03  1.404e-02  2.717e-03
 9.250e+01  1.302e-03  3.742e-03  1.636e-02  2.793e-03
 9.275e+01  1.319e-03  3.888e-03  1.963e-02  2.873e-03
 9.300e+01  1.337e-03  4.045e-03  2.457e-02  2.958e-03
 9.325e+01  1.355e-03  4.216e-03  3.284e-02  3.048e-03
 9.350e+01  1.374e-03  4.401e-03  4.756e-02  3.144e-03
 9.375e+01  1.393e-03  4.604e-03  7.304e-02  3.246e-03
 9.400e+01  1.413e-03  4.770e-03  1.112e-01  3.355e-03
 9.425e+01  1.433e-03  4.780e-03  1.582e-01  3.442e-03
 9.450e+01  1.454e-03  4.622e-03  2.065e-01  3.445e-03
 9.475e+01  1.475e-03  4.418e-03  2.508e-01  3.361e-03
 9.500e+01  1.497e-03  4.231e-03  2.877e-01  3.252e-03
 9.525e+01  1.520e-03  4.118e-03  3.101e-01  3.149e-03
 9.550e+01  1.543e-03  4.159e-03  3.132e-01  3.053e-03
 9.575e+01  1.568e-03  4.316e-03  3.031e-01  2.963e-03
 9.600e+01  1.592e-03  4.511e-03  2.874e-01  2.877e-03
 9.625e+01  1.618e-03  4.725e-03  2.630e-01  2.797e-03
 9.650e+01  1.645e-03  4.959e-03  2.295e-01  2.738e-03
 9.675e+01  1.672e-03  5.218e-03  1.969e-01  2.735e-03
 9.700e+01  1.701e-03  5.506e-03  1.696e-01  2.792e-03
 9.725e+01  1.730e-03  5.828e-03  1.426e-01  2.872e-03
 9.750e+01  1.761e-03  6.189e-03  1.158e-01  2.957e-03
 9.775e+01  1.792e-03  6.598e-03  9.336e-02  3.047e-03
 9.800e+01  1.825e-03  7.065e-03  7.622e-02  3.143e-03
 9.825e+01  1.859e-03  7.604e-03  6.336e-02  3.245e-03
 9.850e+01  1.894e-03  8.232e-03  5.305e-02  3.354e-03
 9.875e+01  1.931e-03  8.974e-03  4.442e-02  3.470e-03
 9.900e+01  1.969e-03  9.863e-03  3.719e-02  3.595e-03
 9.925e+01  2.008e-03  1.095e-02  3.112e-02  3.729e-03
 9.950e+01  2.050e-03  1.230e-02  2.614e-02  3.874e-03
 9.975e+01  2.092e-03  1.405e-02  2.225e-02  4.030e-03
 1.000e+02  2.137e-03  1.638e-02  1.917e-02  4.199e-03
 1.002e+02  2.184e-03  1.964e-02  1.666e-02  4.384e-03
 1.005e+02  2.233e-03  2.457e-02  1.460e-02  4.585e-03
 1.008e+02  2.284e-03  3.267e-02  1.289e-02  4.805e-03
 1.010e+02  2.337e-03  4.677e-02  1.149e-02  5.048e-03
 1.012e+02  2.393e-03  7.038e-02  1.035e-02  5.317e-03
 1.015e+02  2.452e-03  1.053e-01  9.406e-03  5.616e-03
 1.018e+02  2.513e-03  1.509e-01  8.608e-03  5.951e-03
 1.020e+02  2.578e-03  2.071e-01  7.930e-03  6.328e-03
 1.022e+02  2.646e-03  2.678e-01  7.350e-03  6.756e-03
 1.025e+02  2.718e-03  3.200e-01  6.847e-03  7.247e-03
 1.028e+02  2.794e-03  3.580e-01  6.408e-03  7.815e-03
 1.030e+02  2.875e-03  3.791e-01  6.021e-03  8.480e-03
 1.032e+02  2.960e-03  3.781e-01  5.679e-03  9.269e-03
 1.035e+02  3.050e-03  3.557e-01  5.373e-03  1.022e-02
 1.038e+02  3.146e-03  3.197e-01  5.099e-03  1.139e-02
 1.040e+02  3.248e-03  2.723e-01  4.851e-03  1.287e-02
 1.042e+02  3.357e-03  2.166e-01  4.627e-03  1.478e-02
 1.045e+02  3.474e-03  1.653e-01  4.422e-03  1.736e-02
 1.048e+02  3.599e-03  1.225e-01  4.234e-03  2.096e-02
 1.050e+02  3.734e-03  8.755e-02  4.062e-03  2.616e-02
 1.052e+02  3.879e-03  6.165e-02  3.904e-03  3.377e-02
 1.055e+02  4.035e-03  4.359e-02  3.757e-03  4.469e-02
 1.058e+02  4.205e-03  3.182e-02  3.621e-03  5.928e-02
 1.060e+02  4.390e-03  2.438e-02  3.494e-03  7.745e-02
 1.062e+02  4.592e-03  1.960e-02  3.376e-03  9.952e-02
 1.065e+02  4.813e-03  1.637e-02  3.266e-03  1.265e-01
 1.068e+02  5.056e-03  1.405e-02  3.162e-03  1.574e-01
 1.070e+02  5.326e-03  1.230e-02  3.065e-03  1.902e-01
 1.072e+02  5.626e-03  1.095e-02  2.974e-03  2.245e-01
 1.075e+02  5.962e-03  9.862e-03  2.888e-03  2.557e-01
 1.078e+02  6.341e-03  8.973e-03  2.807e-03  2.771e-01
 1.080e+02  6.771e-03  8.232e-03  2.730e-03  2.886e-01
 1.082e+02  7.264e-03  7.604e-03  2.658e-03  2.931e-01
 1.085e+02  7.835e-03  7.065e-03  2.589e-03  2.847e-01
 1.088e+02  8.504e-03  6.598e-03  2.524e-03  2.628e-01
 1.090e+02  9.297e-03  6.189e-03  2.462e-03  2.394e-01
 1.092e+02  1.025e-02  5.827e-03  2.402e-03  2.147e-01
 1.095e+02  1.143e-02  5.506e-03  2.346e-03  1.827e-01
 1.098e+02  1.291e-02  5.218e-03  2.292e-03  1.508e-01
 1.100e+02  1.482e-02  4.959e-03  2.263e-03  1.236e-01
 1.102e+02  1.736e-02  4.725e-03  2.282e-03  9.898e-02
 1.105e+02  2.080e-02  4.511e-03  2.332e-03  7.732e-02
 1.108e+02  2.541e-02  4.316e-03  2.388e-03  5.914e-02
 1.110e+02  3.151e-02  4.138e-03  2.446e-03  4.497e-02
 1.112e+02  3.941e-02  3.973e-03  2.508e-03  3.441e-02
 1.115e+02  4.927e-02  3.844e-03  2.572e-03  2.683e-02
 1.118e+02  6.115e-02  3.817e-03  2.640e-03  2.151e-02
 1.120e+02  7.490e-02  3.918e-03  2.712e-03  1.778e-02
 1.122e+02  9.019e-02  4.078e-03  2.787e-03  1.511e-02
 1.125e+02  1.061e-01  4.251e-03  2.867e-03  1.312e-02
 1.128e+02  1.212e-01  4.440e-03  2.952e-03  1.159e-02
 1.130e+02  1.352e-01  4.647e-03  3.042e-03  1.038e-02
 1.132e+02  1.483e-01  4.793e-03  3.137e-03  9.398e-03
 1.135e+02  1.594e-01  4.758e-03  3.233e-03  8.588e-03
 1.138e+02  1.684e-01  4.580e-03  3.274e-03  7.906e-03
 1.140e+02  1.767e-01  4.379e-03  3.217e-03  7.325e-03
 1.142e+02  1.838e-01  4.195e-03  3.116e-03  6.824e-03
 1.145e+02  1.881e-01  4.026e-03  3.022e-03  6.387e-03
 1.148e+02  1.891e-01  3.870e-03  2.933e-03  6.003e-03
 1.150e+02  1.861e-01  3.726e-03  2.850e-03  5.663e-03
 1.152e+02  1.812e-01  3.592e-03  2.771e-03  5.359e-03
 1.155e+02  1.764e-01  3.467e-03  2.696e-03  5.086e-03
 1.158e+02  1.686e-01  3.351e-03  2.625e-03  4.839e-03
 1.160e+02  1.563e-01  3.242e-03  2.558e-03  4.616e-03
 1.162e+02  1.424e-01  3.141e-03  2.494e-03  4.412e-03
 1.165e+02  1.310e-01  3.045e-03  2.434e-03  4.225e-03
 1.168e+02  1.201e-01  2.955e-03  2.376e-03  4.054e-03
 1.170e+02  1.069e-01  2.870e-03  2.321e-03  3.896e-03
 1.172e+02  9.389e-02  2.790e-03  2.268e-03  3.750e-03
 1.175e+02  8.286e-02  2.714e-03  2.218e-03  3.614e-03
 1.178e+02  7.241e-02  2.642e-03  2.169e-03  3.488e-03
 1.180e+02  6.256e-02  2.574e-03  2.123e-03  3.370e-03
 1.182e+02  5.365e-02  2.510e-03  2.079e-03  3.260e-03
 1.185e+02  4.563e-02  2.448e-03  2.037e-03  3.157e-03
 1.188e+02  3.879e-02  2.390e-03  1.996e-03  3.061e-03
 1.190e+02  3.300e-02  2.334e-03  1.957e-03  2.970e-03
 1.192e+02  2.807e-02  2.281e-03  1.920e-03  2.884e-03
 1.195e+02  2.397e-02  2.230e-03  1.883e-03  2.816e-03
 1.198e+02  2.056e-02  2.181e-03  1.849e-03  2.804e-03
 1.200e+02  1.775e-02  2.135e-03  1.815e-03  2.858e-03
 1.202e+02  1.547e-02  2.090e-03  1.783e-03  2.942e-03
 1.205e+02  1.363e-02  2.047e-03  1.751e-03  3.031e-03
 1.208e+02  1.213e-02  2.006e-03  1.721e-03  3.126e-03
 1.210e+02  1.091e-02  1.967e-03  1.692e-03  3.227e-03
 1.212e+02  9.899e-03  1.929e-03  1.664e-03  3.335e-03
 1.215e+02  9.064e-03  1.892e-03  1.637e-03  3.432e-03
 1.218e+02  8.357e-03  1.857e-03  1.610e-03  3.456e-03
 1.220e+02  7.751e-03  1.823e-03  1.585e-03  3.382e-03
 1.222e+02  7.232e-03  1.791e-03  1.560e-03  3.271e-03
 1.225e+02  6.777e-03  1.759e-03  1.536e-03  3.167e-03
 1.228e+02  6.369e-03  1.729e-03  1.513e-03  3.070e-03
 1.230e+02  6.005e-03  1.699e-03  1.490e-03  2.979e-03
 1.232e+02  5.679e-03  1.671e-03  1.468e-03  2.892e-03
 1.235e+02  5.387e-03  1.643e-03  1.447e-03  2.811e-03
 1.238e+02  5.121e-03  1.617e-03  1.427e-03  2.734e-03
 1.240e+02  4.879e-03  1.591e-03  1.407e-03  2.661e-03
 1.242e+02  4.657e-03  1.566e-03  1.387e-03  2.592e-03
 1.245e+02  4.452e-03  1.542e-03  1.368e-03  2.527e-03
 1.248e+02  4.263e-03  1.519e-03  1.350e-03  2.465e-03
 1.250e+02  4.090e-03  1.496e-03  1.332e-03  2.405e-03
 1.252e+02  3.931e-03  1.474e-03  1.314e-03  2.349e-03
 1.255e+02  3.783e-03  1.452e-03  1.297e-03  2.295e-03
 1.258e+02  3.646e-03  1.432e-03  1.280e-03  2.243e-03
 1.260e+02  3.517e-03  1.411e-03  1.264e-03  2.194e-03
 1.262e+02  3.398e-03  1.392e-03  1.248e-03  2.147e-03
 1.265e+02  3.286e-03  1.373e-03  1.233e-03  2.102e-03
 1.268e+02  3.182e-03  1.354e-03  1.218e-03  2.059e-03
 1.270e+02  3.084e-03  1.336e-03  1.203e-03  2.017e-03
 1.272e+02  2.991e-03  1.318e-03  1.189e-03  1.977e-03
 1.275e+02  2.904e-03  1.301e-03  1.175e-03  1.939e-03
 1.278e+02  2.822e-03  1.285e-03  1.161e-03  1.902e-03
 1.280e+02  2.745e-03  1.268e-03  1.148e-03  1.866e-03
 1.282e+02  2.672e-03  1.252e-03  1.135e-03  1.832e-03
 1.285e+02  2.602e-03  1.237e-03  1.122e-03  1.799e-03
 1.288e+02  2.536e-03  1.222e-03  1.110e-03  1.767e-03
 1.290e+02  2.473e-03  1.207e-03  1.098e-03  1.737e-03
 1.292e+02  2.414e-03  1.193e-03  1.086e-03  1.707e-03
 1.295e+02  2.357e-03  1.179e-03  1.074e-03  1.678e-03
 1.298e+02  2.302e-03  1.165e-03  1.063e-03  1.651e-03
 1.300e+02  2.250e-03  1.151e-03  1.051e-03  1.624e-03


==> figures/Figure_14/f_AE_loss_2.txt <==
m L 
 1.000e+00  5.515e-03
 2.000e+00  5.308e-03
 5.000e+00  4.680e-03
 1.000e+01  4.215e-03
 2.000e+01  3.784e-03
 5.000e+01  1.813e-03
 1.000e+02  1.530e-03


==> figures/Figure_14/f_AE_loss_3.txt <==
m L 
 1.000e+00  5.414e-03
 2.000e+00  5.159e-03
 5.000e+00  4.533e-03
 1.000e+01  4.061e-03
 2.000e+01  3.546e-03
 5.000e+01  1.719e-03
 1.000e+02  1.543e-03


==> figures/Figure_14/f_AE_loss_4.txt <==
m L 
 1.000e+00  4.548e-03
 2.000e+00  4.480e-03
 5.000e+00  4.254e-03
 1.000e+01  4.013e-03
 2.000e+01  3.755e-03
 5.000e+01  2.113e-03
 1.000e+02  1.749e-03


==> figures/Figure_14/f_PCA_loss_2.txt <==
m L Lr 
 1.000e+00  5.507e-03  8.311e-02
 2.000e+00  5.261e-03  8.291e-02
 5.000e+00  4.631e-03  8.233e-02
 1.000e+01  3.921e-03  8.138e-02
 2.000e+01  3.004e-03  7.949e-02
 3.500e+01  2.196e-03  7.674e-02
 5.000e+01  1.672e-03  7.406e-02
 7.500e+01  1.110e-03  7.014e-02
 1.000e+02  7.502e-04  6.607e-02
 1.500e+02  3.551e-04  5.828e-02
 2.000e+02  1.809e-04  5.105e-02
 3.000e+02  6.523e-05  3.793e-02
 4.000e+02  3.291e-05  2.655e-02
 5.000e+02  1.513e-05  1.676e-02


==> figures/Figure_14/f_PCA_loss_3.txt <==
m L Lr 
 1.000e+00  5.408e-03  8.313e-02
 2.000e+00  5.147e-03  8.294e-02
 5.000e+00  4.477e-03  8.236e-02
 1.000e+01  3.731e-03  8.140e-02
 2.000e+01  2.829e-03  7.952e-02
 3.500e+01  2.051e-03  7.677e-02
 5.000e+01  1.554e-03  7.408e-02
 7.500e+01  1.031e-03  7.016e-02
 1.000e+02  7.033e-04  6.608e-02
 1.500e+02  3.400e-04  5.830e-02
 2.000e+02  1.758e-04  5.104e-02
 3.000e+02  6.383e-05  3.793e-02
 4.000e+02  3.217e-05  2.654e-02
 5.000e+02  1.480e-05  1.677e-02


==> figures/Figure_14/f_PCA_loss_4.txt <==
m L Lr 
 1.000e+00  4.542e-03  8.311e-02
 2.000e+00  4.463e-03  8.291e-02
 5.000e+00  4.237e-03  8.234e-02
 1.000e+01  3.893e-03  8.137e-02
 2.000e+01  3.293e-03  7.949e-02
 3.500e+01  2.571e-03  7.674e-02
 5.000e+01  2.012e-03  7.406e-02
 7.500e+01  1.350e-03  7.015e-02
 1.000e+02  9.103e-04  6.607e-02
 1.500e+02  4.322e-04  5.831e-02
 2.000e+02  2.210e-04  5.104e-02
 3.000e+02  8.073e-05  3.794e-02
 4.000e+02  4.106e-05  2.654e-02
 5.000e+02  1.895e-05  1.677e-02


==> figures/Figure_14/f_PCA_var_2.txt <==
m V Vr 
 0.000e+00  0.000e+00  0.000e+00
 1.000e+00  6.975e-02  2.479e-03
 2.000e+00  1.113e-01  4.936e-03
 3.000e+00  1.489e-01  7.378e-03
 4.000e+00  1.839e-01  9.810e-03
 5.000e+00  2.176e-01  1.224e-02
 6.000e+00  2.501e-01  1.465e-02
 7.000e+00  2.743e-01  1.705e-02
 8.000e+00  2.963e-01  1.946e-02
 9.000e+00  3.174e-01  2.185e-02
 1.000e+01  3.376e-01  2.424e-02
 1.100e+01  3.568e-01  2.661e-02
 1.200e+01  3.754e-01  2.898e-02
 1.300e+01  3.927e-01  3.134e-02
 1.400e+01  4.095e-01  3.369e-02
 1.500e+01  4.254e-01  3.604e-02
 1.600e+01  4.405e-01  3.838e-02
 1.700e+01  4.551e-01  4.072e-02
 1.800e+01  4.684e-01  4.304e-02
 1.900e+01  4.808e-01  4.536e-02
 2.000e+01  4.926e-01  4.768e-02
 2.100e+01  5.040e-01  4.999e-02
 2.200e+01  5.150e-01  5.229e-02
 2.300e+01  5.256e-01  5.459e-02
 2.400e+01  5.358e-01  5.688e-02
 2.500e+01  5.454e-01  5.916e-02
 2.600e+01  5.547e-01  6.144e-02
 2.700e+01  5.639e-01  6.371e-02
 2.800e+01  5.728e-01  6.597e-02
 2.900e+01  5.816e-01  6.823e-02
 3.000e+01  5.900e-01  7.049e-02
 3.100e+01  5.982e-01  7.274e-02
 3.200e+01  6.062e-01  7.499e-02
 3.300e+01  6.141e-01  7.723e-02
 3.400e+01  6.217e-01  7.946e-02
 3.500e+01  6.291e-01  8.170e-02
 3.600e+01  6.364e-01  8.393e-02
 3.700e+01  6.433e-01  8.615e-02
 3.800e+01  6.499e-01  8.837e-02
 3.900e+01  6.562e-01  9.058e-02
 4.000e+01  6.624e-01  9.279e-02
 4.100e+01  6.684e-01  9.499e-02
 4.200e+01  6.743e-01  9.719e-02
 4.300e+01  6.802e-01  9.939e-02
 4.400e+01  6.860e-01  1.016e-01
 4.500e+01  6.917e-01  1.038e-01
 4.600e+01  6.971e-01  1.059e-01
 4.700e+01  7.025e-01  1.081e-01
 4.800e+01  7.077e-01  1.103e-01
 4.900e+01  7.127e-01  1.125e-01
 5.000e+01  7.176e-01  1.146e-01
 5.100e+01  7.224e-01  1.168e-01
 5.200e+01  7.270e-01  1.189e-01
 5.300e+01  7.316e-01  1.211e-01
 5.400e+01  7.361e-01  1.232e-01
 5.500e+01  7.405e-01  1.254e-01
 5.600e+01  7.449e-01  1.275e-01
 5.700e+01  7.491e-01  1.297e-01
 5.800e+01  7.533e-01  1.318e-01
 5.900e+01  7.575e-01  1.339e-01
 6.000e+01  7.615e-01  1.361e-01
 6.100e+01  7.655e-01  1.382e-01
 6.200e+01  7.694e-01  1.403e-01
 6.300e+01  7.733e-01  1.424e-01
 6.400e+01  7.770e-01  1.445e-01
 6.500e+01  7.806e-01  1.466e-01
 6.600e+01  7.841e-01  1.487e-01
 6.700e+01  7.876e-01  1.508e-01
 6.800e+01  7.910e-01  1.529e-01
 6.900e+01  7.943e-01  1.550e-01
 7.000e+01  7.977e-01  1.571e-01
 7.100e+01  8.009e-01  1.592e-01
 7.200e+01  8.041e-01  1.612e-01
 7.300e+01  8.072e-01  1.633e-01
 7.400e+01  8.103e-01  1.654e-01
 7.500e+01  8.133e-01  1.674e-01
 7.600e+01  8.163e-01  1.695e-01
 7.700e+01  8.191e-01  1.716e-01
 7.800e+01  8.220e-01  1.736e-01
 7.900e+01  8.247e-01  1.757e-01
 8.000e+01  8.274e-01  1.777e-01
 8.100e+01  8.301e-01  1.798e-01
 8.200e+01  8.327e-01  1.818e-01
 8.300e+01  8.353e-01  1.838e-01
 8.400e+01  8.379e-01  1.859e-01
 8.500e+01  8.404e-01  1.879e-01
 8.600e+01  8.430e-01  1.899e-01
 8.700e+01  8.454e-01  1.920e-01
 8.800e+01  8.479e-01  1.940e-01
 8.900e+01  8.503e-01  1.960e-01
 9.000e+01  8.527e-01  1.980e-01
 9.100e+01  8.550e-01  2.000e-01
 9.200e+01  8.573e-01  2.020e-01
 9.300e+01  8.595e-01  2.040e-01
 9.400e+01  8.617e-01  2.060e-01
 9.500e+01  8.638e-01  2.080e-01
 9.600e+01  8.659e-01  2.100e-01
 9.700e+01  8.679e-01  2.120e-01
 9.800e+01  8.699e-01  2.140e-01
 9.900e+01  8.719e-01  2.160e-01
 1.000e+02  8.738e-01  2.179e-01
 1.010e+02  8.757e-01  2.199e-01
 1.020e+02  8.776e-01  2.219e-01
 1.030e+02  8.795e-01  2.238e-01
 1.040e+02  8.813e-01  2.258e-01
 1.050e+02  8.832e-01  2.278e-01
 1.060e+02  8.849e-01  2.297e-01
 1.070e+02  8.867e-01  2.317e-01
 1.080e+02  8.884e-01  2.336e-01
 1.090e+02  8.901e-01  2.356e-01
 1.100e+02  8.918e-01  2.375e-01
 1.110e+02  8.934e-01  2.394e-01
 1.120e+02  8.950e-01  2.414e-01
 1.130e+02  8.966e-01  2.433e-01
 1.140e+02  8.982e-01  2.452e-01
 1.150e+02  8.997e-01  2.472e-01
 1.160e+02  9.012e-01  2.491e-01
 1.170e+02  9.027e-01  2.510e-01
 1.180e+02  9.042e-01  2.529e-01
 1.190e+02  9.056e-01  2.548e-01
 1.200e+02  9.070e-01  2.568e-01
 1.210e+02  9.084e-01  2.587e-01
 1.220e+02  9.098e-01  2.606e-01
 1.230e+02  9.112e-01  2.625e-01
 1.240e+02  9.125e-01  2.644e-01
 1.250e+02  9.138e-01  2.663e-01
 1.260e+02  9.151e-01  2.682e-01
 1.270e+02  9.163e-01  2.700e-01
 1.280e+02  9.175e-01  2.719e-01
 1.290e+02  9.187e-01  2.738e-01
 1.300e+02  9.199e-01  2.757e-01
 1.310e+02  9.211e-01  2.776e-01
 1.320e+02  9.222e-01  2.794e-01
 1.330e+02  9.234e-01  2.813e-01
 1.340e+02  9.245e-01  2.832e-01
 1.350e+02  9.256e-01  2.850e-01
 1.360e+02  9.267e-01  2.869e-01
 1.370e+02  9.277e-01  2.888e-01
 1.380e+02  9.288e-01  2.906e-01
 1.390e+02  9.298e-01  2.925e-01
 1.400e+02  9.308e-01  2.943e-01
 1.410e+02  9.318e-01  2.962e-01
 1.420e+02  9.328e-01  2.980e-01
 1.430e+02  9.338e-01  2.998e-01
 1.440e+02  9.348e-01  3.017e-01
 1.450e+02  9.357e-01  3.035e-01
 1.460e+02  9.367e-01  3.053e-01
 1.470e+02  9.376e-01  3.072e-01
 1.480e+02  9.385e-01  3.090e-01
 1.490e+02  9.394e-01  3.108e-01
 1.500e+02  9.403e-01  3.126e-01
 1.510e+02  9.411e-01  3.144e-01
 1.520e+02  9.419e-01  3.163e-01
 1.530e+02  9.428e-01  3.181e-01
 1.540e+02  9.436e-01  3.199e-01
 1.550e+02  9.444e-01  3.217e-01
 1.560e+02  9.451e-01  3.235e-01
 1.570e+02  9.459e-01  3.253e-01
 1.580e+02  9.466e-01  3.271e-01
 1.590e+02  9.474e-01  3.289e-01
 1.600e+02  9.481e-01  3.307e-01
 1.610e+02  9.488e-01  3.325e-01
 1.620e+02  9.495e-01  3.343e-01
 1.630e+02  9.502e-01  3.360e-01
 1.640e+02  9.509e-01  3.378e-01
 1.650e+02  9.516e-01  3.396e-01
 1.660e+02  9.523e-01  3.414e-01
 1.670e+02  9.529e-01  3.432e-01
 1.680e+02  9.536e-01  3.449e-01
 1.690e+02  9.542e-01  3.467e-01
 1.700e+02  9.548e-01  3.485e-01
 1.710e+02  9.554e-01  3.502e-01
 1.720e+02  9.560e-01  3.520e-01
 1.730e+02  9.566e-01  3.537e-01
 1.740e+02  9.572e-01  3.555e-01
 1.750e+02  9.578e-01  3.572e-01
 1.760e+02  9.584e-01  3.590e-01
 1.770e+02  9.589e-01  3.607e-01
 1.780e+02  9.595e-01  3.624e-01
 1.790e+02  9.600e-01  3.642e-01
 1.800e+02  9.605e-01  3.659e-01
 1.810e+02  9.610e-01  3.676e-01
 1.820e+02  9.616e-01  3.694e-01
 1.830e+02  9.621e-01  3.711e-01
 1.840e+02  9.626e-01  3.728e-01
 1.850e+02  9.631e-01  3.746e-01
 1.860e+02  9.635e-01  3.763e-01
 1.870e+02  9.640e-01  3.780e-01
 1.880e+02  9.645e-01  3.797e-01
 1.890e+02  9.649e-01  3.814e-01
 1.900e+02  9.654e-01  3.831e-01
 1.910e+02  9.658e-01  3.848e-01
 1.920e+02  9.663e-01  3.865e-01
 1.930e+02  9.667e-01  3.882e-01
 1.940e+02  9.672e-01  3.899e-01
 1.950e+02  9.676e-01  3.916e-01
 1.960e+02  9.680e-01  3.933e-01
 1.970e+02  9.684e-01  3.950e-01
 1.980e+02  9.688e-01  3.967e-01
 1.990e+02  9.692e-01  3.984e-01
 2.000e+02  9.696e-01  4.001e-01
 2.010e+02  9.699e-01  4.017e-01
 2.020e+02  9.703e-01  4.034e-01
 2.030e+02  9.707e-01  4.051e-01
 2.040e+02  9.710e-01  4.068e-01
 2.050e+02  9.714e-01  4.084e-01
 2.060e+02  9.717e-01  4.101e-01
 2.070e+02  9.721e-01  4.118e-01
 2.080e+02  9.724e-01  4.134e-01
 2.090e+02  9.727e-01  4.151e-01
 2.100e+02  9.731e-01  4.167e-01
 2.110e+02  9.734e-01  4.184e-01
 2.120e+02  9.737e-01  4.200e-01
 2.130e+02  9.740e-01  4.217e-01
 2.140e+02  9.743e-01  4.233e-01
 2.150e+02  9.746e-01  4.250e-01
 2.160e+02  9.749e-01  4.266e-01
 2.170e+02  9.752e-01  4.283e-01
 2.180e+02  9.755e-01  4.299e-01
 2.190e+02  9.758e-01  4.315e-01
 2.200e+02  9.761e-01  4.332e-01
 2.210e+02  9.763e-01  4.348e-01
 2.220e+02  9.766e-01  4.364e-01
 2.230e+02  9.769e-01  4.380e-01
 2.240e+02  9.772e-01  4.397e-01
 2.250e+02  9.774e-01  4.413e-01
 2.260e+02  9.777e-01  4.429e-01
 2.270e+02  9.779e-01  4.445e-01
 2.280e+02  9.782e-01  4.461e-01
 2.290e+02  9.784e-01  4.477e-01
 2.300e+02  9.786e-01  4.493e-01
 2.310e+02  9.789e-01  4.509e-01
 2.320e+02  9.791e-01  4.526e-01
 2.330e+02  9.793e-01  4.542e-01
 2.340e+02  9.795e-01  4.557e-01
 2.350e+02  9.798e-01  4.573e-01
 2.360e+02  9.800e-01  4.589e-01
 2.370e+02  9.802e-01  4.605e-01
 2.380e+02  9.804e-01  4.621e-01
 2.390e+02  9.806e-01  4.637e-01
 2.400e+02  9.808e-01  4.653e-01
 2.410e+02  9.810e-01  4.669e-01
 2.420e+02  9.812e-01  4.684e-01
 2.430e+02  9.814e-01  4.700e-01
 2.440e+02  9.816e-01  4.716e-01
 2.450e+02  9.818e-01  4.731e-01
 2.460e+02  9.820e-01  4.747e-01
 2.470e+02  9.822e-01  4.763e-01
 2.480e+02  9.824e-01  4.778e-01
 2.490e+02  9.826e-01  4.794e-01
 2.500e+02  9.827e-01  4.810e-01
 2.510e+02  9.829e-01  4.825e-01
 2.520e+02  9.831e-01  4.841e-01
 2.530e+02  9.833e-01  4.856e-01
 2.540e+02  9.834e-01  4.872e-01
 2.550e+02  9.836e-01  4.887e-01
 2.560e+02  9.837e-01  4.902e-01
 2.570e+02  9.839e-01  4.918e-01
 2.580e+02  9.841e-01  4.933e-01
 2.590e+02  9.842e-01  4.949e-01
 2.600e+02  9.844e-01  4.964e-01
 2.610e+02  9.845e-01  4.979e-01
 2.620e+02  9.847e-01  4.994e-01
 2.630e+02  9.848e-01  5.010e-01
 2.640e+02  9.850e-01  5.025e-01
 2.650e+02  9.851e-01  5.040e-01
 2.660e+02  9.852e-01  5.055e-01
 2.670e+02  9.854e-01  5.070e-01
 2.680e+02  9.855e-01  5.085e-01
 2.690e+02  9.857e-01  5.100e-01
 2.700e+02  9.858e-01  5.116e-01
 2.710e+02  9.859e-01  5.131e-01
 2.720e+02  9.861e-01  5.146e-01
 2.730e+02  9.862e-01  5.161e-01
 2.740e+02  9.863e-01  5.176e-01
 2.750e+02  9.864e-01  5.191e-01
 2.760e+02  9.866e-01  5.206e-01
 2.770e+02  9.867e-01  5.221e-01
 2.780e+02  9.868e-01  5.235e-01
 2.790e+02  9.869e-01  5.250e-01
 2.800e+02  9.870e-01  5.265e-01
 2.810e+02  9.871e-01  5.280e-01
 2.820e+02  9.873e-01  5.295e-01
 2.830e+02  9.874e-01  5.310e-01
 2.840e+02  9.875e-01  5.324e-01
 2.850e+02  9.876e-01  5.339e-01
 2.860e+02  9.877e-01  5.354e-01
 2.870e+02  9.878e-01  5.368e-01
 2.880e+02  9.879e-01  5.383e-01
 2.890e+02  9.880e-01  5.398e-01
 2.900e+02  9.881e-01  5.412e-01
 2.910e+02  9.882e-01  5.427e-01
 2.920e+02  9.883e-01  5.442e-01
 2.930e+02  9.884e-01  5.456e-01
 2.940e+02  9.885e-01  5.471e-01
 2.950e+02  9.886e-01  5.485e-01
 2.960e+02  9.887e-01  5.500e-01
 2.970e+02  9.888e-01  5.514e-01
 2.980e+02  9.889e-01  5.528e-01
 2.990e+02  9.889e-01  5.543e-01
 3.000e+02  9.890e-01  5.557e-01
 3.010e+02  9.891e-01  5.572e-01
 3.020e+02  9.892e-01  5.586e-01
 3.030e+02  9.893e-01  5.600e-01
 3.040e+02  9.894e-01  5.615e-01
 3.050e+02  9.895e-01  5.629e-01
 3.060e+02  9.895e-01  5.643e-01
 3.070e+02  9.896e-01  5.657e-01
 3.080e+02  9.897e-01  5.672e-01
 3.090e+02  9.898e-01  5.686e-01
 3.100e+02  9.899e-01  5.700e-01
 3.110e+02  9.899e-01  5.714e-01
 3.120e+02  9.900e-01  5.728e-01
 3.130e+02  9.901e-01  5.742e-01
 3.140e+02  9.902e-01  5.756e-01
 3.150e+02  9.902e-01  5.770e-01
 3.160e+02  9.903e-01  5.784e-01
 3.170e+02  9.904e-01  5.798e-01
 3.180e+02  9.905e-01  5.812e-01
 3.190e+02  9.905e-01  5.826e-01
 3.200e+02  9.906e-01  5.840e-01
 3.210e+02  9.907e-01  5.854e-01
 3.220e+02  9.907e-01  5.868e-01
 3.230e+02  9.908e-01  5.882e-01
 3.240e+02  9.909e-01  5.896e-01
 3.250e+02  9.909e-01  5.909e-01
 3.260e+02  9.910e-01  5.923e-01
 3.270e+02  9.911e-01  5.937e-01
 3.280e+02  9.911e-01  5.951e-01
 3.290e+02  9.912e-01  5.964e-01
 3.300e+02  9.913e-01  5.978e-01
 3.310e+02  9.913e-01  5.992e-01
 3.320e+02  9.914e-01  6.005e-01
 3.330e+02  9.914e-01  6.019e-01
 3.340e+02  9.915e-01  6.033e-01
 3.350e+02  9.916e-01  6.046e-01
 3.360e+02  9.916e-01  6.060e-01
 3.370e+02  9.917e-01  6.073e-01
 3.380e+02  9.917e-01  6.087e-01
 3.390e+02  9.918e-01  6.100e-01
 3.400e+02  9.918e-01  6.114e-01
 3.410e+02  9.919e-01  6.127e-01
 3.420e+02  9.920e-01  6.141e-01
 3.430e+02  9.920e-01  6.154e-01
 3.440e+02  9.921e-01  6.168e-01
 3.450e+02  9.921e-01  6.181e-01
 3.460e+02  9.922e-01  6.194e-01
 3.470e+02  9.922e-01  6.208e-01
 3.480e+02  9.923e-01  6.221e-01
 3.490e+02  9.923e-01  6.234e-01
 3.500e+02  9.924e-01  6.247e-01
 3.510e+02  9.924e-01  6.261e-01
 3.520e+02  9.925e-01  6.274e-01
 3.530e+02  9.925e-01  6.287e-01
 3.540e+02  9.926e-01  6.300e-01
 3.550e+02  9.926e-01  6.313e-01
 3.560e+02  9.927e-01  6.326e-01
 3.570e+02  9.927e-01  6.339e-01
 3.580e+02  9.928e-01  6.352e-01
 3.590e+02  9.928e-01  6.365e-01
 3.600e+02  9.929e-01  6.378e-01
 3.610e+02  9.929e-01  6.391e-01
 3.620e+02  9.930e-01  6.404e-01
 3.630e+02  9.930e-01  6.417e-01
 3.640e+02  9.931e-01  6.430e-01
 3.650e+02  9.931e-01  6.443e-01
 3.660e+02  9.932e-01  6.456e-01
 3.670e+02  9.932e-01  6.469e-01
 3.680e+02  9.932e-01  6.482e-01
 3.690e+02  9.933e-01  6.495e-01
 3.700e+02  9.933e-01  6.507e-01
 3.710e+02  9.934e-01  6.520e-01
 3.720e+02  9.934e-01  6.533e-01
 3.730e+02  9.935e-01  6.546e-01
 3.740e+02  9.935e-01  6.558e-01
 3.750e+02  9.935e-01  6.571e-01
 3.760e+02  9.936e-01  6.584e-01
 3.770e+02  9.936e-01  6.596e-01
 3.780e+02  9.937e-01  6.609e-01
 3.790e+02  9.937e-01  6.622e-01
 3.800e+02  9.937e-01  6.634e-01
 3.810e+02  9.938e-01  6.647e-01
 3.820e+02  9.938e-01  6.659e-01
 3.830e+02  9.939e-01  6.672e-01
 3.840e+02  9.939e-01  6.684e-01
 3.850e+02  9.939e-01  6.697e-01
 3.860e+02  9.940e-01  6.709e-01
 3.870e+02  9.940e-01  6.721e-01
 3.880e+02  9.941e-01  6.734e-01
 3.890e+02  9.941e-01  6.746e-01
 3.900e+02  9.941e-01  6.759e-01
 3.910e+02  9.942e-01  6.771e-01
 3.920e+02  9.942e-01  6.783e-01
 3.930e+02  9.943e-01  6.796e-01
 3.940e+02  9.943e-01  6.808e-01
 3.950e+02  9.943e-01  6.820e-01
 3.960e+02  9.944e-01  6.832e-01
 3.970e+02  9.944e-01  6.844e-01
 3.980e+02  9.944e-01  6.857e-01
 3.990e+02  9.945e-01  6.869e-01
 4.000e+02  9.945e-01  6.881e-01
 4.010e+02  9.946e-01  6.893e-01
 4.020e+02  9.946e-01  6.905e-01
 4.030e+02  9.946e-01  6.917e-01
 4.040e+02  9.947e-01  6.929e-01
 4.050e+02  9.947e-01  6.941e-01
 4.060e+02  9.947e-01  6.953e-01
 4.070e+02  9.948e-01  6.965e-01
 4.080e+02  9.948e-01  6.977e-01
 4.090e+02  9.948e-01  6.989e-01
 4.100e+02  9.949e-01  7.001e-01
 4.110e+02  9.949e-01  7.013e-01
 4.120e+02  9.949e-01  7.024e-01
 4.130e+02  9.950e-01  7.036e-01
 4.140e+02  9.950e-01  7.048e-01
 4.150e+02  9.950e-01  7.060e-01
 4.160e+02  9.951e-01  7.072e-01
 4.170e+02  9.951e-01  7.083e-01
 4.180e+02  9.951e-01  7.095e-01
 4.190e+02  9.952e-01  7.107e-01
 4.200e+02  9.952e-01  7.118e-01
 4.210e+02  9.952e-01  7.130e-01
 4.220e+02  9.953e-01  7.142e-01
 4.230e+02  9.953e-01  7.153e-01
 4.240e+02  9.953e-01  7.165e-01
 4.250e+02  9.954e-01  7.176e-01
 4.260e+02  9.954e-01  7.188e-01
 4.270e+02  9.954e-01  7.199e-01
 4.280e+02  9.955e-01  7.211e-01
 4.290e+02  9.955e-01  7.222e-01
 4.300e+02  9.955e-01  7.233e-01
 4.310e+02  9.956e-01  7.245e-01
 4.320e+02  9.956e-01  7.256e-01
 4.330e+02  9.956e-01  7.268e-01
 4.340e+02  9.957e-01  7.279e-01
 4.350e+02  9.957e-01  7.290e-01
 4.360e+02  9.957e-01  7.301e-01
 4.370e+02  9.957e-01  7.313e-01
 4.380e+02  9.958e-01  7.324e-01
 4.390e+02  9.958e-01  7.335e-01
 4.400e+02  9.958e-01  7.346e-01
 4.410e+02  9.959e-01  7.357e-01
 4.420e+02  9.959e-01  7.369e-01
 4.430e+02  9.959e-01  7.380e-01
 4.440e+02  9.960e-01  7.391e-01
 4.450e+02  9.960e-01  7.402e-01
 4.460e+02  9.960e-01  7.413e-01
 4.470e+02  9.960e-01  7.424e-01
 4.480e+02  9.961e-01  7.435e-01
 4.490e+02  9.961e-01  7.446e-01
 4.500e+02  9.961e-01  7.457e-01
 4.510e+02  9.962e-01  7.468e-01
 4.520e+02  9.962e-01  7.479e-01
 4.530e+02  9.962e-01  7.490e-01
 4.540e+02  9.962e-01  7.500e-01
 4.550e+02  9.963e-01  7.511e-01
 4.560e+02  9.963e-01  7.522e-01
 4.570e+02  9.963e-01  7.533e-01
 4.580e+02  9.964e-01  7.543e-01
 4.590e+02  9.964e-01  7.554e-01
 4.600e+02  9.964e-01  7.565e-01
 4.610e+02  9.964e-01  7.576e-01
 4.620e+02  9.965e-01  7.586e-01
 4.630e+02  9.965e-01  7.597e-01
 4.640e+02  9.965e-01  7.607e-01
 4.650e+02  9.966e-01  7.618e-01
 4.660e+02  9.966e-01  7.628e-01
 4.670e+02  9.966e-01  7.639e-01
 4.680e+02  9.966e-01  7.649e-01
 4.690e+02  9.967e-01  7.660e-01
 4.700e+02  9.967e-01  7.670e-01
 4.710e+02  9.967e-01  7.681e-01
 4.720e+02  9.967e-01  7.691e-01
 4.730e+02  9.968e-01  7.701e-01
 4.740e+02  9.968e-01  7.712e-01
 4.750e+02  9.968e-01  7.722e-01
 4.760e+02  9.968e-01  7.732e-01
 4.770e+02  9.969e-01  7.742e-01
 4.780e+02  9.969e-01  7.753e-01
 4.790e+02  9.969e-01  7.763e-01
 4.800e+02  9.969e-01  7.773e-01
 4.810e+02  9.970e-01  7.783e-01
 4.820e+02  9.970e-01  7.793e-01
 4.830e+02  9.970e-01  7.803e-01
 4.840e+02  9.970e-01  7.813e-01
 4.850e+02  9.971e-01  7.823e-01
 4.860e+02  9.971e-01  7.833e-01
 4.870e+02  9.971e-01  7.843e-01
 4.880e+02  9.971e-01  7.853e-01
 4.890e+02  9.972e-01  7.863e-01
 4.900e+02  9.972e-01  7.873e-01
 4.910e+02  9.972e-01  7.883e-01
 4.920e+02  9.972e-01  7.892e-01
 4.930e+02  9.973e-01  7.902e-01
 4.940e+02  9.973e-01  7.912e-01
 4.950e+02  9.973e-01  7.921e-01
 4.960e+02  9.973e-01  7.931e-01
 4.970e+02  9.974e-01  7.941e-01
 4.980e+02  9.974e-01  7.950e-01
 4.990e+02  9.974e-01  7.960e-01
 5.000e+02  9.974e-01  7.969e-01


==> figures/Figure_14/f_PCA_var_3.txt <==
m V Vr 
 0.000e+00  0.000e+00  0.000e+00
 1.000e+00  5.416e-02  2.468e-03
 2.000e+00  9.994e-02  4.929e-03
 3.000e+00  1.432e-01  7.375e-03
 4.000e+00  1.810e-01  9.806e-03
 5.000e+00  2.171e-01  1.222e-02
 6.000e+00  2.500e-01  1.463e-02
 7.000e+00  2.795e-01  1.704e-02
 8.000e+00  3.035e-01  1.943e-02
 9.000e+00  3.263e-01  2.182e-02
 1.000e+01  3.474e-01  2.421e-02
 1.100e+01  3.665e-01  2.658e-02
 1.200e+01  3.844e-01  2.894e-02
 1.300e+01  4.018e-01  3.130e-02
 1.400e+01  4.185e-01  3.366e-02
 1.500e+01  4.347e-01  3.600e-02
 1.600e+01  4.503e-01  3.834e-02
 1.700e+01  4.650e-01  4.068e-02
 1.800e+01  4.790e-01  4.301e-02
 1.900e+01  4.924e-01  4.533e-02
 2.000e+01  5.053e-01  4.764e-02
 2.100e+01  5.171e-01  4.995e-02
 2.200e+01  5.289e-01  5.226e-02
 2.300e+01  5.391e-01  5.456e-02
 2.400e+01  5.489e-01  5.685e-02
 2.500e+01  5.585e-01  5.914e-02
 2.600e+01  5.678e-01  6.142e-02
 2.700e+01  5.769e-01  6.370e-02
 2.800e+01  5.858e-01  6.597e-02
 2.900e+01  5.944e-01  6.824e-02
 3.000e+01  6.028e-01  7.049e-02
 3.100e+01  6.110e-01  7.275e-02
 3.200e+01  6.189e-01  7.500e-02
 3.300e+01  6.266e-01  7.724e-02
 3.400e+01  6.341e-01  7.948e-02
 3.500e+01  6.414e-01  8.171e-02
 3.600e+01  6.483e-01  8.394e-02
 3.700e+01  6.551e-01  8.615e-02
 3.800e+01  6.616e-01  8.837e-02
 3.900e+01  6.681e-01  9.058e-02
 4.000e+01  6.743e-01  9.279e-02
 4.100e+01  6.804e-01  9.500e-02
 4.200e+01  6.863e-01  9.720e-02
 4.300e+01  6.919e-01  9.939e-02
 4.400e+01  6.975e-01  1.016e-01
 4.500e+01  7.031e-01  1.038e-01
 4.600e+01  7.084e-01  1.060e-01
 4.700e+01  7.135e-01  1.081e-01
 4.800e+01  7.185e-01  1.103e-01
 4.900e+01  7.235e-01  1.125e-01
 5.000e+01  7.283e-01  1.146e-01
 5.100e+01  7.330e-01  1.168e-01
 5.200e+01  7.376e-01  1.190e-01
 5.300e+01  7.421e-01  1.211e-01
 5.400e+01  7.465e-01  1.233e-01
 5.500e+01  7.508e-01  1.254e-01
 5.600e+01  7.549e-01  1.276e-01
 5.700e+01  7.590e-01  1.297e-01
 5.800e+01  7.630e-01  1.318e-01
 5.900e+01  7.669e-01  1.340e-01
 6.000e+01  7.708e-01  1.361e-01
 6.100e+01  7.745e-01  1.382e-01
 6.200e+01  7.782e-01  1.403e-01
 6.300e+01  7.818e-01  1.424e-01
 6.400e+01  7.854e-01  1.445e-01
 6.500e+01  7.889e-01  1.466e-01
 6.600e+01  7.924e-01  1.487e-01
 6.700e+01  7.957e-01  1.508e-01
 6.800e+01  7.990e-01  1.529e-01
 6.900e+01  8.022e-01  1.550e-01
 7.000e+01  8.054e-01  1.571e-01
 7.100e+01  8.085e-01  1.592e-01
 7.200e+01  8.116e-01  1.613e-01
 7.300e+01  8.145e-01  1.634e-01
 7.400e+01  8.174e-01  1.654e-01
 7.500e+01  8.203e-01  1.675e-01
 7.600e+01  8.231e-01  1.696e-01
 7.700e+01  8.259e-01  1.716e-01
 7.800e+01  8.286e-01  1.737e-01
 7.900e+01  8.312e-01  1.757e-01
 8.000e+01  8.338e-01  1.778e-01
 8.100e+01  8.364e-01  1.798e-01
 8.200e+01  8.389e-01  1.819e-01
 8.300e+01  8.414e-01  1.839e-01
 8.400e+01  8.439e-01  1.859e-01
 8.500e+01  8.462e-01  1.880e-01
 8.600e+01  8.486e-01  1.900e-01
 8.700e+01  8.510e-01  1.920e-01
 8.800e+01  8.533e-01  1.940e-01
 8.900e+01  8.555e-01  1.960e-01
 9.000e+01  8.577e-01  1.981e-01
 9.100e+01  8.599e-01  2.001e-01
 9.200e+01  8.620e-01  2.021e-01
 9.300e+01  8.640e-01  2.041e-01
 9.400e+01  8.660e-01  2.061e-01
 9.500e+01  8.680e-01  2.081e-01
 9.600e+01  8.700e-01  2.101e-01
 9.700e+01  8.719e-01  2.120e-01
 9.800e+01  8.738e-01  2.140e-01
 9.900e+01  8.757e-01  2.160e-01
 1.000e+02  8.775e-01  2.180e-01
 1.010e+02  8.794e-01  2.200e-01
 1.020e+02  8.812e-01  2.219e-01
 1.030e+02  8.830e-01  2.239e-01
 1.040e+02  8.847e-01  2.258e-01
 1.050e+02  8.864e-01  2.278e-01
 1.060e+02  8.881e-01  2.298e-01
 1.070e+02  8.898e-01  2.317e-01
 1.080e+02  8.914e-01  2.337e-01
 1.090e+02  8.930e-01  2.356e-01
 1.100e+02  8.946e-01  2.376e-01
 1.110e+02  8.961e-01  2.395e-01
 1.120e+02  8.977e-01  2.414e-01
 1.130e+02  8.992e-01  2.434e-01
 1.140e+02  9.006e-01  2.453e-01
 1.150e+02  9.020e-01  2.472e-01
 1.160e+02  9.035e-01  2.492e-01
 1.170e+02  9.049e-01  2.511e-01
 1.180e+02  9.062e-01  2.530e-01
 1.190e+02  9.076e-01  2.549e-01
 1.200e+02  9.090e-01  2.568e-01
 1.210e+02  9.103e-01  2.587e-01
 1.220e+02  9.116e-01  2.606e-01
 1.230e+02  9.128e-01  2.625e-01
 1.240e+02  9.141e-01  2.644e-01
 1.250e+02  9.153e-01  2.663e-01
 1.260e+02  9.165e-01  2.682e-01
 1.270e+02  9.177e-01  2.701e-01
 1.280e+02  9.189e-01  2.720e-01
 1.290e+02  9.201e-01  2.739e-01
 1.300e+02  9.212e-01  2.758e-01
 1.310e+02  9.223e-01  2.777e-01
 1.320e+02  9.234e-01  2.795e-01
 1.330e+02  9.245e-01  2.814e-01
 1.340e+02  9.255e-01  2.833e-01
 1.350e+02  9.266e-01  2.851e-01
 1.360e+02  9.277e-01  2.870e-01
 1.370e+02  9.287e-01  2.889e-01
 1.380e+02  9.297e-01  2.907e-01
 1.390e+02  9.307e-01  2.926e-01
 1.400e+02  9.317e-01  2.944e-01
 1.410e+02  9.327e-01  2.963e-01
 1.420e+02  9.336e-01  2.981e-01
 1.430e+02  9.346e-01  2.999e-01
 1.440e+02  9.355e-01  3.018e-01
 1.450e+02  9.364e-01  3.036e-01
 1.460e+02  9.373e-01  3.054e-01
 1.470e+02  9.382e-01  3.073e-01
 1.480e+02  9.391e-01  3.091e-01
 1.490e+02  9.399e-01  3.109e-01
 1.500e+02  9.407e-01  3.127e-01
 1.510e+02  9.416e-01  3.145e-01
 1.520e+02  9.424e-01  3.163e-01
 1.530e+02  9.432e-01  3.182e-01
 1.540e+02  9.439e-01  3.200e-01
 1.550e+02  9.447e-01  3.218e-01
 1.560e+02  9.455e-01  3.236e-01
 1.570e+02  9.462e-01  3.254e-01
 1.580e+02  9.469e-01  3.272e-01
 1.590e+02  9.477e-01  3.290e-01
 1.600e+02  9.484e-01  3.308e-01
 1.610e+02  9.491e-01  3.325e-01
 1.620e+02  9.498e-01  3.343e-01
 1.630e+02  9.504e-01  3.361e-01
 1.640e+02  9.511e-01  3.379e-01
 1.650e+02  9.518e-01  3.397e-01
 1.660e+02  9.524e-01  3.415e-01
 1.670e+02  9.531e-01  3.432e-01
 1.680e+02  9.537e-01  3.450e-01
 1.690e+02  9.543e-01  3.468e-01
 1.700e+02  9.549e-01  3.485e-01
 1.710e+02  9.555e-01  3.503e-01
 1.720e+02  9.561e-01  3.521e-01
 1.730e+02  9.567e-01  3.538e-01
 1.740e+02  9.573e-01  3.556e-01
 1.750e+02  9.579e-01  3.573e-01
 1.760e+02  9.584e-01  3.591e-01
 1.770e+02  9.590e-01  3.608e-01
 1.780e+02  9.595e-01  3.626e-01
 1.790e+02  9.600e-01  3.643e-01
 1.800e+02  9.605e-01  3.660e-01
 1.810e+02  9.610e-01  3.678e-01
 1.820e+02  9.615e-01  3.695e-01
 1.830e+02  9.620e-01  3.712e-01
 1.840e+02  9.625e-01  3.730e-01
 1.850e+02  9.630e-01  3.747e-01
 1.860e+02  9.635e-01  3.764e-01
 1.870e+02  9.639e-01  3.781e-01
 1.880e+02  9.644e-01  3.798e-01
 1.890e+02  9.649e-01  3.816e-01
 1.900e+02  9.653e-01  3.833e-01
 1.910e+02  9.657e-01  3.850e-01
 1.920e+02  9.662e-01  3.867e-01
 1.930e+02  9.666e-01  3.884e-01
 1.940e+02  9.670e-01  3.901e-01
 1.950e+02  9.674e-01  3.918e-01
 1.960e+02  9.678e-01  3.935e-01
 1.970e+02  9.682e-01  3.952e-01
 1.980e+02  9.686e-01  3.969e-01
 1.990e+02  9.690e-01  3.985e-01
 2.000e+02  9.694e-01  4.002e-01
 2.010e+02  9.698e-01  4.019e-01
 2.020e+02  9.701e-01  4.036e-01
 2.030e+02  9.705e-01  4.052e-01
 2.040e+02  9.708e-01  4.069e-01
 2.050e+02  9.712e-01  4.086e-01
 2.060e+02  9.715e-01  4.102e-01
 2.070e+02  9.719e-01  4.119e-01
 2.080e+02  9.722e-01  4.136e-01
 2.090e+02  9.725e-01  4.152e-01
 2.100e+02  9.728e-01  4.169e-01
 2.110e+02  9.732e-01  4.185e-01
 2.120e+02  9.735e-01  4.202e-01
 2.130e+02  9.738e-01  4.218e-01
 2.140e+02  9.741e-01  4.235e-01
 2.150e+02  9.744e-01  4.251e-01
 2.160e+02  9.747e-01  4.268e-01
 2.170e+02  9.750e-01  4.284e-01
 2.180e+02  9.753e-01  4.300e-01
 2.190e+02  9.756e-01  4.317e-01
 2.200e+02  9.758e-01  4.333e-01
 2.210e+02  9.761e-01  4.349e-01
 2.220e+02  9.764e-01  4.365e-01
 2.230e+02  9.767e-01  4.382e-01
 2.240e+02  9.769e-01  4.398e-01
 2.250e+02  9.772e-01  4.414e-01
 2.260e+02  9.774e-01  4.430e-01
 2.270e+02  9.777e-01  4.446e-01
 2.280e+02  9.779e-01  4.462e-01
 2.290e+02  9.782e-01  4.478e-01
 2.300e+02  9.784e-01  4.494e-01
 2.310e+02  9.786e-01  4.510e-01
 2.320e+02  9.789e-01  4.526e-01
 2.330e+02  9.791e-01  4.542e-01
 2.340e+02  9.793e-01  4.558e-01
 2.350e+02  9.795e-01  4.574e-01
 2.360e+02  9.797e-01  4.590e-01
 2.370e+02  9.800e-01  4.606e-01
 2.380e+02  9.802e-01  4.622e-01
 2.390e+02  9.804e-01  4.638e-01
 2.400e+02  9.806e-01  4.654e-01
 2.410e+02  9.808e-01  4.669e-01
 2.420e+02  9.810e-01  4.685e-01
 2.430e+02  9.812e-01  4.701e-01
 2.440e+02  9.814e-01  4.717e-01
 2.450e+02  9.816e-01  4.732e-01
 2.460e+02  9.818e-01  4.748e-01
 2.470e+02  9.820e-01  4.764e-01
 2.480e+02  9.822e-01  4.779e-01
 2.490e+02  9.824e-01  4.795e-01
 2.500e+02  9.825e-01  4.810e-01
 2.510e+02  9.827e-01  4.826e-01
 2.520e+02  9.829e-01  4.841e-01
 2.530e+02  9.831e-01  4.857e-01
 2.540e+02  9.832e-01  4.872e-01
 2.550e+02  9.834e-01  4.888e-01
 2.560e+02  9.836e-01  4.903e-01
 2.570e+02  9.837e-01  4.918e-01
 2.580e+02  9.839e-01  4.934e-01
 2.590e+02  9.840e-01  4.949e-01
 2.600e+02  9.842e-01  4.964e-01
 2.610e+02  9.843e-01  4.980e-01
 2.620e+02  9.845e-01  4.995e-01
 2.630e+02  9.846e-01  5.010e-01
 2.640e+02  9.848e-01  5.025e-01
 2.650e+02  9.849e-01  5.041e-01
 2.660e+02  9.851e-01  5.056e-01
 2.670e+02  9.852e-01  5.071e-01
 2.680e+02  9.853e-01  5.086e-01
 2.690e+02  9.855e-01  5.101e-01
 2.700e+02  9.856e-01  5.116e-01
 2.710e+02  9.857e-01  5.131e-01
 2.720e+02  9.859e-01  5.146e-01
 2.730e+02  9.860e-01  5.161e-01
 2.740e+02  9.861e-01  5.176e-01
 2.750e+02  9.863e-01  5.191e-01
 2.760e+02  9.864e-01  5.206e-01
 2.770e+02  9.865e-01  5.221e-01
 2.780e+02  9.866e-01  5.236e-01
 2.790e+02  9.867e-01  5.251e-01
 2.800e+02  9.869e-01  5.265e-01
 2.810e+02  9.870e-01  5.280e-01
 2.820e+02  9.871e-01  5.295e-01
 2.830e+02  9.872e-01  5.310e-01
 2.840e+02  9.873e-01  5.324e-01
 2.850e+02  9.874e-01  5.339e-01
 2.860e+02  9.875e-01  5.354e-01
 2.870e+02  9.876e-01  5.369e-01
 2.880e+02  9.877e-01  5.383e-01
 2.890e+02  9.878e-01  5.398e-01
 2.900e+02  9.879e-01  5.412e-01
 2.910e+02  9.880e-01  5.427e-01
 2.920e+02  9.881e-01  5.442e-01
 2.930e+02  9.882e-01  5.456e-01
 2.940e+02  9.883e-01  5.471e-01
 2.950e+02  9.884e-01  5.485e-01
 2.960e+02  9.885e-01  5.500e-01
 2.970e+02  9.886e-01  5.514e-01
 2.980e+02  9.887e-01  5.528e-01
 2.990e+02  9.888e-01  5.543e-01
 3.000e+02  9.889e-01  5.557e-01
 3.010e+02  9.890e-01  5.572e-01
 3.020e+02  9.891e-01  5.586e-01
 3.030e+02  9.892e-01  5.600e-01
 3.040e+02  9.892e-01  5.614e-01
 3.050e+02  9.893e-01  5.629e-01
 3.060e+02  9.894e-01  5.643e-01
 3.070e+02  9.895e-01  5.657e-01
 3.080e+02  9.896e-01  5.671e-01
 3.090e+02  9.897e-01  5.685e-01
 3.100e+02  9.897e-01  5.700e-01
 3.110e+02  9.898e-01  5.714e-01
 3.120e+02  9.899e-01  5.728e-01
 3.130e+02  9.900e-01  5.742e-01
 3.140e+02  9.900e-01  5.756e-01
 3.150e+02  9.901e-01  5.770e-01
 3.160e+02  9.902e-01  5.784e-01
 3.170e+02  9.903e-01  5.798e-01
 3.180e+02  9.903e-01  5.812e-01
 3.190e+02  9.904e-01  5.826e-01
 3.200e+02  9.905e-01  5.840e-01
 3.210e+02  9.905e-01  5.854e-01
 3.220e+02  9.906e-01  5.868e-01
 3.230e+02  9.907e-01  5.882e-01
 3.240e+02  9.907e-01  5.895e-01
 3.250e+02  9.908e-01  5.909e-01
 3.260e+02  9.909e-01  5.923e-01
 3.270e+02  9.909e-01  5.937e-01
 3.280e+02  9.910e-01  5.951e-01
 3.290e+02  9.911e-01  5.964e-01
 3.300e+02  9.911e-01  5.978e-01
 3.310e+02  9.912e-01  5.992e-01
 3.320e+02  9.913e-01  6.005e-01
 3.330e+02  9.913e-01  6.019e-01
 3.340e+02  9.914e-01  6.032e-01
 3.350e+02  9.915e-01  6.046e-01
 3.360e+02  9.915e-01  6.060e-01
 3.370e+02  9.916e-01  6.073e-01
 3.380e+02  9.916e-01  6.087e-01
 3.390e+02  9.917e-01  6.100e-01
 3.400e+02  9.917e-01  6.114e-01
 3.410e+02  9.918e-01  6.127e-01
 3.420e+02  9.919e-01  6.141e-01
 3.430e+02  9.919e-01  6.154e-01
 3.440e+02  9.920e-01  6.167e-01
 3.450e+02  9.920e-01  6.181e-01
 3.460e+02  9.921e-01  6.194e-01
 3.470e+02  9.921e-01  6.207e-01
 3.480e+02  9.922e-01  6.221e-01
 3.490e+02  9.922e-01  6.234e-01
 3.500e+02  9.923e-01  6.247e-01
 3.510e+02  9.923e-01  6.260e-01
 3.520e+02  9.924e-01  6.274e-01
 3.530e+02  9.924e-01  6.287e-01
 3.540e+02  9.925e-01  6.300e-01
 3.550e+02  9.925e-01  6.313e-01
 3.560e+02  9.926e-01  6.326e-01
 3.570e+02  9.926e-01  6.339e-01
 3.580e+02  9.927e-01  6.352e-01
 3.590e+02  9.927e-01  6.365e-01
 3.600e+02  9.928e-01  6.379e-01
 3.610e+02  9.928e-01  6.392e-01
 3.620e+02  9.929e-01  6.405e-01
 3.630e+02  9.929e-01  6.417e-01
 3.640e+02  9.930e-01  6.430e-01
 3.650e+02  9.930e-01  6.443e-01
 3.660e+02  9.931e-01  6.456e-01
 3.670e+02  9.931e-01  6.469e-01
 3.680e+02  9.932e-01  6.482e-01
 3.690e+02  9.932e-01  6.495e-01
 3.700e+02  9.932e-01  6.508e-01
 3.710e+02  9.933e-01  6.520e-01
 3.720e+02  9.933e-01  6.533e-01
 3.730e+02  9.934e-01  6.546e-01
 3.740e+02  9.934e-01  6.559e-01
 3.750e+02  9.935e-01  6.571e-01
 3.760e+02  9.935e-01  6.584e-01
 3.770e+02  9.935e-01  6.597e-01
 3.780e+02  9.936e-01  6.609e-01
 3.790e+02  9.936e-01  6.622e-01
 3.800e+02  9.937e-01  6.634e-01
 3.810e+02  9.937e-01  6.647e-01
 3.820e+02  9.938e-01  6.660e-01
 3.830e+02  9.938e-01  6.672e-01
 3.840e+02  9.938e-01  6.685e-01
 3.850e+02  9.939e-01  6.697e-01
 3.860e+02  9.939e-01  6.709e-01
 3.870e+02  9.940e-01  6.722e-01
 3.880e+02  9.940e-01  6.734e-01
 3.890e+02  9.940e-01  6.747e-01
 3.900e+02  9.941e-01  6.759e-01
 3.910e+02  9.941e-01  6.771e-01
 3.920e+02  9.941e-01  6.784e-01
 3.930e+02  9.942e-01  6.796e-01
 3.940e+02  9.942e-01  6.808e-01
 3.950e+02  9.943e-01  6.821e-01
 3.960e+02  9.943e-01  6.833e-01
 3.970e+02  9.943e-01  6.845e-01
 3.980e+02  9.944e-01  6.857e-01
 3.990e+02  9.944e-01  6.869e-01
 4.000e+02  9.944e-01  6.881e-01
 4.010e+02  9.945e-01  6.893e-01
 4.020e+02  9.945e-01  6.906e-01
 4.030e+02  9.946e-01  6.918e-01
 4.040e+02  9.946e-01  6.930e-01
 4.050e+02  9.946e-01  6.942e-01
 4.060e+02  9.947e-01  6.954e-01
 4.070e+02  9.947e-01  6.966e-01
 4.080e+02  9.947e-01  6.978e-01
 4.090e+02  9.948e-01  6.989e-01
 4.100e+02  9.948e-01  7.001e-01
 4.110e+02  9.948e-01  7.013e-01
 4.120e+02  9.949e-01  7.025e-01
 4.130e+02  9.949e-01  7.037e-01
 4.140e+02  9.949e-01  7.049e-01
 4.150e+02  9.950e-01  7.060e-01
 4.160e+02  9.950e-01  7.072e-01
 4.170e+02  9.950e-01  7.084e-01
 4.180e+02  9.951e-01  7.095e-01
 4.190e+02  9.951e-01  7.107e-01
 4.200e+02  9.951e-01  7.119e-01
 4.210e+02  9.952e-01  7.130e-01
 4.220e+02  9.952e-01  7.142e-01
 4.230e+02  9.952e-01  7.154e-01
 4.240e+02  9.953e-01  7.165e-01
 4.250e+02  9.953e-01  7.177e-01
 4.260e+02  9.953e-01  7.188e-01
 4.270e+02  9.954e-01  7.200e-01
 4.280e+02  9.954e-01  7.211e-01
 4.290e+02  9.954e-01  7.222e-01
 4.300e+02  9.955e-01  7.234e-01
 4.310e+02  9.955e-01  7.245e-01
 4.320e+02  9.955e-01  7.257e-01
 4.330e+02  9.956e-01  7.268e-01
 4.340e+02  9.956e-01  7.279e-01
 4.350e+02  9.956e-01  7.290e-01
 4.360e+02  9.957e-01  7.302e-01
 4.370e+02  9.957e-01  7.313e-01
 4.380e+02  9.957e-01  7.324e-01
 4.390e+02  9.958e-01  7.335e-01
 4.400e+02  9.958e-01  7.346e-01
 4.410e+02  9.958e-01  7.358e-01
 4.420e+02  9.958e-01  7.369e-01
 4.430e+02  9.959e-01  7.380e-01
 4.440e+02  9.959e-01  7.391e-01
 4.450e+02  9.959e-01  7.402e-01
 4.460e+02  9.960e-01  7.413e-01
 4.470e+02  9.960e-01  7.424e-01
 4.480e+02  9.960e-01  7.435e-01
 4.490e+02  9.961e-01  7.446e-01
 4.500e+02  9.961e-01  7.457e-01
 4.510e+02  9.961e-01  7.468e-01
 4.520e+02  9.961e-01  7.478e-01
 4.530e+02  9.962e-01  7.489e-01
 4.540e+02  9.962e-01  7.500e-01
 4.550e+02  9.962e-01  7.511e-01
 4.560e+02  9.963e-01  7.522e-01
 4.570e+02  9.963e-01  7.532e-01
 4.580e+02  9.963e-01  7.543e-01
 4.590e+02  9.963e-01  7.554e-01
 4.600e+02  9.964e-01  7.564e-01
 4.610e+02  9.964e-01  7.575e-01
 4.620e+02  9.964e-01  7.586e-01
 4.630e+02  9.965e-01  7.596e-01
 4.640e+02  9.965e-01  7.607e-01
 4.650e+02  9.965e-01  7.617e-01
 4.660e+02  9.965e-01  7.628e-01
 4.670e+02  9.966e-01  7.639e-01
 4.680e+02  9.966e-01  7.649e-01
 4.690e+02  9.966e-01  7.659e-01
 4.700e+02  9.966e-01  7.670e-01
 4.710e+02  9.967e-01  7.680e-01
 4.720e+02  9.967e-01  7.691e-01
 4.730e+02  9.967e-01  7.701e-01
 4.740e+02  9.967e-01  7.711e-01
 4.750e+02  9.968e-01  7.721e-01
 4.760e+02  9.968e-01  7.732e-01
 4.770e+02  9.968e-01  7.742e-01
 4.780e+02  9.969e-01  7.752e-01
 4.790e+02  9.969e-01  7.762e-01
 4.800e+02  9.969e-01  7.773e-01
 4.810e+02  9.969e-01  7.783e-01
 4.820e+02  9.970e-01  7.793e-01
 4.830e+02  9.970e-01  7.803e-01
 4.840e+02  9.970e-01  7.813e-01
 4.850e+02  9.970e-01  7.823e-01
 4.860e+02  9.971e-01  7.833e-01
 4.870e+02  9.971e-01  7.843e-01
 4.880e+02  9.971e-01  7.853e-01
 4.890e+02  9.971e-01  7.863e-01
 4.900e+02  9.972e-01  7.872e-01
 4.910e+02  9.972e-01  7.882e-01
 4.920e+02  9.972e-01  7.892e-01
 4.930e+02  9.972e-01  7.902e-01
 4.940e+02  9.973e-01  7.912e-01
 4.950e+02  9.973e-01  7.921e-01
 4.960e+02  9.973e-01  7.931e-01
 4.970e+02  9.973e-01  7.941e-01
 4.980e+02  9.973e-01  7.950e-01
 4.990e+02  9.974e-01  7.960e-01
 5.000e+02  9.974e-01  7.969e-01


==> figures/Figure_14/f_PCA_var_4.txt <==
m V Vr 
 0.000e+00  0.000e+00  0.000e+00
 1.000e+00  1.793e-02  2.479e-03
 2.000e+00  3.508e-02  4.936e-03
 3.000e+00  5.195e-02  7.379e-03
 4.000e+00  6.807e-02  9.810e-03
 5.000e+00  8.410e-02  1.224e-02
 6.000e+00  9.965e-02  1.465e-02
 7.000e+00  1.151e-01  1.705e-02
 8.000e+00  1.298e-01  1.946e-02
 9.000e+00  1.444e-01  2.185e-02
 1.000e+01  1.587e-01  2.424e-02
 1.100e+01  1.727e-01  2.661e-02
 1.200e+01  1.867e-01  2.898e-02
 1.300e+01  2.003e-01  3.134e-02
 1.400e+01  2.136e-01  3.369e-02
 1.500e+01  2.267e-01  3.604e-02
 1.600e+01  2.395e-01  3.838e-02
 1.700e+01  2.520e-01  4.072e-02
 1.800e+01  2.643e-01  4.305e-02
 1.900e+01  2.765e-01  4.537e-02
 2.000e+01  2.886e-01  4.768e-02
 2.100e+01  3.003e-01  4.999e-02
 2.200e+01  3.118e-01  5.229e-02
 2.300e+01  3.231e-01  5.459e-02
 2.400e+01  3.343e-01  5.688e-02
 2.500e+01  3.454e-01  5.916e-02
 2.600e+01  3.562e-01  6.144e-02
 2.700e+01  3.669e-01  6.371e-02
 2.800e+01  3.774e-01  6.597e-02
 2.900e+01  3.876e-01  6.823e-02
 3.000e+01  3.975e-01  7.049e-02
 3.100e+01  4.072e-01  7.274e-02
 3.200e+01  4.169e-01  7.499e-02
 3.300e+01  4.263e-01  7.723e-02
 3.400e+01  4.355e-01  7.947e-02
 3.500e+01  4.447e-01  8.170e-02
 3.600e+01  4.538e-01  8.393e-02
 3.700e+01  4.625e-01  8.615e-02
 3.800e+01  4.711e-01  8.837e-02
 3.900e+01  4.796e-01  9.059e-02
 4.000e+01  4.880e-01  9.279e-02
 4.100e+01  4.963e-01  9.500e-02
 4.200e+01  5.045e-01  9.719e-02
 4.300e+01  5.125e-01  9.939e-02
 4.400e+01  5.204e-01  1.016e-01
 4.500e+01  5.283e-01  1.038e-01
 4.600e+01  5.360e-01  1.059e-01
 4.700e+01  5.435e-01  1.081e-01
 4.800e+01  5.508e-01  1.103e-01
 4.900e+01  5.581e-01  1.125e-01
 5.000e+01  5.653e-01  1.146e-01
 5.100e+01  5.722e-01  1.168e-01
 5.200e+01  5.791e-01  1.189e-01
 5.300e+01  5.859e-01  1.211e-01
 5.400e+01  5.925e-01  1.232e-01
 5.500e+01  5.990e-01  1.254e-01
 5.600e+01  6.056e-01  1.275e-01
 5.700e+01  6.119e-01  1.297e-01
 5.800e+01  6.182e-01  1.318e-01
 5.900e+01  6.244e-01  1.339e-01
 6.000e+01  6.305e-01  1.361e-01
 6.100e+01  6.364e-01  1.382e-01
 6.200e+01  6.422e-01  1.403e-01
 6.300e+01  6.479e-01  1.424e-01
 6.400e+01  6.535e-01  1.445e-01
 6.500e+01  6.591e-01  1.466e-01
 6.600e+01  6.644e-01  1.487e-01
 6.700e+01  6.697e-01  1.508e-01
 6.800e+01  6.749e-01  1.529e-01
 6.900e+01  6.801e-01  1.550e-01
 7.000e+01  6.851e-01  1.571e-01
 7.100e+01  6.900e-01  1.592e-01
 7.200e+01  6.949e-01  1.612e-01
 7.300e+01  6.997e-01  1.633e-01
 7.400e+01  7.045e-01  1.654e-01
 7.500e+01  7.092e-01  1.674e-01
 7.600e+01  7.138e-01  1.695e-01
 7.700e+01  7.184e-01  1.716e-01
 7.800e+01  7.228e-01  1.736e-01
 7.900e+01  7.272e-01  1.757e-01
 8.000e+01  7.315e-01  1.777e-01
 8.100e+01  7.357e-01  1.798e-01
 8.200e+01  7.398e-01  1.818e-01
 8.300e+01  7.439e-01  1.838e-01
 8.400e+01  7.479e-01  1.859e-01
 8.500e+01  7.518e-01  1.879e-01
 8.600e+01  7.557e-01  1.899e-01
 8.700e+01  7.596e-01  1.920e-01
 8.800e+01  7.633e-01  1.940e-01
 8.900e+01  7.671e-01  1.960e-01
 9.000e+01  7.707e-01  1.980e-01
 9.100e+01  7.743e-01  2.000e-01
 9.200e+01  7.779e-01  2.020e-01
 9.300e+01  7.814e-01  2.040e-01
 9.400e+01  7.848e-01  2.060e-01
 9.500e+01  7.882e-01  2.080e-01
 9.600e+01  7.915e-01  2.100e-01
 9.700e+01  7.947e-01  2.120e-01
 9.800e+01  7.979e-01  2.140e-01
 9.900e+01  8.009e-01  2.160e-01
 1.000e+02  8.039e-01  2.179e-01
 1.010e+02  8.069e-01  2.199e-01
 1.020e+02  8.099e-01  2.219e-01
 1.030e+02  8.128e-01  2.238e-01
 1.040e+02  8.156e-01  2.258e-01
 1.050e+02  8.184e-01  2.278e-01
 1.060e+02  8.212e-01  2.297e-01
 1.070e+02  8.240e-01  2.317e-01
 1.080e+02  8.267e-01  2.336e-01
 1.090e+02  8.294e-01  2.356e-01
 1.100e+02  8.319e-01  2.375e-01
 1.110e+02  8.345e-01  2.394e-01
 1.120e+02  8.370e-01  2.414e-01
 1.130e+02  8.395e-01  2.433e-01
 1.140e+02  8.419e-01  2.452e-01
 1.150e+02  8.443e-01  2.472e-01
 1.160e+02  8.467e-01  2.491e-01
 1.170e+02  8.490e-01  2.510e-01
 1.180e+02  8.513e-01  2.529e-01
 1.190e+02  8.535e-01  2.548e-01
 1.200e+02  8.557e-01  2.567e-01
 1.210e+02  8.578e-01  2.587e-01
 1.220e+02  8.599e-01  2.606e-01
 1.230e+02  8.620e-01  2.625e-01
 1.240e+02  8.640e-01  2.644e-01
 1.250e+02  8.660e-01  2.663e-01
 1.260e+02  8.680e-01  2.682e-01
 1.270e+02  8.699e-01  2.700e-01
 1.280e+02  8.718e-01  2.719e-01
 1.290e+02  8.736e-01  2.738e-01
 1.300e+02  8.754e-01  2.757e-01
 1.310e+02  8.773e-01  2.776e-01
 1.320e+02  8.791e-01  2.794e-01
 1.330e+02  8.808e-01  2.813e-01
 1.340e+02  8.826e-01  2.832e-01
 1.350e+02  8.843e-01  2.850e-01
 1.360e+02  8.859e-01  2.869e-01
 1.370e+02  8.875e-01  2.888e-01
 1.380e+02  8.892e-01  2.906e-01
 1.390e+02  8.907e-01  2.925e-01
 1.400e+02  8.923e-01  2.943e-01
 1.410e+02  8.939e-01  2.962e-01
 1.420e+02  8.954e-01  2.980e-01
 1.430e+02  8.969e-01  2.998e-01
 1.440e+02  8.984e-01  3.017e-01
 1.450e+02  8.999e-01  3.035e-01
 1.460e+02  9.013e-01  3.053e-01
 1.470e+02  9.027e-01  3.072e-01
 1.480e+02  9.041e-01  3.090e-01
 1.490e+02  9.055e-01  3.108e-01
 1.500e+02  9.069e-01  3.126e-01
 1.510e+02  9.082e-01  3.144e-01
 1.520e+02  9.095e-01  3.163e-01
 1.530e+02  9.108e-01  3.181e-01
 1.540e+02  9.121e-01  3.199e-01
 1.550e+02  9.133e-01  3.217e-01
 1.560e+02  9.145e-01  3.235e-01
 1.570e+02  9.157e-01  3.253e-01
 1.580e+02  9.169e-01  3.271e-01
 1.590e+02  9.180e-01  3.289e-01
 1.600e+02  9.191e-01  3.307e-01
 1.610e+02  9.203e-01  3.325e-01
 1.620e+02  9.213e-01  3.343e-01
 1.630e+02  9.224e-01  3.360e-01
 1.640e+02  9.235e-01  3.378e-01
 1.650e+02  9.245e-01  3.396e-01
 1.660e+02  9.255e-01  3.414e-01
 1.670e+02  9.266e-01  3.432e-01
 1.680e+02  9.276e-01  3.449e-01
 1.690e+02  9.285e-01  3.467e-01
 1.700e+02  9.295e-01  3.485e-01
 1.710e+02  9.305e-01  3.502e-01
 1.720e+02  9.314e-01  3.520e-01
 1.730e+02  9.324e-01  3.537e-01
 1.740e+02  9.333e-01  3.555e-01
 1.750e+02  9.342e-01  3.572e-01
 1.760e+02  9.350e-01  3.590e-01
 1.770e+02  9.359e-01  3.607e-01
 1.780e+02  9.367e-01  3.624e-01
 1.790e+02  9.376e-01  3.642e-01
 1.800e+02  9.384e-01  3.659e-01
 1.810e+02  9.392e-01  3.676e-01
 1.820e+02  9.400e-01  3.694e-01
 1.830e+02  9.408e-01  3.711e-01
 1.840e+02  9.416e-01  3.728e-01
 1.850e+02  9.423e-01  3.746e-01
 1.860e+02  9.431e-01  3.763e-01
 1.870e+02  9.438e-01  3.780e-01
 1.880e+02  9.445e-01  3.797e-01
 1.890e+02  9.452e-01  3.814e-01
 1.900e+02  9.459e-01  3.831e-01
 1.910e+02  9.466e-01  3.848e-01
 1.920e+02  9.473e-01  3.865e-01
 1.930e+02  9.480e-01  3.882e-01
 1.940e+02  9.486e-01  3.899e-01
 1.950e+02  9.493e-01  3.916e-01
 1.960e+02  9.499e-01  3.933e-01
 1.970e+02  9.506e-01  3.950e-01
 1.980e+02  9.512e-01  3.967e-01
 1.990e+02  9.518e-01  3.984e-01
 2.000e+02  9.524e-01  4.001e-01
 2.010e+02  9.530e-01  4.017e-01
 2.020e+02  9.536e-01  4.034e-01
 2.030e+02  9.541e-01  4.051e-01
 2.040e+02  9.547e-01  4.068e-01
 2.050e+02  9.552e-01  4.084e-01
 2.060e+02  9.558e-01  4.101e-01
 2.070e+02  9.563e-01  4.118e-01
 2.080e+02  9.568e-01  4.134e-01
 2.090e+02  9.573e-01  4.151e-01
 2.100e+02  9.578e-01  4.167e-01
 2.110e+02  9.583e-01  4.184e-01
 2.120e+02  9.588e-01  4.200e-01
 2.130e+02  9.593e-01  4.217e-01
 2.140e+02  9.597e-01  4.233e-01
 2.150e+02  9.602e-01  4.250e-01
 2.160e+02  9.607e-01  4.266e-01
 2.170e+02  9.611e-01  4.283e-01
 2.180e+02  9.616e-01  4.299e-01
 2.190e+02  9.620e-01  4.315e-01
 2.200e+02  9.625e-01  4.332e-01
 2.210e+02  9.629e-01  4.348e-01
 2.220e+02  9.633e-01  4.364e-01
 2.230e+02  9.637e-01  4.380e-01
 2.240e+02  9.641e-01  4.397e-01
 2.250e+02  9.646e-01  4.413e-01
 2.260e+02  9.649e-01  4.429e-01
 2.270e+02  9.653e-01  4.445e-01
 2.280e+02  9.657e-01  4.461e-01
 2.290e+02  9.661e-01  4.477e-01
 2.300e+02  9.664e-01  4.493e-01
 2.310e+02  9.668e-01  4.509e-01
 2.320e+02  9.672e-01  4.525e-01
 2.330e+02  9.675e-01  4.541e-01
 2.340e+02  9.678e-01  4.557e-01
 2.350e+02  9.682e-01  4.573e-01
 2.360e+02  9.685e-01  4.589e-01
 2.370e+02  9.689e-01  4.605e-01
 2.380e+02  9.692e-01  4.621e-01
 2.390e+02  9.695e-01  4.637e-01
 2.400e+02  9.698e-01  4.653e-01
 2.410e+02  9.702e-01  4.669e-01
 2.420e+02  9.705e-01  4.684e-01
 2.430e+02  9.708e-01  4.700e-01
 2.440e+02  9.711e-01  4.716e-01
 2.450e+02  9.714e-01  4.731e-01
 2.460e+02  9.717e-01  4.747e-01
 2.470e+02  9.720e-01  4.763e-01
 2.480e+02  9.723e-01  4.778e-01
 2.490e+02  9.726e-01  4.794e-01
 2.500e+02  9.728e-01  4.809e-01
 2.510e+02  9.731e-01  4.825e-01
 2.520e+02  9.734e-01  4.841e-01
 2.530e+02  9.736e-01  4.856e-01
 2.540e+02  9.739e-01  4.872e-01
 2.550e+02  9.742e-01  4.887e-01
 2.560e+02  9.744e-01  4.902e-01
 2.570e+02  9.747e-01  4.918e-01
 2.580e+02  9.749e-01  4.933e-01
 2.590e+02  9.751e-01  4.949e-01
 2.600e+02  9.754e-01  4.964e-01
 2.610e+02  9.756e-01  4.979e-01
 2.620e+02  9.758e-01  4.994e-01
 2.630e+02  9.761e-01  5.010e-01
 2.640e+02  9.763e-01  5.025e-01
 2.650e+02  9.765e-01  5.040e-01
 2.660e+02  9.767e-01  5.055e-01
 2.670e+02  9.769e-01  5.070e-01
 2.680e+02  9.772e-01  5.086e-01
 2.690e+02  9.774e-01  5.101e-01
 2.700e+02  9.776e-01  5.116e-01
 2.710e+02  9.778e-01  5.131e-01
 2.720e+02  9.780e-01  5.146e-01
 2.730e+02  9.782e-01  5.161e-01
 2.740e+02  9.784e-01  5.176e-01
 2.750e+02  9.786e-01  5.191e-01
 2.760e+02  9.788e-01  5.206e-01
 2.770e+02  9.789e-01  5.221e-01
 2.780e+02  9.791e-01  5.235e-01
 2.790e+02  9.793e-01  5.250e-01
 2.800e+02  9.795e-01  5.265e-01
 2.810e+02  9.797e-01  5.280e-01
 2.820e+02  9.799e-01  5.295e-01
 2.830e+02  9.800e-01  5.310e-01
 2.840e+02  9.802e-01  5.324e-01
 2.850e+02  9.804e-01  5.339e-01
 2.860e+02  9.805e-01  5.354e-01
 2.870e+02  9.807e-01  5.368e-01
 2.880e+02  9.808e-01  5.383e-01
 2.890e+02  9.810e-01  5.398e-01
 2.900e+02  9.812e-01  5.412e-01
 2.910e+02  9.813e-01  5.427e-01
 2.920e+02  9.815e-01  5.441e-01
 2.930e+02  9.816e-01  5.456e-01
 2.940e+02  9.818e-01  5.470e-01
 2.950e+02  9.819e-01  5.485e-01
 2.960e+02  9.821e-01  5.499e-01
 2.970e+02  9.822e-01  5.514e-01
 2.980e+02  9.823e-01  5.528e-01
 2.990e+02  9.825e-01  5.543e-01
 3.000e+02  9.826e-01  5.557e-01
 3.010e+02  9.828e-01  5.571e-01
 3.020e+02  9.829e-01  5.586e-01
 3.030e+02  9.830e-01  5.600e-01
 3.040e+02  9.832e-01  5.614e-01
 3.050e+02  9.833e-01  5.629e-01
 3.060e+02  9.834e-01  5.643e-01
 3.070e+02  9.835e-01  5.657e-01
 3.080e+02  9.837e-01  5.671e-01
 3.090e+02  9.838e-01  5.686e-01
 3.100e+02  9.839e-01  5.700e-01
 3.110e+02  9.840e-01  5.714e-01
 3.120e+02  9.842e-01  5.728e-01
 3.130e+02  9.843e-01  5.742e-01
 3.140e+02  9.844e-01  5.756e-01
 3.150e+02  9.845e-01  5.770e-01
 3.160e+02  9.846e-01  5.784e-01
 3.170e+02  9.847e-01  5.798e-01
 3.180e+02  9.848e-01  5.812e-01
 3.190e+02  9.850e-01  5.826e-01
 3.200e+02  9.851e-01  5.840e-01
 3.210e+02  9.852e-01  5.854e-01
 3.220e+02  9.853e-01  5.868e-01
 3.230e+02  9.854e-01  5.882e-01
 3.240e+02  9.855e-01  5.896e-01
 3.250e+02  9.856e-01  5.909e-01
 3.260e+02  9.857e-01  5.923e-01
 3.270e+02  9.858e-01  5.937e-01
 3.280e+02  9.859e-01  5.951e-01
 3.290e+02  9.860e-01  5.964e-01
 3.300e+02  9.861e-01  5.978e-01
 3.310e+02  9.862e-01  5.992e-01
 3.320e+02  9.863e-01  6.005e-01
 3.330e+02  9.864e-01  6.019e-01
 3.340e+02  9.865e-01  6.033e-01
 3.350e+02  9.866e-01  6.046e-01
 3.360e+02  9.867e-01  6.060e-01
 3.370e+02  9.868e-01  6.073e-01
 3.380e+02  9.869e-01  6.087e-01
 3.390e+02  9.869e-01  6.100e-01
 3.400e+02  9.870e-01  6.114e-01
 3.410e+02  9.871e-01  6.127e-01
 3.420e+02  9.872e-01  6.141e-01
 3.430e+02  9.873e-01  6.154e-01
 3.440e+02  9.874e-01  6.168e-01
 3.450e+02  9.875e-01  6.181e-01
 3.460e+02  9.875e-01  6.194e-01
 3.470e+02  9.876e-01  6.208e-01
 3.480e+02  9.877e-01  6.221e-01
 3.490e+02  9.878e-01  6.234e-01
 3.500e+02  9.879e-01  6.247e-01
 3.510e+02  9.880e-01  6.261e-01
 3.520e+02  9.880e-01  6.274e-01
 3.530e+02  9.881e-01  6.287e-01
 3.540e+02  9.882e-01  6.300e-01
 3.550e+02  9.883e-01  6.313e-01
 3.560e+02  9.883e-01  6.326e-01
 3.570e+02  9.884e-01  6.339e-01
 3.580e+02  9.885e-01  6.352e-01
 3.590e+02  9.886e-01  6.366e-01
 3.600e+02  9.887e-01  6.379e-01
 3.610e+02  9.887e-01  6.392e-01
 3.620e+02  9.888e-01  6.405e-01
 3.630e+02  9.889e-01  6.417e-01
 3.640e+02  9.889e-01  6.430e-01
 3.650e+02  9.890e-01  6.443e-01
 3.660e+02  9.891e-01  6.456e-01
 3.670e+02  9.892e-01  6.469e-01
 3.680e+02  9.892e-01  6.482e-01
 3.690e+02  9.893e-01  6.495e-01
 3.700e+02  9.894e-01  6.507e-01
 3.710e+02  9.894e-01  6.520e-01
 3.720e+02  9.895e-01  6.533e-01
 3.730e+02  9.896e-01  6.546e-01
 3.740e+02  9.896e-01  6.558e-01
 3.750e+02  9.897e-01  6.571e-01
 3.760e+02  9.898e-01  6.584e-01
 3.770e+02  9.898e-01  6.596e-01
 3.780e+02  9.899e-01  6.609e-01
 3.790e+02  9.900e-01  6.621e-01
 3.800e+02  9.900e-01  6.634e-01
 3.810e+02  9.901e-01  6.647e-01
 3.820e+02  9.902e-01  6.659e-01
 3.830e+02  9.902e-01  6.672e-01
 3.840e+02  9.903e-01  6.684e-01
 3.850e+02  9.903e-01  6.697e-01
 3.860e+02  9.904e-01  6.709e-01
 3.870e+02  9.905e-01  6.721e-01
 3.880e+02  9.905e-01  6.734e-01
 3.890e+02  9.906e-01  6.746e-01
 3.900e+02  9.907e-01  6.758e-01
 3.910e+02  9.907e-01  6.771e-01
 3.920e+02  9.908e-01  6.783e-01
 3.930e+02  9.908e-01  6.795e-01
 3.940e+02  9.909e-01  6.807e-01
 3.950e+02  9.910e-01  6.819e-01
 3.960e+02  9.910e-01  6.832e-01
 3.970e+02  9.911e-01  6.844e-01
 3.980e+02  9.911e-01  6.856e-01
 3.990e+02  9.912e-01  6.868e-01
 4.000e+02  9.912e-01  6.880e-01
 4.010e+02  9.913e-01  6.892e-01
 4.020e+02  9.914e-01  6.904e-01
 4.030e+02  9.914e-01  6.916e-01
 4.040e+02  9.915e-01  6.928e-01
 4.050e+02  9.915e-01  6.940e-01
 4.060e+02  9.916e-01  6.952e-01
 4.070e+02  9.916e-01  6.964e-01
 4.080e+02  9.917e-01  6.976e-01
 4.090e+02  9.917e-01  6.988e-01
 4.100e+02  9.918e-01  7.000e-01
 4.110e+02  9.919e-01  7.012e-01
 4.120e+02  9.919e-01  7.024e-01
 4.130e+02  9.920e-01  7.035e-01
 4.140e+02  9.920e-01  7.047e-01
 4.150e+02  9.921e-01  7.059e-01
 4.160e+02  9.921e-01  7.071e-01
 4.170e+02  9.922e-01  7.082e-01
 4.180e+02  9.922e-01  7.094e-01
 4.190e+02  9.923e-01  7.106e-01
 4.200e+02  9.923e-01  7.118e-01
 4.210e+02  9.924e-01  7.129e-01
 4.220e+02  9.924e-01  7.141e-01
 4.230e+02  9.925e-01  7.152e-01
 4.240e+02  9.925e-01  7.164e-01
 4.250e+02  9.926e-01  7.175e-01
 4.260e+02  9.926e-01  7.187e-01
 4.270e+02  9.927e-01  7.198e-01
 4.280e+02  9.927e-01  7.210e-01
 4.290e+02  9.928e-01  7.221e-01
 4.300e+02  9.929e-01  7.233e-01
 4.310e+02  9.929e-01  7.244e-01
 4.320e+02  9.929e-01  7.256e-01
 4.330e+02  9.930e-01  7.267e-01
 4.340e+02  9.930e-01  7.278e-01
 4.350e+02  9.931e-01  7.290e-01
 4.360e+02  9.931e-01  7.301e-01
 4.370e+02  9.932e-01  7.312e-01
 4.380e+02  9.932e-01  7.323e-01
 4.390e+02  9.933e-01  7.334e-01
 4.400e+02  9.933e-01  7.346e-01
 4.410e+02  9.934e-01  7.357e-01
 4.420e+02  9.934e-01  7.368e-01
 4.430e+02  9.935e-01  7.379e-01
 4.440e+02  9.935e-01  7.390e-01
 4.450e+02  9.936e-01  7.401e-01
 4.460e+02  9.936e-01  7.412e-01
 4.470e+02  9.937e-01  7.423e-01
 4.480e+02  9.937e-01  7.434e-01
 4.490e+02  9.938e-01  7.445e-01
 4.500e+02  9.938e-01  7.456e-01
 4.510e+02  9.939e-01  7.467e-01
 4.520e+02  9.939e-01  7.478e-01
 4.530e+02  9.939e-01  7.489e-01
 4.540e+02  9.940e-01  7.500e-01
 4.550e+02  9.940e-01  7.510e-01
 4.560e+02  9.941e-01  7.521e-01
 4.570e+02  9.941e-01  7.532e-01
 4.580e+02  9.942e-01  7.543e-01
 4.590e+02  9.942e-01  7.553e-01
 4.600e+02  9.943e-01  7.564e-01
 4.610e+02  9.943e-01  7.575e-01
 4.620e+02  9.944e-01  7.585e-01
 4.630e+02  9.944e-01  7.596e-01
 4.640e+02  9.944e-01  7.607e-01
 4.650e+02  9.945e-01  7.617e-01
 4.660e+02  9.945e-01  7.628e-01
 4.670e+02  9.946e-01  7.638e-01
 4.680e+02  9.946e-01  7.649e-01
 4.690e+02  9.947e-01  7.659e-01
 4.700e+02  9.947e-01  7.669e-01
 4.710e+02  9.947e-01  7.680e-01
 4.720e+02  9.948e-01  7.690e-01
 4.730e+02  9.948e-01  7.700e-01
 4.740e+02  9.949e-01  7.711e-01
 4.750e+02  9.949e-01  7.721e-01
 4.760e+02  9.949e-01  7.731e-01
 4.770e+02  9.950e-01  7.741e-01
 4.780e+02  9.950e-01  7.752e-01
 4.790e+02  9.951e-01  7.762e-01
 4.800e+02  9.951e-01  7.772e-01
 4.810e+02  9.951e-01  7.782e-01
 4.820e+02  9.952e-01  7.792e-01
 4.830e+02  9.952e-01  7.802e-01
 4.840e+02  9.953e-01  7.812e-01
 4.850e+02  9.953e-01  7.822e-01
 4.860e+02  9.953e-01  7.832e-01
 4.870e+02  9.954e-01  7.842e-01
 4.880e+02  9.954e-01  7.852e-01
 4.890e+02  9.955e-01  7.862e-01
 4.900e+02  9.955e-01  7.872e-01
 4.910e+02  9.955e-01  7.882e-01
 4.920e+02  9.956e-01  7.891e-01
 4.930e+02  9.956e-01  7.901e-01
 4.940e+02  9.957e-01  7.911e-01
 4.950e+02  9.957e-01  7.921e-01
 4.960e+02  9.957e-01  7.930e-01
 4.970e+02  9.958e-01  7.940e-01
 4.980e+02  9.958e-01  7.949e-01
 4.990e+02  9.958e-01  7.959e-01
 5.000e+02  9.959e-01  7.969e-01


==> figures/Figure_2/f_1ae_2.txt <==
n c 
  5.000e+05  9.726e+00 
  5.000e+05  3.422e+00 
  5.001e+05  3.422e+00 
  5.002e+05  3.422e+00 
  5.002e+05  3.422e+00 
  5.002e+05  3.417e+00 
  5.003e+05  3.417e+00 
  5.004e+05  3.417e+00 
  5.004e+05  3.417e+00 
  5.004e+05  3.417e+00 
  5.005e+05  3.184e+00 
  5.006e+05  2.936e+00 
  5.006e+05  2.936e+00 
  5.006e+05  2.936e+00 
  5.007e+05  2.936e+00 
  5.008e+05  2.936e+00 
  5.008e+05  2.863e+00 
  5.008e+05  2.863e+00 
  5.009e+05  2.777e+00 
  5.010e+05  2.494e+00 
  5.010e+05  2.494e+00 
  5.010e+05  2.494e+00 
  5.011e+05  2.494e+00 
  5.012e+05  2.494e+00 
  5.012e+05  2.494e+00 
  5.012e+05  2.494e+00 
  5.013e+05  2.459e+00 
  5.014e+05  2.459e+00 
  5.014e+05  2.421e+00 
  5.014e+05  2.421e+00 
  5.015e+05  2.421e+00 
  5.016e+05  2.421e+00 
  5.016e+05  2.420e+00 
  5.016e+05  2.418e+00 
  5.017e+05  2.417e+00 
  5.018e+05  2.417e+00 
  5.018e+05  2.417e+00 
  5.018e+05  2.416e+00 
  5.019e+05  2.416e+00 
  5.020e+05  2.416e+00 
  5.020e+05  2.416e+00 
  5.020e+05  2.415e+00 
  5.021e+05  2.415e+00 
  5.022e+05  2.415e+00 
  5.022e+05  2.415e+00 
  5.022e+05  2.415e+00 
  5.023e+05  2.415e+00 
  5.024e+05  2.415e+00 
  5.024e+05  2.415e+00 
  5.024e+05  2.415e+00 
  5.025e+05  2.415e+00 
  5.026e+05  2.415e+00 
  5.026e+05  2.415e+00 
  5.026e+05  2.415e+00 
  5.027e+05  2.415e+00 
  5.028e+05  2.415e+00 
  5.028e+05  2.415e+00 
  5.028e+05  2.415e+00 
  5.029e+05  2.415e+00 
  5.030e+05  2.415e+00 
  5.030e+05  2.415e+00 
  5.030e+05  2.415e+00 
  5.031e+05  2.415e+00 
  5.032e+05  2.415e+00 
  5.032e+05  2.415e+00 
  5.032e+05  2.415e+00 
  5.033e+05  2.415e+00 
  5.034e+05  2.415e+00 
  5.034e+05  2.415e+00 
  5.034e+05  2.415e+00 
  5.035e+05  2.415e+00 
  5.036e+05  2.415e+00 
  5.036e+05  2.415e+00 
  5.036e+05  2.415e+00 
  5.037e+05  2.415e+00 
  5.038e+05  2.415e+00 
  5.038e+05  2.415e+00 
  5.038e+05  2.415e+00 
  5.039e+05  2.415e+00 
  5.040e+05  2.415e+00 
  5.040e+05  2.415e+00 
  5.040e+05  2.415e+00 
  5.041e+05  2.415e+00 
  5.042e+05  2.415e+00 
  5.042e+05  2.415e+00 
  5.042e+05  2.415e+00 
  5.043e+05  2.415e+00 
  5.044e+05  2.415e+00 
  5.044e+05  2.415e+00 
  5.044e+05  2.415e+00 
  5.045e+05  2.415e+00 
  5.046e+05  2.415e+00 
  5.046e+05  2.415e+00 
  5.046e+05  2.415e+00 
  5.047e+05  2.415e+00 
  5.048e+05  2.415e+00 
  5.048e+05  2.415e+00 
  5.048e+05  2.415e+00 
  5.049e+05  2.415e+00 
  5.050e+05  2.415e+00 
  5.050e+05  2.415e+00 
  5.050e+05  2.415e+00 
  5.051e+05  2.415e+00 
  5.052e+05  2.415e+00 
  5.052e+05  2.415e+00 
  5.052e+05  2.415e+00 
  5.053e+05  2.415e+00 
  5.054e+05  2.415e+00 
  5.054e+05  2.415e+00 
  5.054e+05  2.415e+00 
  5.055e+05  2.415e+00 
  5.056e+05  2.415e+00 
  5.056e+05  2.415e+00 
  5.056e+05  2.415e+00 
  5.057e+05  2.415e+00 
  5.058e+05  2.415e+00 
  5.058e+05  2.415e+00 
  5.058e+05  2.415e+00 
  5.059e+05  2.415e+00 
  5.060e+05  2.415e+00 
  5.060e+05  2.415e+00 
  5.060e+05  2.415e+00 
  5.061e+05  2.415e+00 
  5.062e+05  2.415e+00 
  5.062e+05  2.415e+00 
  5.062e+05  2.415e+00 
  5.063e+05  2.415e+00 
  5.064e+05  2.415e+00 
  5.064e+05  2.415e+00 
  5.064e+05  2.415e+00 
  5.065e+05  2.415e+00 
  5.066e+05  2.415e+00 
  5.066e+05  2.415e+00 
  5.066e+05  2.415e+00 
  5.067e+05  2.415e+00 
  5.068e+05  2.415e+00 
  5.068e+05  2.415e+00 
  5.068e+05  2.415e+00 
  5.069e+05  2.415e+00 
  5.070e+05  2.415e+00 
  5.070e+05  2.415e+00 
  5.070e+05  2.415e+00 
  5.071e+05  2.415e+00 
  5.072e+05  2.415e+00 
  5.072e+05  2.415e+00 
  5.072e+05  2.415e+00 
  5.073e+05  2.415e+00 
  5.074e+05  2.415e+00 
  5.074e+05  2.415e+00 
  5.074e+05  2.415e+00 
  5.075e+05  2.415e+00 
  5.076e+05  2.415e+00 
  5.076e+05  2.415e+00 
  5.076e+05  2.415e+00 
  5.077e+05  2.415e+00 
  5.078e+05  2.415e+00 
  5.078e+05  2.415e+00 
  5.078e+05  2.415e+00 
  5.079e+05  2.415e+00 
  5.080e+05  2.415e+00 
  5.080e+05  2.415e+00 
  5.080e+05  2.415e+00 
  5.081e+05  2.415e+00 
  5.082e+05  2.415e+00 
  5.082e+05  2.415e+00 
  5.082e+05  2.415e+00 
  5.083e+05  2.415e+00 
  5.084e+05  2.415e+00 
  5.084e+05  2.415e+00 
  5.084e+05  2.415e+00 
  5.085e+05  2.415e+00 
  5.086e+05  2.415e+00 
  5.086e+05  2.415e+00 
  5.086e+05  2.415e+00 
  5.087e+05  2.415e+00 
  5.088e+05  2.415e+00 
  5.088e+05  2.415e+00 
  5.088e+05  2.415e+00 
  5.089e+05  2.415e+00 
  5.090e+05  2.415e+00 
  5.090e+05  2.415e+00 
  5.090e+05  2.415e+00 
  5.091e+05  2.415e+00 
  5.092e+05  2.415e+00 
  5.092e+05  2.415e+00 
  5.092e+05  2.415e+00 
  5.093e+05  2.415e+00 
  5.094e+05  2.415e+00 
  5.094e+05  2.415e+00 
  5.094e+05  2.415e+00 
  5.095e+05  2.415e+00 
  5.096e+05  2.415e+00 
  5.096e+05  2.415e+00 
  5.096e+05  2.415e+00 
  5.097e+05  2.415e+00 
  5.098e+05  2.415e+00 
  5.098e+05  2.415e+00 
  5.098e+05  2.415e+00 
  5.099e+05  2.415e+00 
  5.100e+05  2.415e+00 
  5.100e+05  2.415e+00 
  5.100e+05  2.415e+00 
  5.101e+05  2.415e+00 
  5.102e+05  2.415e+00 
  5.102e+05  2.415e+00 
  5.102e+05  2.415e+00 
  5.103e+05  2.415e+00 
  5.104e+05  2.415e+00 
  5.104e+05  2.415e+00 
  5.104e+05  2.415e+00 
  5.105e+05  2.415e+00 
  5.106e+05  2.415e+00 
  5.106e+05  2.415e+00 
  5.106e+05  2.415e+00 
  5.107e+05  2.415e+00 
  5.108e+05  2.415e+00 
  5.108e+05  2.415e+00 
  5.108e+05  2.415e+00 
  5.109e+05  2.415e+00 
  5.110e+05  2.415e+00 
  5.110e+05  2.415e+00 
  5.110e+05  2.415e+00 
  5.111e+05  2.415e+00 
  5.112e+05  2.415e+00 
  5.112e+05  2.415e+00 
  5.112e+05  2.415e+00 
  5.113e+05  2.415e+00 
  5.114e+05  2.415e+00 
  5.114e+05  2.415e+00 
  5.114e+05  2.415e+00 
  5.115e+05  2.415e+00 
  5.116e+05  2.415e+00 
  5.116e+05  2.415e+00 
  5.116e+05  2.415e+00 
  5.117e+05  2.415e+00 
  5.118e+05  2.415e+00 
  5.118e+05  2.415e+00 
  5.118e+05  2.415e+00 
  5.119e+05  2.415e+00 
  5.120e+05  2.415e+00 
  5.120e+05  2.415e+00 
  5.120e+05  2.415e+00 
  5.121e+05  2.415e+00 
  5.122e+05  2.415e+00 
  5.122e+05  2.415e+00 
  5.122e+05  2.415e+00 
  5.123e+05  2.415e+00 
  5.124e+05  2.415e+00 
  5.124e+05  2.415e+00 
  5.124e+05  2.415e+00 
  5.125e+05  2.415e+00 
  5.126e+05  2.415e+00 
  5.126e+05  2.415e+00 
  5.126e+05  2.415e+00 
  5.127e+05  2.415e+00 
  5.128e+05  2.415e+00 
  5.128e+05  2.415e+00 
  5.128e+05  2.415e+00 
  5.129e+05  2.415e+00 
  5.130e+05  2.415e+00 
  5.130e+05  2.415e+00 
  5.130e+05  2.415e+00 
  5.131e+05  2.415e+00 
  5.132e+05  2.415e+00 
  5.132e+05  2.415e+00 
  5.132e+05  2.415e+00 
  5.133e+05  2.415e+00 
  5.134e+05  2.415e+00 
  5.134e+05  2.415e+00 
  5.134e+05  2.415e+00 
  5.135e+05  2.415e+00 
  5.136e+05  2.415e+00 
  5.136e+05  2.415e+00 
  5.136e+05  2.415e+00 
  5.137e+05  2.415e+00 
  5.138e+05  2.415e+00 
  5.138e+05  2.415e+00 
  5.138e+05  2.415e+00 
  5.139e+05  2.415e+00 
  5.140e+05  2.415e+00 
  5.140e+05  2.415e+00 
  5.140e+05  2.415e+00 
  5.141e+05  2.415e+00 
  5.142e+05  2.415e+00 
  5.142e+05  2.415e+00 
  5.142e+05  2.415e+00 
  5.143e+05  2.415e+00 
  5.144e+05  2.415e+00 
  5.144e+05  2.415e+00 
  5.144e+05  2.415e+00 
  5.145e+05  2.415e+00 
  5.146e+05  2.415e+00 
  5.146e+05  2.415e+00 
  5.146e+05  2.415e+00 
  5.147e+05  2.415e+00 
  5.148e+05  2.415e+00 
  5.148e+05  2.415e+00 
  5.148e+05  2.415e+00 
  5.149e+05  2.415e+00 
  5.150e+05  2.415e+00 
  5.150e+05  2.415e+00 
  5.150e+05  2.415e+00 
  5.151e+05  2.415e+00 
  5.152e+05  2.415e+00 
  5.152e+05  2.415e+00 
  5.152e+05  2.415e+00 
  5.153e+05  2.415e+00 
  5.154e+05  2.415e+00 
  5.154e+05  2.415e+00 
  5.154e+05  2.415e+00 
  5.155e+05  2.415e+00 
  5.156e+05  2.415e+00 
  5.156e+05  2.415e+00 
  5.156e+05  2.415e+00 
  5.157e+05  2.415e+00 
  5.158e+05  2.415e+00 
  5.158e+05  2.415e+00 
  5.158e+05  2.415e+00 
  5.159e+05  2.415e+00 
  5.160e+05  2.415e+00 
  5.160e+05  2.415e+00 
  5.160e+05  2.415e+00 
  5.161e+05  2.415e+00 
  5.162e+05  2.415e+00 
  5.162e+05  2.415e+00 
  5.162e+05  2.415e+00 
  5.163e+05  2.415e+00 
  5.164e+05  2.415e+00 
  5.164e+05  2.415e+00 
  5.164e+05  2.415e+00 
  5.165e+05  2.415e+00 
  5.166e+05  2.415e+00 
  5.166e+05  2.415e+00 
  5.166e+05  2.415e+00 
  5.167e+05  2.415e+00 
  5.168e+05  2.415e+00 
  5.168e+05  2.415e+00 
  5.168e+05  2.415e+00 
  5.169e+05  2.415e+00 
  5.170e+05  2.415e+00 
  5.170e+05  2.415e+00 
  5.170e+05  2.415e+00 
  5.171e+05  2.415e+00 
  5.172e+05  2.415e+00 
  5.172e+05  2.415e+00 
  5.172e+05  2.415e+00 
  5.173e+05  2.415e+00 
  5.174e+05  2.415e+00 
  5.174e+05  2.415e+00 
  5.174e+05  2.415e+00 
  5.175e+05  2.415e+00 
  5.176e+05  2.415e+00 
  5.176e+05  2.415e+00 
  5.176e+05  2.415e+00 
  5.177e+05  2.415e+00 
  5.178e+05  2.415e+00 
  5.178e+05  2.415e+00 
  5.178e+05  2.415e+00 
  5.179e+05  2.415e+00 
  5.180e+05  2.415e+00 
  5.180e+05  2.415e+00 
  5.180e+05  2.415e+00 
  5.181e+05  2.415e+00 
  5.182e+05  2.415e+00 
  5.182e+05  2.415e+00 
  5.182e+05  2.415e+00 
  5.183e+05  2.415e+00 
  5.184e+05  2.415e+00 
  5.184e+05  2.415e+00 
  5.184e+05  2.415e+00 
  5.185e+05  2.415e+00 
  5.186e+05  2.415e+00 
  5.186e+05  2.415e+00 
  5.186e+05  2.415e+00 
  5.187e+05  2.415e+00 
  5.188e+05  2.415e+00 
  5.188e+05  2.415e+00 
  5.188e+05  2.415e+00 
  5.189e+05  2.415e+00 
  5.190e+05  2.415e+00 
  5.190e+05  2.415e+00 
  5.190e+05  2.415e+00 
  5.191e+05  2.415e+00 
  5.192e+05  2.415e+00 
  5.192e+05  2.415e+00 
  5.192e+05  2.415e+00 
  5.193e+05  2.415e+00 
  5.194e+05  2.415e+00 
  5.194e+05  2.415e+00 
  5.194e+05  2.415e+00 
  5.195e+05  2.415e+00 
  5.196e+05  2.415e+00 
  5.196e+05  2.415e+00 
  5.196e+05  2.415e+00 
  5.197e+05  2.415e+00 
  5.198e+05  2.415e+00 
  5.198e+05  2.415e+00 
  5.198e+05  2.415e+00 
  5.199e+05  2.415e+00 
  5.200e+05  2.415e+00 
  5.200e+05  2.415e+00 
  5.200e+05  2.415e+00 
  5.201e+05  2.415e+00 
  5.202e+05  2.415e+00 
  5.202e+05  2.415e+00 
  5.202e+05  2.415e+00 
  5.203e+05  2.415e+00 
  5.204e+05  2.415e+00 
  5.204e+05  2.415e+00 
  5.204e+05  2.415e+00 
  5.205e+05  2.415e+00 
  5.206e+05  2.415e+00 
  5.206e+05  2.415e+00 
  5.206e+05  2.415e+00 
  5.207e+05  2.415e+00 
  5.208e+05  2.415e+00 
  5.208e+05  2.415e+00 
  5.208e+05  2.415e+00 
  5.209e+05  2.415e+00 
  5.210e+05  2.415e+00 
  5.210e+05  2.415e+00 
  5.210e+05  2.415e+00 
  5.211e+05  2.415e+00 
  5.212e+05  2.415e+00 
  5.212e+05  2.415e+00 
  5.212e+05  2.415e+00 
  5.213e+05  2.415e+00 
  5.214e+05  2.415e+00 
  5.214e+05  2.415e+00 
  5.214e+05  2.415e+00 
  5.215e+05  2.415e+00 
  5.216e+05  2.415e+00 
  5.216e+05  2.415e+00 
  5.216e+05  2.415e+00 
  5.217e+05  2.415e+00 
  5.218e+05  2.415e+00 
  5.218e+05  2.415e+00 
  5.218e+05  2.415e+00 
  5.219e+05  2.415e+00 
  5.220e+05  2.415e+00 
  5.220e+05  2.415e+00 
  5.220e+05  2.415e+00 
  5.221e+05  2.415e+00 
  5.222e+05  2.415e+00 
  5.222e+05  2.415e+00 
  5.222e+05  2.415e+00 
  5.223e+05  2.415e+00 
  5.224e+05  2.415e+00 
  5.224e+05  2.415e+00 
  5.224e+05  2.415e+00 
  5.225e+05  2.415e+00 
  5.226e+05  2.415e+00 
  5.226e+05  2.415e+00 
  5.226e+05  2.415e+00 
  5.227e+05  2.415e+00 
  5.228e+05  2.415e+00 
  5.228e+05  2.415e+00 
  5.228e+05  2.415e+00 
  5.229e+05  2.415e+00 
  5.230e+05  2.415e+00 
  5.230e+05  2.415e+00 
  5.230e+05  2.415e+00 
  5.231e+05  2.415e+00 
  5.232e+05  2.415e+00 
  5.232e+05  2.415e+00 
  5.232e+05  2.415e+00 
  5.233e+05  2.415e+00 
  5.234e+05  2.415e+00 
  5.234e+05  2.415e+00 
  5.234e+05  2.415e+00 
  5.235e+05  2.415e+00 
  5.236e+05  2.415e+00 
  5.236e+05  2.415e+00 
  5.236e+05  2.415e+00 
  5.237e+05  2.415e+00 
  5.238e+05  2.415e+00 
  5.238e+05  2.415e+00 
  5.238e+05  2.415e+00 
  5.239e+05  2.415e+00 
  5.240e+05  2.415e+00 
  5.240e+05  2.415e+00 
  5.240e+05  2.415e+00 
  5.241e+05  2.415e+00 
  5.242e+05  2.415e+00 
  5.242e+05  2.415e+00 
  5.242e+05  2.415e+00 
  5.243e+05  2.415e+00 
  5.244e+05  2.415e+00 
  5.244e+05  2.415e+00 
  5.244e+05  2.415e+00 
  5.245e+05  2.415e+00 
  5.246e+05  2.415e+00 
  5.246e+05  2.415e+00 
  5.246e+05  2.415e+00 
  5.247e+05  2.415e+00 
  5.248e+05  2.415e+00 
  5.248e+05  2.415e+00 
  5.248e+05  2.415e+00 
  5.249e+05  2.415e+00 
  5.250e+05  2.415e+00 
  5.250e+05  2.415e+00 
  5.250e+05  2.415e+00 
  5.251e+05  2.415e+00 
  5.252e+05  2.415e+00 
  5.252e+05  2.415e+00 
  5.252e+05  2.415e+00 
  5.253e+05  2.415e+00 
  5.254e+05  2.415e+00 
  5.254e+05  2.415e+00 
  5.254e+05  2.415e+00 
  5.255e+05  2.415e+00 
  5.256e+05  2.415e+00 
  5.256e+05  2.415e+00 
  5.256e+05  2.415e+00 
  5.257e+05  2.415e+00 
  5.258e+05  2.415e+00 
  5.258e+05  2.415e+00 
  5.258e+05  2.415e+00 
  5.259e+05  2.415e+00 
  5.260e+05  2.415e+00 
  5.260e+05  2.415e+00 
  5.260e+05  2.415e+00 
  5.261e+05  2.415e+00 
  5.262e+05  2.415e+00 
  5.262e+05  2.415e+00 
  5.262e+05  2.415e+00 
  5.263e+05  2.415e+00 
  5.264e+05  2.415e+00 
  5.264e+05  2.415e+00 
  5.264e+05  2.415e+00 
  5.265e+05  2.415e+00 
  5.266e+05  2.415e+00 
  5.266e+05  2.415e+00 
  5.266e+05  2.415e+00 
  5.267e+05  2.415e+00 
  5.268e+05  2.415e+00 
  5.268e+05  2.415e+00 
  5.268e+05  2.415e+00 
  5.269e+05  2.415e+00 
  5.270e+05  2.415e+00 
  5.270e+05  2.415e+00 
  5.270e+05  2.415e+00 
  5.271e+05  2.415e+00 
  5.272e+05  2.415e+00 
  5.272e+05  2.415e+00 
  5.272e+05  2.415e+00 
  5.273e+05  2.415e+00 
  5.274e+05  2.415e+00 
  5.274e+05  2.415e+00 
  5.274e+05  2.415e+00 
  5.275e+05  2.415e+00 
  5.276e+05  2.415e+00 
  5.276e+05  2.415e+00 
  5.276e+05  2.415e+00 
  5.277e+05  2.415e+00 
  5.278e+05  2.415e+00 
  5.278e+05  2.415e+00 
  5.278e+05  2.415e+00 
  5.279e+05  2.415e+00 
  5.280e+05  2.415e+00 
  5.280e+05  2.415e+00 
  5.280e+05  2.415e+00 
  5.281e+05  2.415e+00 
  5.282e+05  2.415e+00 
  5.282e+05  2.415e+00 
  5.282e+05  2.415e+00 
  5.283e+05  2.415e+00 
  5.284e+05  2.415e+00 
  5.284e+05  2.415e+00 
  5.284e+05  2.415e+00 
  5.285e+05  2.415e+00 
  5.286e+05  2.415e+00 
  5.286e+05  2.415e+00 
  5.286e+05  2.415e+00 
  5.287e+05  2.415e+00 
  5.288e+05  2.415e+00 
  5.288e+05  2.415e+00 
  5.288e+05  2.415e+00 
  5.289e+05  2.415e+00 
  5.290e+05  2.415e+00 
  5.290e+05  2.415e+00 
  5.290e+05  2.415e+00 
  5.291e+05  2.415e+00 
  5.292e+05  2.415e+00 
  5.292e+05  2.415e+00 
  5.292e+05  2.415e+00 
  5.293e+05  2.415e+00 
  5.294e+05  2.415e+00 
  5.294e+05  2.415e+00 
  5.294e+05  2.415e+00 
  5.295e+05  2.415e+00 
  5.296e+05  2.415e+00 
  5.296e+05  2.415e+00 
  5.296e+05  2.415e+00 
  5.297e+05  2.415e+00 
  5.298e+05  2.415e+00 
  5.298e+05  2.415e+00 
  5.298e+05  2.415e+00 
  5.299e+05  2.415e+00 
  5.300e+05  2.415e+00 
  5.300e+05  2.415e+00 
  5.300e+05  2.415e+00 
  5.301e+05  2.415e+00 
  5.302e+05  2.415e+00 
  5.302e+05  2.415e+00 
  5.302e+05  2.415e+00 
  5.303e+05  2.415e+00 
  5.304e+05  2.415e+00 
  5.304e+05  2.415e+00 
  5.304e+05  2.415e+00 
  5.305e+05  2.415e+00 
  5.306e+05  2.415e+00 
  5.306e+05  2.415e+00 
  5.306e+05  2.415e+00 
  5.307e+05  2.415e+00 
  5.308e+05  2.415e+00 
  5.308e+05  2.415e+00 
  5.308e+05  2.415e+00 
  5.309e+05  2.415e+00 
  5.310e+05  2.415e+00 
  5.310e+05  2.415e+00 
  5.310e+05  2.415e+00 
  5.311e+05  2.415e+00 
  5.312e+05  2.415e+00 
  5.312e+05  2.415e+00 
  5.312e+05  2.415e+00 
  5.313e+05  2.415e+00 
  5.314e+05  2.415e+00 
  5.314e+05  2.415e+00 
  5.314e+05  2.415e+00 
  5.315e+05  2.415e+00 
  5.316e+05  2.415e+00 
  5.316e+05  2.415e+00 
  5.316e+05  2.415e+00 
  5.317e+05  2.415e+00 
  5.318e+05  2.415e+00 
  5.318e+05  2.415e+00 
  5.318e+05  2.415e+00 
  5.319e+05  2.415e+00 
  5.320e+05  2.415e+00 
  5.320e+05  2.415e+00 
  5.320e+05  2.415e+00 
  5.321e+05  2.415e+00 
  5.322e+05  2.415e+00 
  5.322e+05  2.415e+00 
  5.322e+05  2.415e+00 
  5.323e+05  2.415e+00 
  5.324e+05  2.415e+00 
  5.324e+05  2.415e+00 
  5.324e+05  2.415e+00 
  5.325e+05  2.415e+00 
  5.326e+05  2.415e+00 
  5.326e+05  2.415e+00 
  5.326e+05  2.415e+00 
  5.327e+05  2.415e+00 
  5.328e+05  2.415e+00 
  5.328e+05  2.415e+00 
  5.328e+05  2.415e+00 
  5.329e+05  2.415e+00 
  5.330e+05  2.415e+00 
  5.330e+05  2.415e+00 
  5.330e+05  2.415e+00 
  5.331e+05  2.415e+00 
  5.332e+05  2.415e+00 
  5.332e+05  2.415e+00 
  5.332e+05  2.415e+00 
  5.333e+05  2.415e+00 
  5.334e+05  2.415e+00 
  5.334e+05  2.415e+00 
  5.334e+05  2.415e+00 
  5.335e+05  2.415e+00 
  5.336e+05  2.415e+00 
  5.336e+05  2.415e+00 
  5.336e+05  2.415e+00 
  5.337e+05  2.415e+00 
  5.338e+05  2.415e+00 
  5.338e+05  2.415e+00 
  5.338e+05  2.415e+00 
  5.339e+05  2.415e+00 
  5.340e+05  2.415e+00 
  5.340e+05  2.415e+00 
  5.340e+05  2.415e+00 
  5.341e+05  2.415e+00 
  5.342e+05  2.415e+00 
  5.342e+05  2.415e+00 
  5.342e+05  2.415e+00 
  5.343e+05  2.415e+00 
  5.344e+05  2.415e+00 
  5.344e+05  2.415e+00 
  5.344e+05  2.415e+00 
  5.345e+05  2.415e+00 
  5.346e+05  2.415e+00 
  5.346e+05  2.415e+00 
  5.346e+05  2.415e+00 
  5.347e+05  2.415e+00 
  5.348e+05  2.415e+00 
  5.348e+05  2.415e+00 
  5.348e+05  2.415e+00 
  5.349e+05  2.415e+00 
  5.350e+05  2.415e+00 
  5.350e+05  2.415e+00 
  5.350e+05  2.415e+00 
  5.351e+05  2.415e+00 
  5.352e+05  2.415e+00 
  5.352e+05  2.415e+00 
  5.352e+05  2.415e+00 
  5.353e+05  2.415e+00 
  5.354e+05  2.415e+00 
  5.354e+05  2.415e+00 
  5.354e+05  2.415e+00 
  5.355e+05  2.415e+00 
  5.356e+05  2.415e+00 
  5.356e+05  2.415e+00 
  5.356e+05  2.415e+00 
  5.357e+05  2.415e+00 
  5.358e+05  2.415e+00 
  5.358e+05  2.415e+00 
  5.358e+05  2.415e+00 
  5.359e+05  2.415e+00 
  5.360e+05  2.415e+00 
  5.360e+05  2.415e+00 
  5.360e+05  2.415e+00 
  5.361e+05  2.415e+00 
  5.362e+05  2.415e+00 
  5.362e+05  2.415e+00 
  5.362e+05  2.415e+00 
  5.363e+05  2.415e+00 
  5.364e+05  2.415e+00 
  5.364e+05  2.415e+00 
  5.364e+05  2.415e+00 
  5.365e+05  2.415e+00 
  5.366e+05  2.415e+00 
  5.366e+05  2.415e+00 
  5.366e+05  2.415e+00 
  5.367e+05  2.415e+00 
  5.368e+05  2.415e+00 
  5.368e+05  2.415e+00 
  5.368e+05  2.415e+00 
  5.369e+05  2.415e+00 
  5.370e+05  2.415e+00 
  5.370e+05  2.415e+00 
  5.370e+05  2.415e+00 
  5.371e+05  2.415e+00 
  5.372e+05  2.415e+00 
  5.372e+05  2.415e+00 
  5.372e+05  2.415e+00 
  5.373e+05  2.415e+00 
  5.374e+05  2.415e+00 
  5.374e+05  2.415e+00 
  5.374e+05  2.415e+00 
  5.375e+05  2.415e+00 
  5.376e+05  2.415e+00 
  5.376e+05  2.415e+00 
  5.376e+05  2.415e+00 
  5.377e+05  2.415e+00 
  5.378e+05  2.415e+00 
  5.378e+05  2.415e+00 
  5.378e+05  2.415e+00 
  5.379e+05  2.415e+00 
  5.380e+05  2.415e+00 
  5.380e+05  2.415e+00 
  5.380e+05  2.415e+00 
  5.381e+05  2.415e+00 
  5.382e+05  2.415e+00 
  5.382e+05  2.415e+00 
  5.382e+05  2.415e+00 
  5.383e+05  2.415e+00 
  5.384e+05  2.415e+00 
  5.384e+05  2.415e+00 
  5.384e+05  2.415e+00 
  5.385e+05  2.415e+00 
  5.386e+05  2.415e+00 
  5.386e+05  2.415e+00 
  5.386e+05  2.415e+00 
  5.387e+05  2.415e+00 
  5.388e+05  2.415e+00 
  5.388e+05  2.415e+00 
  5.388e+05  2.415e+00 
  5.389e+05  2.415e+00 
  5.390e+05  2.415e+00 
  5.390e+05  2.415e+00 
  5.390e+05  2.415e+00 
  5.391e+05  2.415e+00 
  5.392e+05  2.415e+00 
  5.392e+05  2.415e+00 
  5.392e+05  2.415e+00 
  5.393e+05  2.415e+00 
  5.394e+05  2.415e+00 
  5.394e+05  2.415e+00 
  5.394e+05  2.415e+00 
  5.395e+05  2.415e+00 
  5.396e+05  2.415e+00 
  5.396e+05  2.415e+00 
  5.396e+05  2.415e+00 
  5.397e+05  2.415e+00 
  5.398e+05  2.415e+00 
  5.398e+05  2.415e+00 
  5.398e+05  2.415e+00 
  5.399e+05  2.415e+00 
  5.400e+05  2.415e+00 
  5.400e+05  2.415e+00 
  5.400e+05  2.415e+00 
  5.401e+05  2.415e+00 
  5.402e+05  2.415e+00 
  5.402e+05  2.415e+00 
  5.402e+05  2.415e+00 
  5.403e+05  2.415e+00 
  5.404e+05  2.415e+00 
  5.404e+05  2.415e+00 
  5.404e+05  2.415e+00 
  5.405e+05  2.415e+00 
  5.406e+05  2.415e+00 
  5.406e+05  2.415e+00 
  5.406e+05  2.415e+00 
  5.407e+05  2.415e+00 
  5.408e+05  2.415e+00 
  5.408e+05  2.415e+00 
  5.408e+05  2.415e+00 
  5.409e+05  2.415e+00 
  5.410e+05  2.415e+00 
  5.410e+05  2.415e+00 
  5.410e+05  2.415e+00 
  5.411e+05  2.415e+00 
  5.412e+05  2.415e+00 
  5.412e+05  2.415e+00 
  5.412e+05  2.415e+00 
  5.413e+05  2.415e+00 
  5.414e+05  2.415e+00 
  5.414e+05  2.415e+00 
  5.414e+05  2.415e+00 
  5.415e+05  2.415e+00 
  5.416e+05  2.415e+00 
  5.416e+05  2.415e+00 
  5.416e+05  2.415e+00 
  5.417e+05  2.415e+00 
  5.418e+05  2.415e+00 
  5.418e+05  2.415e+00 
  5.418e+05  2.415e+00 
  5.419e+05  2.415e+00 
  5.420e+05  2.415e+00 
  5.420e+05  2.415e+00 
  5.420e+05  2.415e+00 
  5.421e+05  2.415e+00 
  5.422e+05  2.415e+00 
  5.422e+05  2.415e+00 
  5.422e+05  2.415e+00 
  5.423e+05  2.415e+00 
  5.424e+05  2.415e+00 
  5.424e+05  2.415e+00 
  5.424e+05  2.415e+00 
  5.425e+05  2.415e+00 
  5.426e+05  2.415e+00 
  5.426e+05  2.415e+00 
  5.426e+05  2.415e+00 
  5.427e+05  2.415e+00 
  5.428e+05  2.415e+00 
  5.428e+05  2.415e+00 
  5.428e+05  2.415e+00 
  5.429e+05  2.415e+00 
  5.430e+05  2.415e+00 
  5.430e+05  2.415e+00 
  5.430e+05  2.415e+00 
  5.431e+05  2.415e+00 
  5.432e+05  2.415e+00 
  5.432e+05  2.415e+00 
  5.432e+05  2.415e+00 
  5.433e+05  2.415e+00 
  5.434e+05  2.415e+00 
  5.434e+05  2.415e+00 
  5.434e+05  2.415e+00 
  5.435e+05  2.415e+00 
  5.436e+05  2.415e+00 
  5.436e+05  2.415e+00 
  5.436e+05  2.415e+00 
  5.437e+05  2.415e+00 
  5.438e+05  2.415e+00 
  5.438e+05  2.415e+00 
  5.438e+05  2.415e+00 
  5.439e+05  2.415e+00 
  5.440e+05  2.415e+00 
  5.440e+05  2.415e+00 
  5.440e+05  2.415e+00 
  5.441e+05  2.415e+00 
  5.442e+05  2.415e+00 
  5.442e+05  2.415e+00 
  5.442e+05  2.415e+00 
  5.443e+05  2.415e+00 
  5.444e+05  2.415e+00 
  5.444e+05  2.415e+00 
  5.444e+05  2.415e+00 
  5.445e+05  2.415e+00 
  5.446e+05  2.415e+00 
  5.446e+05  2.415e+00 
  5.446e+05  2.415e+00 
  5.447e+05  2.415e+00 
  5.448e+05  2.415e+00 
  5.448e+05  2.415e+00 
  5.448e+05  2.415e+00 
  5.449e+05  2.415e+00 
  5.450e+05  2.415e+00 
  5.450e+05  2.415e+00 
  5.450e+05  2.415e+00 
  5.451e+05  2.415e+00 
  5.452e+05  2.415e+00 
  5.452e+05  2.415e+00 
  5.452e+05  2.415e+00 
  5.453e+05  2.415e+00 
  5.454e+05  2.415e+00 
  5.454e+05  2.415e+00 
  5.454e+05  2.415e+00 
  5.455e+05  2.415e+00 
  5.456e+05  2.415e+00 
  5.456e+05  2.415e+00 
  5.456e+05  2.415e+00 
  5.457e+05  2.415e+00 
  5.458e+05  2.415e+00 
  5.458e+05  2.415e+00 
  5.458e+05  2.415e+00 
  5.459e+05  2.415e+00 
  5.460e+05  2.415e+00 
  5.460e+05  2.415e+00 
  5.460e+05  2.415e+00 
  5.461e+05  2.415e+00 
  5.462e+05  2.415e+00 
  5.462e+05  2.415e+00 
  5.462e+05  2.415e+00 
  5.463e+05  2.415e+00 
  5.464e+05  2.415e+00 
  5.464e+05  2.415e+00 
  5.464e+05  2.415e+00 
  5.465e+05  2.415e+00 
  5.466e+05  2.415e+00 
  5.466e+05  2.415e+00 
  5.466e+05  2.415e+00 
  5.467e+05  2.415e+00 
  5.468e+05  2.415e+00 
  5.468e+05  2.415e+00 
  5.468e+05  2.415e+00 
  5.469e+05  2.415e+00 
  5.470e+05  2.415e+00 
  5.470e+05  2.415e+00 
  5.470e+05  2.415e+00 
  5.471e+05  2.415e+00 
  5.472e+05  2.415e+00 
  5.472e+05  2.415e+00 
  5.472e+05  2.415e+00 
  5.473e+05  2.415e+00 
  5.474e+05  2.415e+00 
  5.474e+05  2.415e+00 
  5.474e+05  2.415e+00 
  5.475e+05  2.415e+00 
  5.476e+05  2.415e+00 
  5.476e+05  2.415e+00 
  5.476e+05  2.415e+00 
  5.477e+05  2.415e+00 
  5.478e+05  2.415e+00 
  5.478e+05  2.415e+00 
  5.478e+05  2.415e+00 
  5.479e+05  2.415e+00 
  5.480e+05  2.415e+00 
  5.480e+05  2.415e+00 
  5.480e+05  2.415e+00 
  5.481e+05  2.415e+00 
  5.482e+05  2.415e+00 
  5.482e+05  2.415e+00 
  5.482e+05  2.415e+00 
  5.483e+05  2.415e+00 
  5.484e+05  2.415e+00 
  5.484e+05  2.415e+00 
  5.484e+05  2.415e+00 
  5.485e+05  2.415e+00 
  5.486e+05  2.415e+00 
  5.486e+05  2.415e+00 
  5.486e+05  2.415e+00 
  5.487e+05  2.415e+00 
  5.488e+05  2.415e+00 
  5.488e+05  2.415e+00 
  5.488e+05  2.415e+00 
  5.489e+05  2.415e+00 
  5.490e+05  2.415e+00 
  5.490e+05  2.415e+00 
  5.490e+05  2.415e+00 
  5.491e+05  2.415e+00 
  5.492e+05  2.415e+00 
  5.492e+05  2.415e+00 
  5.492e+05  2.415e+00 
  5.493e+05  2.415e+00 
  5.494e+05  2.415e+00 
  5.494e+05  2.415e+00 
  5.494e+05  2.415e+00 
  5.495e+05  2.415e+00 
  5.496e+05  2.415e+00 
  5.496e+05  2.415e+00 
  5.496e+05  2.415e+00 
  5.497e+05  2.415e+00 
  5.498e+05  2.415e+00 
  5.498e+05  2.415e+00 
  5.498e+05  2.415e+00 
  5.499e+05  2.415e+00 
  5.500e+05  2.415e+00 
  5.500e+05  2.415e+00 


==> figures/Figure_2/f_1ae_3.txt <==
n c 
  5.000e+05  9.139e+00 
  5.001e+05  9.139e+00 
  5.002e+05  9.139e+00 
  5.002e+05  3.056e+00 
  5.003e+05  3.056e+00 
  5.004e+05  3.056e+00 
  5.004e+05  3.056e+00 
  5.005e+05  3.056e+00 
  5.006e+05  3.056e+00 
  5.007e+05  3.056e+00 
  5.008e+05  3.056e+00 
  5.008e+05  3.056e+00 
  5.009e+05  3.056e+00 
  5.010e+05  3.056e+00 
  5.010e+05  3.056e+00 
  5.011e+05  3.056e+00 
  5.012e+05  3.056e+00 
  5.013e+05  3.056e+00 
  5.014e+05  3.056e+00 
  5.014e+05  3.056e+00 
  5.015e+05  3.056e+00 
  5.016e+05  3.056e+00 
  5.016e+05  3.056e+00 
  5.017e+05  3.056e+00 
  5.018e+05  3.056e+00 
  5.019e+05  3.056e+00 
  5.020e+05  3.056e+00 
  5.020e+05  3.056e+00 
  5.021e+05  3.056e+00 
  5.022e+05  3.056e+00 
  5.022e+05  3.056e+00 
  5.023e+05  3.056e+00 
  5.024e+05  3.056e+00 
  5.025e+05  3.056e+00 
  5.026e+05  2.903e+00 
  5.026e+05  2.903e+00 
  5.027e+05  2.815e+00 
  5.028e+05  2.674e+00 
  5.028e+05  2.674e+00 
  5.029e+05  2.473e+00 
  5.030e+05  2.473e+00 
  5.031e+05  2.473e+00 
  5.032e+05  2.441e+00 
  5.032e+05  2.441e+00 
  5.033e+05  2.346e+00 
  5.034e+05  2.346e+00 
  5.034e+05  2.285e+00 
  5.035e+05  2.285e+00 
  5.036e+05  2.285e+00 
  5.037e+05  2.285e+00 
  5.038e+05  2.249e+00 
  5.038e+05  2.249e+00 
  5.039e+05  2.249e+00 
  5.040e+05  2.249e+00 
  5.040e+05  2.249e+00 
  5.041e+05  2.232e+00 
  5.042e+05  2.232e+00 
  5.043e+05  2.232e+00 
  5.044e+05  2.232e+00 
  5.044e+05  2.229e+00 
  5.045e+05  2.229e+00 
  5.046e+05  2.224e+00 
  5.046e+05  2.224e+00 
  5.047e+05  2.221e+00 
  5.048e+05  2.221e+00 
  5.049e+05  2.221e+00 
  5.050e+05  2.221e+00 
  5.050e+05  2.221e+00 
  5.051e+05  2.221e+00 
  5.052e+05  2.221e+00 
  5.052e+05  2.221e+00 
  5.053e+05  2.221e+00 
  5.054e+05  2.221e+00 
  5.055e+05  2.221e+00 
  5.056e+05  2.221e+00 
  5.056e+05  2.221e+00 
  5.057e+05  2.221e+00 
  5.058e+05  2.221e+00 
  5.058e+05  2.221e+00 
  5.059e+05  2.221e+00 
  5.060e+05  2.221e+00 
  5.061e+05  2.221e+00 
  5.062e+05  2.221e+00 
  5.062e+05  2.221e+00 
  5.063e+05  2.221e+00 
  5.064e+05  2.221e+00 
  5.064e+05  2.221e+00 
  5.065e+05  2.221e+00 
  5.066e+05  2.221e+00 
  5.067e+05  2.221e+00 
  5.068e+05  2.221e+00 
  5.068e+05  2.221e+00 
  5.069e+05  2.221e+00 
  5.070e+05  2.221e+00 
  5.070e+05  2.221e+00 
  5.071e+05  2.221e+00 
  5.072e+05  2.221e+00 
  5.073e+05  2.221e+00 
  5.074e+05  2.221e+00 
  5.074e+05  2.221e+00 
  5.075e+05  2.221e+00 
  5.076e+05  2.221e+00 
  5.076e+05  2.221e+00 
  5.077e+05  2.221e+00 
  5.078e+05  2.221e+00 
  5.079e+05  2.221e+00 
  5.080e+05  2.221e+00 
  5.080e+05  2.221e+00 
  5.081e+05  2.221e+00 
  5.082e+05  2.221e+00 
  5.082e+05  2.221e+00 
  5.083e+05  2.221e+00 
  5.084e+05  2.221e+00 
  5.085e+05  2.221e+00 
  5.086e+05  2.221e+00 
  5.086e+05  2.221e+00 
  5.087e+05  2.221e+00 
  5.088e+05  2.221e+00 
  5.088e+05  2.221e+00 
  5.089e+05  2.221e+00 
  5.090e+05  2.221e+00 
  5.091e+05  2.221e+00 
  5.092e+05  2.221e+00 
  5.092e+05  2.221e+00 
  5.093e+05  2.221e+00 
  5.094e+05  2.221e+00 
  5.094e+05  2.221e+00 
  5.095e+05  2.221e+00 
  5.096e+05  2.221e+00 
  5.097e+05  2.221e+00 
  5.098e+05  2.221e+00 
  5.098e+05  2.221e+00 
  5.099e+05  2.221e+00 
  5.100e+05  2.221e+00 
  5.100e+05  2.221e+00 
  5.101e+05  2.221e+00 
  5.102e+05  2.221e+00 
  5.103e+05  2.221e+00 
  5.104e+05  2.221e+00 
  5.104e+05  2.221e+00 
  5.105e+05  2.221e+00 
  5.106e+05  2.221e+00 
  5.106e+05  2.221e+00 
  5.107e+05  2.221e+00 
  5.108e+05  2.221e+00 
  5.109e+05  2.221e+00 
  5.110e+05  2.221e+00 
  5.110e+05  2.221e+00 
  5.111e+05  2.221e+00 
  5.112e+05  2.221e+00 
  5.112e+05  2.221e+00 
  5.113e+05  2.221e+00 
  5.114e+05  2.221e+00 
  5.115e+05  2.221e+00 
  5.116e+05  2.221e+00 
  5.116e+05  2.221e+00 
  5.117e+05  2.221e+00 
  5.118e+05  2.221e+00 
  5.118e+05  2.221e+00 
  5.119e+05  2.221e+00 
  5.120e+05  2.221e+00 
  5.121e+05  2.221e+00 
  5.122e+05  2.221e+00 
  5.122e+05  2.221e+00 
  5.123e+05  2.221e+00 
  5.124e+05  2.221e+00 
  5.124e+05  2.221e+00 
  5.125e+05  2.221e+00 
  5.126e+05  2.221e+00 
  5.127e+05  2.221e+00 
  5.128e+05  2.221e+00 
  5.128e+05  2.221e+00 
  5.129e+05  2.221e+00 
  5.130e+05  2.221e+00 
  5.130e+05  2.221e+00 
  5.131e+05  2.221e+00 
  5.132e+05  2.221e+00 
  5.133e+05  2.221e+00 
  5.134e+05  2.221e+00 
  5.134e+05  2.221e+00 
  5.135e+05  2.221e+00 
  5.136e+05  2.221e+00 
  5.136e+05  2.221e+00 
  5.137e+05  2.221e+00 
  5.138e+05  2.221e+00 
  5.139e+05  2.221e+00 
  5.140e+05  2.221e+00 
  5.140e+05  2.221e+00 
  5.141e+05  2.221e+00 
  5.142e+05  2.221e+00 
  5.142e+05  2.221e+00 
  5.143e+05  2.221e+00 
  5.144e+05  2.221e+00 
  5.145e+05  2.221e+00 
  5.146e+05  2.221e+00 
  5.146e+05  2.221e+00 
  5.147e+05  2.221e+00 
  5.148e+05  2.221e+00 
  5.148e+05  2.221e+00 
  5.149e+05  2.221e+00 
  5.150e+05  2.221e+00 
  5.151e+05  2.221e+00 
  5.152e+05  2.221e+00 
  5.152e+05  2.221e+00 
  5.153e+05  2.221e+00 
  5.154e+05  2.221e+00 
  5.154e+05  2.221e+00 
  5.155e+05  2.221e+00 
  5.156e+05  2.221e+00 
  5.157e+05  2.221e+00 
  5.158e+05  2.221e+00 
  5.158e+05  2.221e+00 
  5.159e+05  2.221e+00 
  5.160e+05  2.221e+00 
  5.160e+05  2.221e+00 
  5.161e+05  2.221e+00 
  5.162e+05  2.221e+00 
  5.163e+05  2.221e+00 
  5.164e+05  2.221e+00 
  5.164e+05  2.221e+00 
  5.165e+05  2.221e+00 
  5.166e+05  2.221e+00 
  5.166e+05  2.221e+00 
  5.167e+05  2.221e+00 
  5.168e+05  2.221e+00 
  5.169e+05  2.221e+00 
  5.170e+05  2.221e+00 
  5.170e+05  2.221e+00 
  5.171e+05  2.221e+00 
  5.172e+05  2.221e+00 
  5.172e+05  2.221e+00 
  5.173e+05  2.221e+00 
  5.174e+05  2.221e+00 
  5.175e+05  2.221e+00 
  5.176e+05  2.221e+00 
  5.176e+05  2.221e+00 
  5.177e+05  2.221e+00 
  5.178e+05  2.221e+00 
  5.178e+05  2.221e+00 
  5.179e+05  2.221e+00 
  5.180e+05  2.221e+00 
  5.181e+05  2.221e+00 
  5.182e+05  2.221e+00 
  5.182e+05  2.221e+00 
  5.183e+05  2.221e+00 
  5.184e+05  2.221e+00 
  5.184e+05  2.221e+00 
  5.185e+05  2.221e+00 
  5.186e+05  2.221e+00 
  5.187e+05  2.221e+00 
  5.188e+05  2.221e+00 
  5.188e+05  2.221e+00 
  5.189e+05  2.221e+00 
  5.190e+05  2.221e+00 
  5.190e+05  2.221e+00 
  5.191e+05  2.221e+00 
  5.192e+05  2.221e+00 
  5.193e+05  2.221e+00 
  5.194e+05  2.221e+00 
  5.194e+05  2.221e+00 
  5.195e+05  2.221e+00 
  5.196e+05  2.221e+00 
  5.196e+05  2.221e+00 
  5.197e+05  2.221e+00 
  5.198e+05  2.221e+00 
  5.199e+05  2.221e+00 
  5.200e+05  2.221e+00 
  5.200e+05  2.221e+00 
  5.201e+05  2.221e+00 
  5.202e+05  2.221e+00 
  5.202e+05  2.221e+00 
  5.203e+05  2.221e+00 
  5.204e+05  2.221e+00 
  5.205e+05  2.221e+00 
  5.206e+05  2.221e+00 
  5.206e+05  2.221e+00 
  5.207e+05  2.221e+00 
  5.208e+05  2.221e+00 
  5.208e+05  2.221e+00 
  5.209e+05  2.221e+00 
  5.210e+05  2.221e+00 
  5.211e+05  2.221e+00 
  5.212e+05  2.221e+00 
  5.212e+05  2.221e+00 
  5.213e+05  2.221e+00 
  5.214e+05  2.221e+00 
  5.214e+05  2.221e+00 
  5.215e+05  2.221e+00 
  5.216e+05  2.221e+00 
  5.217e+05  2.221e+00 
  5.218e+05  2.221e+00 
  5.218e+05  2.221e+00 
  5.219e+05  2.221e+00 
  5.220e+05  2.221e+00 
  5.220e+05  2.221e+00 
  5.221e+05  2.221e+00 
  5.222e+05  2.221e+00 
  5.223e+05  2.221e+00 
  5.224e+05  2.221e+00 
  5.224e+05  2.221e+00 
  5.225e+05  2.221e+00 
  5.226e+05  2.221e+00 
  5.226e+05  2.221e+00 
  5.227e+05  2.221e+00 
  5.228e+05  2.221e+00 
  5.229e+05  2.221e+00 
  5.230e+05  2.221e+00 
  5.230e+05  2.221e+00 
  5.231e+05  2.221e+00 
  5.232e+05  2.221e+00 
  5.232e+05  2.221e+00 
  5.233e+05  2.221e+00 
  5.234e+05  2.221e+00 
  5.235e+05  2.221e+00 
  5.236e+05  2.221e+00 
  5.236e+05  2.221e+00 
  5.237e+05  2.221e+00 
  5.238e+05  2.221e+00 
  5.238e+05  2.221e+00 
  5.239e+05  2.221e+00 
  5.240e+05  2.221e+00 
  5.241e+05  2.221e+00 
  5.242e+05  2.221e+00 
  5.242e+05  2.221e+00 
  5.243e+05  2.221e+00 
  5.244e+05  2.221e+00 
  5.244e+05  2.221e+00 
  5.245e+05  2.221e+00 
  5.246e+05  2.221e+00 
  5.247e+05  2.221e+00 
  5.248e+05  2.221e+00 
  5.248e+05  2.221e+00 
  5.249e+05  2.221e+00 
  5.250e+05  2.221e+00 
  5.250e+05  2.221e+00 
  5.251e+05  2.221e+00 
  5.252e+05  2.221e+00 
  5.253e+05  2.221e+00 
  5.254e+05  2.221e+00 
  5.254e+05  2.221e+00 
  5.255e+05  2.221e+00 
  5.256e+05  2.221e+00 
  5.256e+05  2.221e+00 
  5.257e+05  2.221e+00 
  5.258e+05  2.221e+00 
  5.259e+05  2.221e+00 
  5.260e+05  2.221e+00 
  5.260e+05  2.221e+00 
  5.261e+05  2.221e+00 
  5.262e+05  2.221e+00 
  5.262e+05  2.221e+00 
  5.263e+05  2.221e+00 
  5.264e+05  2.221e+00 
  5.265e+05  2.221e+00 
  5.266e+05  2.221e+00 
  5.266e+05  2.221e+00 
  5.267e+05  2.221e+00 
  5.268e+05  2.221e+00 
  5.268e+05  2.221e+00 
  5.269e+05  2.221e+00 
  5.270e+05  2.221e+00 
  5.271e+05  2.221e+00 
  5.272e+05  2.221e+00 
  5.272e+05  2.221e+00 
  5.273e+05  2.221e+00 
  5.274e+05  2.221e+00 
  5.274e+05  2.221e+00 
  5.275e+05  2.221e+00 
  5.276e+05  2.221e+00 
  5.277e+05  2.221e+00 
  5.278e+05  2.221e+00 
  5.278e+05  2.221e+00 
  5.279e+05  2.221e+00 
  5.280e+05  2.221e+00 
  5.280e+05  2.221e+00 
  5.281e+05  2.221e+00 
  5.282e+05  2.221e+00 
  5.283e+05  2.221e+00 
  5.284e+05  2.221e+00 
  5.284e+05  2.221e+00 
  5.285e+05  2.221e+00 
  5.286e+05  2.221e+00 
  5.286e+05  2.221e+00 
  5.287e+05  2.221e+00 
  5.288e+05  2.221e+00 
  5.289e+05  2.221e+00 
  5.290e+05  2.221e+00 
  5.290e+05  2.221e+00 
  5.291e+05  2.221e+00 
  5.292e+05  2.221e+00 
  5.292e+05  2.221e+00 
  5.293e+05  2.221e+00 
  5.294e+05  2.221e+00 
  5.295e+05  2.221e+00 
  5.296e+05  2.221e+00 
  5.296e+05  2.221e+00 
  5.297e+05  2.221e+00 
  5.298e+05  2.221e+00 
  5.298e+05  2.221e+00 
  5.299e+05  2.221e+00 
  5.300e+05  2.221e+00 
  5.301e+05  2.221e+00 
  5.302e+05  2.221e+00 
  5.302e+05  2.221e+00 
  5.303e+05  2.221e+00 
  5.304e+05  2.221e+00 
  5.304e+05  2.221e+00 
  5.305e+05  2.221e+00 
  5.306e+05  2.221e+00 
  5.307e+05  2.221e+00 
  5.308e+05  2.221e+00 
  5.308e+05  2.221e+00 
  5.309e+05  2.221e+00 
  5.310e+05  2.221e+00 
  5.310e+05  2.221e+00 
  5.311e+05  2.221e+00 
  5.312e+05  2.221e+00 
  5.313e+05  2.221e+00 
  5.314e+05  2.221e+00 
  5.314e+05  2.221e+00 
  5.315e+05  2.221e+00 
  5.316e+05  2.221e+00 
  5.316e+05  2.221e+00 
  5.317e+05  2.221e+00 
  5.318e+05  2.221e+00 
  5.319e+05  2.221e+00 
  5.320e+05  2.221e+00 
  5.320e+05  2.221e+00 
  5.321e+05  2.221e+00 
  5.322e+05  2.221e+00 
  5.322e+05  2.221e+00 
  5.323e+05  2.221e+00 
  5.324e+05  2.221e+00 
  5.325e+05  2.221e+00 
  5.326e+05  2.221e+00 
  5.326e+05  2.221e+00 
  5.327e+05  2.221e+00 
  5.328e+05  2.221e+00 
  5.328e+05  2.221e+00 
  5.329e+05  2.221e+00 
  5.330e+05  2.221e+00 
  5.331e+05  2.221e+00 
  5.332e+05  2.221e+00 
  5.332e+05  2.221e+00 
  5.333e+05  2.221e+00 
  5.334e+05  2.221e+00 
  5.334e+05  2.221e+00 
  5.335e+05  2.221e+00 
  5.336e+05  2.221e+00 
  5.337e+05  2.221e+00 
  5.338e+05  2.221e+00 
  5.338e+05  2.221e+00 
  5.339e+05  2.221e+00 
  5.340e+05  2.221e+00 
  5.340e+05  2.221e+00 
  5.341e+05  2.221e+00 
  5.342e+05  2.221e+00 
  5.343e+05  2.221e+00 
  5.344e+05  2.221e+00 
  5.344e+05  2.221e+00 
  5.345e+05  2.221e+00 
  5.346e+05  2.221e+00 
  5.346e+05  2.221e+00 
  5.347e+05  2.221e+00 
  5.348e+05  2.221e+00 
  5.349e+05  2.221e+00 
  5.350e+05  2.221e+00 
  5.350e+05  2.221e+00 
  5.351e+05  2.221e+00 
  5.352e+05  2.221e+00 
  5.352e+05  2.221e+00 
  5.353e+05  2.221e+00 
  5.354e+05  2.221e+00 
  5.355e+05  2.221e+00 
  5.356e+05  2.221e+00 
  5.356e+05  2.221e+00 
  5.357e+05  2.221e+00 
  5.358e+05  2.221e+00 
  5.358e+05  2.221e+00 
  5.359e+05  2.221e+00 
  5.360e+05  2.221e+00 
  5.361e+05  2.221e+00 
  5.362e+05  2.221e+00 
  5.362e+05  2.221e+00 
  5.363e+05  2.221e+00 
  5.364e+05  2.221e+00 
  5.364e+05  2.221e+00 
  5.365e+05  2.221e+00 
  5.366e+05  2.221e+00 
  5.367e+05  2.221e+00 
  5.368e+05  2.221e+00 
  5.368e+05  2.221e+00 
  5.369e+05  2.221e+00 
  5.370e+05  2.221e+00 
  5.370e+05  2.221e+00 
  5.371e+05  2.221e+00 
  5.372e+05  2.221e+00 
  5.373e+05  2.221e+00 
  5.374e+05  2.221e+00 
  5.374e+05  2.221e+00 
  5.375e+05  2.221e+00 
  5.376e+05  2.221e+00 
  5.376e+05  2.221e+00 
  5.377e+05  2.221e+00 
  5.378e+05  2.221e+00 
  5.379e+05  2.221e+00 
  5.380e+05  2.221e+00 
  5.380e+05  2.221e+00 
  5.381e+05  2.221e+00 
  5.382e+05  2.221e+00 
  5.382e+05  2.221e+00 
  5.383e+05  2.221e+00 
  5.384e+05  2.221e+00 
  5.385e+05  2.221e+00 
  5.386e+05  2.221e+00 
  5.386e+05  2.221e+00 
  5.387e+05  2.221e+00 
  5.388e+05  2.221e+00 
  5.388e+05  2.221e+00 
  5.389e+05  2.221e+00 
  5.390e+05  2.221e+00 
  5.391e+05  2.221e+00 
  5.392e+05  2.221e+00 
  5.392e+05  2.221e+00 
  5.393e+05  2.221e+00 
  5.394e+05  2.221e+00 
  5.394e+05  2.221e+00 
  5.395e+05  2.221e+00 
  5.396e+05  2.221e+00 
  5.397e+05  2.221e+00 
  5.398e+05  2.221e+00 
  5.398e+05  2.221e+00 
  5.399e+05  2.221e+00 
  5.400e+05  2.221e+00 
  5.400e+05  2.221e+00 
  5.401e+05  2.221e+00 
  5.402e+05  2.221e+00 
  5.403e+05  2.221e+00 
  5.404e+05  2.221e+00 
  5.404e+05  2.221e+00 
  5.405e+05  2.221e+00 
  5.406e+05  2.221e+00 
  5.406e+05  2.221e+00 
  5.407e+05  2.221e+00 
  5.408e+05  2.221e+00 
  5.409e+05  2.221e+00 
  5.410e+05  2.221e+00 
  5.410e+05  2.221e+00 
  5.411e+05  2.221e+00 
  5.412e+05  2.221e+00 
  5.412e+05  2.221e+00 
  5.413e+05  2.221e+00 
  5.414e+05  2.221e+00 
  5.415e+05  2.221e+00 
  5.416e+05  2.221e+00 
  5.416e+05  2.221e+00 
  5.417e+05  2.221e+00 
  5.418e+05  2.221e+00 
  5.418e+05  2.221e+00 
  5.419e+05  2.221e+00 
  5.420e+05  2.221e+00 
  5.421e+05  2.221e+00 
  5.422e+05  2.221e+00 
  5.422e+05  2.221e+00 
  5.423e+05  2.221e+00 
  5.424e+05  2.221e+00 
  5.424e+05  2.221e+00 
  5.425e+05  2.221e+00 
  5.426e+05  2.221e+00 
  5.427e+05  2.221e+00 
  5.428e+05  2.221e+00 
  5.428e+05  2.221e+00 
  5.429e+05  2.221e+00 
  5.430e+05  2.221e+00 
  5.430e+05  2.221e+00 
  5.431e+05  2.221e+00 
  5.432e+05  2.221e+00 
  5.433e+05  2.221e+00 
  5.434e+05  2.221e+00 
  5.434e+05  2.221e+00 
  5.435e+05  2.221e+00 
  5.436e+05  2.221e+00 
  5.436e+05  2.221e+00 
  5.437e+05  2.221e+00 
  5.438e+05  2.221e+00 
  5.439e+05  2.221e+00 
  5.440e+05  2.221e+00 
  5.440e+05  2.221e+00 
  5.441e+05  2.221e+00 
  5.442e+05  2.221e+00 
  5.442e+05  2.221e+00 
  5.443e+05  2.221e+00 
  5.444e+05  2.221e+00 
  5.445e+05  2.221e+00 
  5.446e+05  2.221e+00 
  5.446e+05  2.221e+00 
  5.447e+05  2.221e+00 
  5.448e+05  2.221e+00 
  5.448e+05  2.221e+00 
  5.449e+05  2.221e+00 
  5.450e+05  2.221e+00 
  5.451e+05  2.221e+00 
  5.452e+05  2.221e+00 
  5.452e+05  2.221e+00 
  5.453e+05  2.221e+00 
  5.454e+05  2.221e+00 
  5.454e+05  2.221e+00 
  5.455e+05  2.221e+00 
  5.456e+05  2.221e+00 
  5.457e+05  2.221e+00 
  5.458e+05  2.221e+00 
  5.458e+05  2.221e+00 
  5.459e+05  2.221e+00 
  5.460e+05  2.221e+00 
  5.460e+05  2.221e+00 
  5.461e+05  2.221e+00 
  5.462e+05  2.221e+00 
  5.463e+05  2.221e+00 
  5.464e+05  2.221e+00 
  5.464e+05  2.221e+00 
  5.465e+05  2.221e+00 
  5.466e+05  2.221e+00 
  5.466e+05  2.221e+00 
  5.467e+05  2.221e+00 
  5.468e+05  2.221e+00 
  5.469e+05  2.221e+00 
  5.470e+05  2.221e+00 
  5.470e+05  2.221e+00 
  5.471e+05  2.221e+00 
  5.472e+05  2.221e+00 
  5.472e+05  2.221e+00 
  5.473e+05  2.221e+00 
  5.474e+05  2.221e+00 
  5.475e+05  2.221e+00 
  5.476e+05  2.221e+00 
  5.476e+05  2.221e+00 
  5.477e+05  2.221e+00 
  5.478e+05  2.221e+00 
  5.478e+05  2.221e+00 
  5.479e+05  2.221e+00 
  5.480e+05  2.221e+00 
  5.481e+05  2.221e+00 
  5.482e+05  2.221e+00 
  5.482e+05  2.221e+00 
  5.483e+05  2.221e+00 
  5.484e+05  2.221e+00 
  5.484e+05  2.221e+00 
  5.485e+05  2.221e+00 
  5.486e+05  2.221e+00 
  5.487e+05  2.221e+00 
  5.488e+05  2.221e+00 
  5.488e+05  2.221e+00 
  5.489e+05  2.221e+00 
  5.490e+05  2.221e+00 
  5.490e+05  2.221e+00 
  5.491e+05  2.221e+00 
  5.492e+05  2.221e+00 
  5.493e+05  2.221e+00 
  5.494e+05  2.221e+00 
  5.494e+05  2.221e+00 
  5.495e+05  2.221e+00 
  5.496e+05  2.221e+00 
  5.496e+05  2.221e+00 
  5.497e+05  2.221e+00 
  5.498e+05  2.221e+00 
  5.499e+05  2.221e+00 
  5.500e+05  2.221e+00 
  5.500e+05  2.221e+00 
  5.501e+05  2.221e+00 
  5.502e+05  2.221e+00 
  5.502e+05  2.221e+00 
  5.503e+05  2.221e+00 
  5.504e+05  2.221e+00 
  5.505e+05  2.221e+00 
  5.506e+05  2.221e+00 
  5.506e+05  2.221e+00 
  5.507e+05  2.221e+00 
  5.508e+05  2.221e+00 
  5.508e+05  2.221e+00 
  5.509e+05  2.221e+00 
  5.510e+05  2.221e+00 
  5.511e+05  2.221e+00 
  5.512e+05  2.221e+00 
  5.512e+05  2.221e+00 
  5.513e+05  2.221e+00 
  5.514e+05  2.221e+00 
  5.514e+05  2.221e+00 
  5.515e+05  2.221e+00 
  5.516e+05  2.221e+00 
  5.517e+05  2.221e+00 
  5.518e+05  2.221e+00 
  5.518e+05  2.221e+00 
  5.519e+05  2.221e+00 
  5.520e+05  2.221e+00 
  5.520e+05  2.221e+00 
  5.521e+05  2.221e+00 
  5.522e+05  2.221e+00 
  5.523e+05  2.221e+00 
  5.524e+05  2.221e+00 
  5.524e+05  2.221e+00 
  5.525e+05  2.221e+00 
  5.526e+05  2.221e+00 
  5.526e+05  2.221e+00 
  5.527e+05  2.221e+00 
  5.528e+05  2.221e+00 
  5.529e+05  2.221e+00 
  5.530e+05  2.221e+00 
  5.530e+05  2.221e+00 
  5.531e+05  2.221e+00 
  5.532e+05  2.221e+00 
  5.532e+05  2.221e+00 
  5.533e+05  2.221e+00 
  5.534e+05  2.221e+00 
  5.535e+05  2.221e+00 
  5.536e+05  2.221e+00 
  5.536e+05  2.221e+00 
  5.537e+05  2.221e+00 
  5.538e+05  2.221e+00 
  5.538e+05  2.221e+00 
  5.539e+05  2.221e+00 
  5.540e+05  2.221e+00 
  5.541e+05  2.221e+00 
  5.542e+05  2.221e+00 
  5.542e+05  2.221e+00 
  5.543e+05  2.221e+00 
  5.544e+05  2.221e+00 
  5.544e+05  2.221e+00 
  5.545e+05  2.221e+00 
  5.546e+05  2.221e+00 
  5.547e+05  2.221e+00 
  5.548e+05  2.221e+00 
  5.548e+05  2.221e+00 
  5.549e+05  2.221e+00 
  5.550e+05  2.221e+00 
  5.550e+05  2.221e+00 
  5.551e+05  2.221e+00 
  5.552e+05  2.221e+00 
  5.553e+05  2.221e+00 
  5.554e+05  2.221e+00 
  5.554e+05  2.221e+00 
  5.555e+05  2.221e+00 
  5.556e+05  2.221e+00 
  5.556e+05  2.221e+00 
  5.557e+05  2.221e+00 
  5.558e+05  2.221e+00 
  5.559e+05  2.221e+00 
  5.560e+05  2.221e+00 
  5.560e+05  2.221e+00 
  5.561e+05  2.221e+00 
  5.562e+05  2.221e+00 
  5.562e+05  2.221e+00 
  5.563e+05  2.221e+00 
  5.564e+05  2.221e+00 
  5.565e+05  2.221e+00 
  5.566e+05  2.221e+00 
  5.566e+05  2.221e+00 
  5.567e+05  2.221e+00 
  5.568e+05  2.221e+00 
  5.568e+05  2.221e+00 
  5.569e+05  2.221e+00 
  5.570e+05  2.221e+00 
  5.571e+05  2.221e+00 
  5.572e+05  2.221e+00 
  5.572e+05  2.221e+00 
  5.573e+05  2.221e+00 
  5.574e+05  2.221e+00 
  5.574e+05  2.221e+00 
  5.575e+05  2.221e+00 
  5.576e+05  2.221e+00 
  5.577e+05  2.221e+00 
  5.578e+05  2.221e+00 
  5.578e+05  2.221e+00 
  5.579e+05  2.221e+00 
  5.580e+05  2.221e+00 
  5.580e+05  2.221e+00 
  5.581e+05  2.221e+00 
  5.582e+05  2.221e+00 
  5.583e+05  2.221e+00 
  5.584e+05  2.221e+00 
  5.584e+05  2.221e+00 
  5.585e+05  2.221e+00 
  5.586e+05  2.221e+00 
  5.586e+05  2.221e+00 
  5.587e+05  2.221e+00 
  5.588e+05  2.221e+00 
  5.589e+05  2.221e+00 
  5.590e+05  2.221e+00 
  5.590e+05  2.221e+00 
  5.591e+05  2.221e+00 
  5.592e+05  2.221e+00 
  5.592e+05  2.221e+00 
  5.593e+05  2.221e+00 
  5.594e+05  2.221e+00 
  5.595e+05  2.221e+00 
  5.596e+05  2.221e+00 
  5.596e+05  2.221e+00 
  5.597e+05  2.221e+00 
  5.598e+05  2.221e+00 
  5.598e+05  2.221e+00 
  5.599e+05  2.221e+00 
  5.600e+05  2.221e+00 
  5.601e+05  2.221e+00 
  5.602e+05  2.221e+00 
  5.602e+05  2.221e+00 
  5.603e+05  2.221e+00 
  5.604e+05  2.221e+00 
  5.604e+05  2.221e+00 
  5.605e+05  2.221e+00 
  5.606e+05  2.221e+00 
  5.607e+05  2.221e+00 
  5.608e+05  2.221e+00 
  5.608e+05  2.221e+00 
  5.609e+05  2.221e+00 
  5.610e+05  2.221e+00 
  5.610e+05  2.221e+00 
  5.611e+05  2.221e+00 
  5.612e+05  2.221e+00 
  5.613e+05  2.221e+00 
  5.614e+05  2.221e+00 
  5.614e+05  2.221e+00 
  5.615e+05  2.221e+00 
  5.616e+05  2.221e+00 
  5.616e+05  2.221e+00 
  5.617e+05  2.221e+00 
  5.618e+05  2.221e+00 
  5.619e+05  2.221e+00 
  5.620e+05  2.221e+00 
  5.620e+05  2.221e+00 
  5.621e+05  2.221e+00 
  5.622e+05  2.221e+00 
  5.622e+05  2.221e+00 
  5.623e+05  2.221e+00 
  5.624e+05  2.221e+00 
  5.625e+05  2.221e+00 
  5.626e+05  2.221e+00 
  5.626e+05  2.221e+00 
  5.627e+05  2.221e+00 
  5.628e+05  2.221e+00 
  5.628e+05  2.221e+00 
  5.629e+05  2.221e+00 
  5.630e+05  2.221e+00 
  5.631e+05  2.221e+00 
  5.632e+05  2.221e+00 
  5.632e+05  2.221e+00 
  5.633e+05  2.221e+00 
  5.634e+05  2.221e+00 
  5.634e+05  2.221e+00 
  5.635e+05  2.221e+00 
  5.636e+05  2.221e+00 
  5.637e+05  2.221e+00 
  5.638e+05  2.221e+00 
  5.638e+05  2.221e+00 
  5.639e+05  2.221e+00 
  5.640e+05  2.221e+00 
  5.640e+05  2.221e+00 
  5.641e+05  2.221e+00 
  5.642e+05  2.221e+00 
  5.643e+05  2.221e+00 
  5.644e+05  2.221e+00 
  5.644e+05  2.221e+00 
  5.645e+05  2.221e+00 
  5.646e+05  2.221e+00 
  5.646e+05  2.221e+00 
  5.647e+05  2.221e+00 
  5.648e+05  2.221e+00 
  5.649e+05  2.221e+00 
  5.650e+05  2.221e+00 
  5.650e+05  2.221e+00 
  5.651e+05  2.221e+00 
  5.652e+05  2.221e+00 
  5.652e+05  2.221e+00 
  5.653e+05  2.221e+00 
  5.654e+05  2.221e+00 
  5.655e+05  2.221e+00 
  5.656e+05  2.221e+00 
  5.656e+05  2.221e+00 
  5.657e+05  2.221e+00 
  5.658e+05  2.221e+00 
  5.658e+05  2.221e+00 
  5.659e+05  2.221e+00 
  5.660e+05  2.221e+00 
  5.661e+05  2.221e+00 
  5.662e+05  2.221e+00 
  5.662e+05  2.221e+00 
  5.663e+05  2.221e+00 
  5.664e+05  2.221e+00 
  5.664e+05  2.221e+00 
  5.665e+05  2.221e+00 
  5.666e+05  2.221e+00 
  5.667e+05  2.221e+00 
  5.668e+05  2.221e+00 
  5.668e+05  2.221e+00 
  5.669e+05  2.221e+00 
  5.670e+05  2.221e+00 
  5.670e+05  2.221e+00 
  5.671e+05  2.221e+00 
  5.672e+05  2.221e+00 
  5.673e+05  2.221e+00 
  5.674e+05  2.221e+00 
  5.674e+05  2.221e+00 
  5.675e+05  2.221e+00 
  5.676e+05  2.221e+00 
  5.676e+05  2.221e+00 
  5.677e+05  2.221e+00 
  5.678e+05  2.221e+00 
  5.679e+05  2.221e+00 
  5.680e+05  2.221e+00 
  5.680e+05  2.221e+00 
  5.681e+05  2.221e+00 
  5.682e+05  2.221e+00 
  5.682e+05  2.221e+00 
  5.683e+05  2.221e+00 
  5.684e+05  2.221e+00 
  5.685e+05  2.221e+00 
  5.686e+05  2.221e+00 
  5.686e+05  2.221e+00 
  5.687e+05  2.221e+00 
  5.688e+05  2.221e+00 
  5.688e+05  2.221e+00 
  5.689e+05  2.221e+00 
  5.690e+05  2.221e+00 
  5.691e+05  2.221e+00 
  5.692e+05  2.221e+00 
  5.692e+05  2.221e+00 
  5.693e+05  2.221e+00 
  5.694e+05  2.221e+00 
  5.694e+05  2.221e+00 
  5.695e+05  2.221e+00 
  5.696e+05  2.221e+00 
  5.697e+05  2.221e+00 
  5.698e+05  2.221e+00 
  5.698e+05  2.221e+00 
  5.699e+05  2.221e+00 
  5.700e+05  2.221e+00 
  5.700e+05  2.221e+00 
  5.701e+05  2.221e+00 
  5.702e+05  2.221e+00 
  5.703e+05  2.221e+00 
  5.704e+05  2.221e+00 
  5.704e+05  2.221e+00 
  5.705e+05  2.221e+00 
  5.706e+05  2.221e+00 
  5.706e+05  2.221e+00 
  5.707e+05  2.221e+00 
  5.708e+05  2.221e+00 
  5.709e+05  2.221e+00 
  5.710e+05  2.221e+00 
  5.710e+05  2.221e+00 
  5.711e+05  2.221e+00 
  5.712e+05  2.221e+00 
  5.712e+05  2.221e+00 
  5.713e+05  2.221e+00 
  5.714e+05  2.221e+00 
  5.715e+05  2.221e+00 
  5.716e+05  2.221e+00 
  5.716e+05  2.221e+00 
  5.717e+05  2.221e+00 
  5.718e+05  2.221e+00 
  5.718e+05  2.221e+00 
  5.719e+05  2.221e+00 
  5.720e+05  2.221e+00 
  5.721e+05  2.221e+00 
  5.722e+05  2.221e+00 
  5.722e+05  2.221e+00 
  5.723e+05  2.221e+00 
  5.724e+05  2.221e+00 
  5.724e+05  2.221e+00 
  5.725e+05  2.221e+00 
  5.726e+05  2.221e+00 
  5.727e+05  2.221e+00 
  5.728e+05  2.221e+00 
  5.728e+05  2.221e+00 
  5.729e+05  2.221e+00 
  5.730e+05  2.221e+00 
  5.730e+05  2.221e+00 
  5.731e+05  2.221e+00 
  5.732e+05  2.221e+00 
  5.733e+05  2.221e+00 
  5.734e+05  2.221e+00 
  5.734e+05  2.221e+00 
  5.735e+05  2.221e+00 
  5.736e+05  2.221e+00 
  5.736e+05  2.221e+00 
  5.737e+05  2.221e+00 
  5.738e+05  2.221e+00 
  5.739e+05  2.221e+00 
  5.740e+05  2.221e+00 
  5.740e+05  2.221e+00 
  5.741e+05  2.221e+00 
  5.742e+05  2.221e+00 
  5.742e+05  2.221e+00 
  5.743e+05  2.221e+00 
  5.744e+05  2.221e+00 
  5.745e+05  2.221e+00 
  5.746e+05  2.221e+00 
  5.746e+05  2.221e+00 
  5.747e+05  2.221e+00 
  5.748e+05  2.221e+00 
  5.748e+05  2.221e+00 
  5.749e+05  2.221e+00 
  5.750e+05  2.221e+00 


==> figures/Figure_2/f_1ae_4.txt <==
n c 
  5.000e+05  1.201e+01 
  5.001e+05  7.256e+00 
  5.002e+05  7.256e+00 
  5.003e+05  6.284e+00 
  5.004e+05  6.284e+00 
  5.005e+05  6.284e+00 
  5.006e+05  6.193e+00 
  5.007e+05  6.193e+00 
  5.008e+05  6.193e+00 
  5.009e+05  6.193e+00 
  5.010e+05  3.486e+00 
  5.011e+05  3.486e+00 
  5.012e+05  3.486e+00 
  5.013e+05  3.486e+00 
  5.014e+05  3.486e+00 
  5.015e+05  3.486e+00 
  5.016e+05  3.486e+00 
  5.017e+05  3.486e+00 
  5.018e+05  3.486e+00 
  5.019e+05  3.486e+00 
  5.020e+05  3.486e+00 
  5.021e+05  3.486e+00 
  5.022e+05  3.486e+00 
  5.023e+05  3.486e+00 
  5.024e+05  3.486e+00 
  5.025e+05  3.486e+00 
  5.026e+05  3.486e+00 
  5.027e+05  3.486e+00 
  5.028e+05  3.486e+00 
  5.029e+05  3.486e+00 
  5.030e+05  3.156e+00 
  5.031e+05  3.156e+00 
  5.032e+05  3.085e+00 
  5.033e+05  3.001e+00 
  5.034e+05  3.001e+00 
  5.035e+05  2.992e+00 
  5.036e+05  2.974e+00 
  5.037e+05  2.974e+00 
  5.038e+05  2.974e+00 
  5.039e+05  2.974e+00 
  5.040e+05  2.959e+00 
  5.041e+05  2.959e+00 
  5.042e+05  2.959e+00 
  5.043e+05  2.959e+00 
  5.044e+05  2.959e+00 
  5.045e+05  2.959e+00 
  5.046e+05  2.959e+00 
  5.047e+05  2.959e+00 
  5.048e+05  2.959e+00 
  5.049e+05  2.959e+00 
  5.050e+05  2.959e+00 
  5.051e+05  2.959e+00 
  5.052e+05  2.959e+00 
  5.053e+05  2.959e+00 
  5.054e+05  2.959e+00 
  5.055e+05  2.940e+00 
  5.056e+05  2.940e+00 
  5.057e+05  2.940e+00 
  5.058e+05  2.940e+00 
  5.059e+05  2.940e+00 
  5.060e+05  2.940e+00 
  5.061e+05  2.940e+00 
  5.062e+05  2.938e+00 
  5.063e+05  2.938e+00 
  5.064e+05  2.938e+00 
  5.065e+05  2.932e+00 
  5.066e+05  2.932e+00 
  5.067e+05  2.924e+00 
  5.068e+05  2.901e+00 
  5.069e+05  2.890e+00 
  5.070e+05  2.890e+00 
  5.071e+05  2.890e+00 
  5.072e+05  2.876e+00 
  5.073e+05  2.876e+00 
  5.074e+05  2.874e+00 
  5.075e+05  2.869e+00 
  5.076e+05  2.867e+00 
  5.077e+05  2.867e+00 
  5.078e+05  2.862e+00 
  5.079e+05  2.862e+00 
  5.080e+05  2.859e+00 
  5.081e+05  2.859e+00 
  5.082e+05  2.859e+00 
  5.083e+05  2.859e+00 
  5.084e+05  2.858e+00 
  5.085e+05  2.858e+00 
  5.086e+05  2.858e+00 
  5.087e+05  2.858e+00 
  5.088e+05  2.858e+00 
  5.089e+05  2.857e+00 
  5.090e+05  2.857e+00 
  5.091e+05  2.857e+00 
  5.092e+05  2.857e+00 
  5.093e+05  2.857e+00 
  5.094e+05  2.857e+00 
  5.095e+05  2.857e+00 
  5.096e+05  2.857e+00 
  5.097e+05  2.857e+00 
  5.098e+05  2.857e+00 
  5.099e+05  2.857e+00 
  5.100e+05  2.857e+00 
  5.101e+05  2.857e+00 
  5.102e+05  2.857e+00 
  5.103e+05  2.857e+00 
  5.104e+05  2.857e+00 
  5.105e+05  2.857e+00 
  5.106e+05  2.856e+00 
  5.107e+05  2.856e+00 
  5.108e+05  2.856e+00 
  5.109e+05  2.856e+00 
  5.110e+05  2.856e+00 
  5.111e+05  2.856e+00 
  5.112e+05  2.856e+00 
  5.113e+05  2.856e+00 
  5.114e+05  2.856e+00 
  5.115e+05  2.856e+00 
  5.116e+05  2.856e+00 
  5.117e+05  2.856e+00 
  5.118e+05  2.856e+00 
  5.119e+05  2.856e+00 
  5.120e+05  2.856e+00 
  5.121e+05  2.856e+00 
  5.122e+05  2.856e+00 
  5.123e+05  2.856e+00 
  5.124e+05  2.856e+00 
  5.125e+05  2.856e+00 
  5.126e+05  2.856e+00 
  5.127e+05  2.856e+00 
  5.128e+05  2.856e+00 
  5.129e+05  2.856e+00 
  5.130e+05  2.856e+00 
  5.131e+05  2.856e+00 
  5.132e+05  2.856e+00 
  5.133e+05  2.856e+00 
  5.134e+05  2.856e+00 
  5.135e+05  2.856e+00 
  5.136e+05  2.856e+00 
  5.137e+05  2.856e+00 
  5.138e+05  2.856e+00 
  5.139e+05  2.856e+00 
  5.140e+05  2.856e+00 
  5.141e+05  2.856e+00 
  5.142e+05  2.856e+00 
  5.143e+05  2.856e+00 
  5.144e+05  2.856e+00 
  5.145e+05  2.856e+00 
  5.146e+05  2.856e+00 
  5.147e+05  2.856e+00 
  5.148e+05  2.856e+00 
  5.149e+05  2.856e+00 
  5.150e+05  2.856e+00 
  5.151e+05  2.856e+00 
  5.152e+05  2.856e+00 
  5.153e+05  2.856e+00 
  5.154e+05  2.856e+00 
  5.155e+05  2.856e+00 
  5.156e+05  2.856e+00 
  5.157e+05  2.856e+00 
  5.158e+05  2.856e+00 
  5.159e+05  2.856e+00 
  5.160e+05  2.856e+00 
  5.161e+05  2.856e+00 
  5.162e+05  2.856e+00 
  5.163e+05  2.856e+00 
  5.164e+05  2.856e+00 
  5.165e+05  2.856e+00 
  5.166e+05  2.856e+00 
  5.167e+05  2.856e+00 
  5.168e+05  2.856e+00 
  5.169e+05  2.856e+00 
  5.170e+05  2.856e+00 
  5.171e+05  2.856e+00 
  5.172e+05  2.856e+00 
  5.173e+05  2.856e+00 
  5.174e+05  2.856e+00 
  5.175e+05  2.856e+00 
  5.176e+05  2.856e+00 
  5.177e+05  2.856e+00 
  5.178e+05  2.856e+00 
  5.179e+05  2.856e+00 
  5.180e+05  2.856e+00 
  5.181e+05  2.856e+00 
  5.182e+05  2.856e+00 
  5.183e+05  2.856e+00 
  5.184e+05  2.856e+00 
  5.185e+05  2.856e+00 
  5.186e+05  2.856e+00 
  5.187e+05  2.856e+00 
  5.188e+05  2.856e+00 
  5.189e+05  2.856e+00 
  5.190e+05  2.856e+00 
  5.191e+05  2.856e+00 
  5.192e+05  2.856e+00 
  5.193e+05  2.856e+00 
  5.194e+05  2.856e+00 
  5.195e+05  2.856e+00 
  5.196e+05  2.856e+00 
  5.197e+05  2.856e+00 
  5.198e+05  2.856e+00 
  5.199e+05  2.856e+00 
  5.200e+05  2.856e+00 
  5.201e+05  2.856e+00 
  5.202e+05  2.856e+00 
  5.203e+05  2.856e+00 
  5.204e+05  2.856e+00 
  5.205e+05  2.856e+00 
  5.206e+05  2.856e+00 
  5.207e+05  2.856e+00 
  5.208e+05  2.856e+00 
  5.209e+05  2.856e+00 
  5.210e+05  2.856e+00 
  5.211e+05  2.856e+00 
  5.212e+05  2.856e+00 
  5.213e+05  2.856e+00 
  5.214e+05  2.856e+00 
  5.215e+05  2.856e+00 
  5.216e+05  2.856e+00 
  5.217e+05  2.856e+00 
  5.218e+05  2.856e+00 
  5.219e+05  2.856e+00 
  5.220e+05  2.856e+00 
  5.221e+05  2.856e+00 
  5.222e+05  2.856e+00 
  5.223e+05  2.856e+00 
  5.224e+05  2.856e+00 
  5.225e+05  2.856e+00 
  5.226e+05  2.856e+00 
  5.227e+05  2.856e+00 
  5.228e+05  2.856e+00 
  5.229e+05  2.856e+00 
  5.230e+05  2.856e+00 
  5.231e+05  2.856e+00 
  5.232e+05  2.856e+00 
  5.233e+05  2.856e+00 
  5.234e+05  2.856e+00 
  5.235e+05  2.856e+00 
  5.236e+05  2.856e+00 
  5.237e+05  2.856e+00 
  5.238e+05  2.856e+00 
  5.239e+05  2.856e+00 
  5.240e+05  2.856e+00 
  5.241e+05  2.856e+00 
  5.242e+05  2.856e+00 
  5.243e+05  2.856e+00 
  5.244e+05  2.856e+00 
  5.245e+05  2.856e+00 
  5.246e+05  2.856e+00 
  5.247e+05  2.856e+00 
  5.248e+05  2.856e+00 
  5.249e+05  2.856e+00 
  5.250e+05  2.856e+00 
  5.251e+05  2.856e+00 
  5.252e+05  2.856e+00 
  5.253e+05  2.856e+00 
  5.254e+05  2.856e+00 
  5.255e+05  2.856e+00 
  5.256e+05  2.856e+00 
  5.257e+05  2.856e+00 
  5.258e+05  2.856e+00 
  5.259e+05  2.856e+00 
  5.260e+05  2.856e+00 
  5.261e+05  2.856e+00 
  5.262e+05  2.856e+00 
  5.263e+05  2.856e+00 
  5.264e+05  2.856e+00 
  5.265e+05  2.856e+00 
  5.266e+05  2.856e+00 
  5.267e+05  2.856e+00 
  5.268e+05  2.856e+00 
  5.269e+05  2.856e+00 
  5.270e+05  2.856e+00 
  5.271e+05  2.856e+00 
  5.272e+05  2.856e+00 
  5.273e+05  2.856e+00 
  5.274e+05  2.856e+00 
  5.275e+05  2.856e+00 
  5.276e+05  2.856e+00 
  5.277e+05  2.856e+00 
  5.278e+05  2.856e+00 
  5.279e+05  2.856e+00 
  5.280e+05  2.856e+00 
  5.281e+05  2.856e+00 
  5.282e+05  2.856e+00 
  5.283e+05  2.856e+00 
  5.284e+05  2.856e+00 
  5.285e+05  2.856e+00 
  5.286e+05  2.856e+00 
  5.287e+05  2.856e+00 
  5.288e+05  2.856e+00 
  5.289e+05  2.856e+00 
  5.290e+05  2.856e+00 
  5.291e+05  2.856e+00 
  5.292e+05  2.856e+00 
  5.293e+05  2.856e+00 
  5.294e+05  2.856e+00 
  5.295e+05  2.856e+00 
  5.296e+05  2.856e+00 
  5.297e+05  2.856e+00 
  5.298e+05  2.856e+00 
  5.299e+05  2.856e+00 
  5.300e+05  2.856e+00 
  5.301e+05  2.856e+00 
  5.302e+05  2.856e+00 
  5.303e+05  2.856e+00 
  5.304e+05  2.856e+00 
  5.305e+05  2.856e+00 
  5.306e+05  2.856e+00 
  5.307e+05  2.856e+00 
  5.308e+05  2.856e+00 
  5.309e+05  2.856e+00 
  5.310e+05  2.856e+00 
  5.311e+05  2.856e+00 
  5.312e+05  2.856e+00 
  5.313e+05  2.856e+00 
  5.314e+05  2.856e+00 
  5.315e+05  2.856e+00 
  5.316e+05  2.856e+00 
  5.317e+05  2.856e+00 
  5.318e+05  2.856e+00 
  5.319e+05  2.856e+00 
  5.320e+05  2.856e+00 
  5.321e+05  2.856e+00 
  5.322e+05  2.856e+00 
  5.323e+05  2.856e+00 
  5.324e+05  2.856e+00 
  5.325e+05  2.856e+00 
  5.326e+05  2.856e+00 
  5.327e+05  2.856e+00 
  5.328e+05  2.856e+00 
  5.329e+05  2.856e+00 
  5.330e+05  2.856e+00 
  5.331e+05  2.856e+00 
  5.332e+05  2.856e+00 
  5.333e+05  2.856e+00 
  5.334e+05  2.856e+00 
  5.335e+05  2.856e+00 
  5.336e+05  2.856e+00 
  5.337e+05  2.856e+00 
  5.338e+05  2.856e+00 
  5.339e+05  2.856e+00 
  5.340e+05  2.856e+00 
  5.341e+05  2.856e+00 
  5.342e+05  2.856e+00 
  5.343e+05  2.856e+00 
  5.344e+05  2.856e+00 
  5.345e+05  2.856e+00 
  5.346e+05  2.856e+00 
  5.347e+05  2.856e+00 
  5.348e+05  2.856e+00 
  5.349e+05  2.856e+00 
  5.350e+05  2.856e+00 
  5.351e+05  2.856e+00 
  5.352e+05  2.856e+00 
  5.353e+05  2.856e+00 
  5.354e+05  2.856e+00 
  5.355e+05  2.856e+00 
  5.356e+05  2.856e+00 
  5.357e+05  2.856e+00 
  5.358e+05  2.856e+00 
  5.359e+05  2.856e+00 
  5.360e+05  2.856e+00 
  5.361e+05  2.856e+00 
  5.362e+05  2.856e+00 
  5.363e+05  2.856e+00 
  5.364e+05  2.856e+00 
  5.365e+05  2.856e+00 
  5.366e+05  2.856e+00 
  5.367e+05  2.856e+00 
  5.368e+05  2.856e+00 
  5.369e+05  2.856e+00 
  5.370e+05  2.856e+00 
  5.371e+05  2.856e+00 
  5.372e+05  2.856e+00 
  5.373e+05  2.856e+00 
  5.374e+05  2.856e+00 
  5.375e+05  2.856e+00 
  5.376e+05  2.856e+00 
  5.377e+05  2.856e+00 
  5.378e+05  2.856e+00 
  5.379e+05  2.856e+00 
  5.380e+05  2.856e+00 
  5.381e+05  2.856e+00 
  5.382e+05  2.856e+00 
  5.383e+05  2.856e+00 
  5.384e+05  2.856e+00 
  5.385e+05  2.856e+00 
  5.386e+05  2.856e+00 
  5.387e+05  2.856e+00 
  5.388e+05  2.856e+00 
  5.389e+05  2.856e+00 
  5.390e+05  2.856e+00 
  5.391e+05  2.856e+00 
  5.392e+05  2.856e+00 
  5.393e+05  2.856e+00 
  5.394e+05  2.856e+00 
  5.395e+05  2.856e+00 
  5.396e+05  2.856e+00 
  5.397e+05  2.856e+00 
  5.398e+05  2.856e+00 
  5.399e+05  2.856e+00 
  5.400e+05  2.856e+00 
  5.401e+05  2.856e+00 
  5.402e+05  2.856e+00 
  5.403e+05  2.856e+00 
  5.404e+05  2.856e+00 
  5.405e+05  2.856e+00 
  5.406e+05  2.856e+00 
  5.407e+05  2.856e+00 
  5.408e+05  2.856e+00 
  5.409e+05  2.856e+00 
  5.410e+05  2.856e+00 
  5.411e+05  2.856e+00 
  5.412e+05  2.856e+00 
  5.413e+05  2.856e+00 
  5.414e+05  2.856e+00 
  5.415e+05  2.856e+00 
  5.416e+05  2.856e+00 
  5.417e+05  2.856e+00 
  5.418e+05  2.856e+00 
  5.419e+05  2.856e+00 
  5.420e+05  2.856e+00 
  5.421e+05  2.856e+00 
  5.422e+05  2.856e+00 
  5.423e+05  2.856e+00 
  5.424e+05  2.856e+00 
  5.425e+05  2.856e+00 
  5.426e+05  2.856e+00 
  5.427e+05  2.856e+00 
  5.428e+05  2.856e+00 
  5.429e+05  2.856e+00 
  5.430e+05  2.856e+00 
  5.431e+05  2.856e+00 
  5.432e+05  2.856e+00 
  5.433e+05  2.856e+00 
  5.434e+05  2.856e+00 
  5.435e+05  2.856e+00 
  5.436e+05  2.856e+00 
  5.437e+05  2.856e+00 
  5.438e+05  2.856e+00 
  5.439e+05  2.856e+00 
  5.440e+05  2.856e+00 
  5.441e+05  2.856e+00 
  5.442e+05  2.856e+00 
  5.443e+05  2.856e+00 
  5.444e+05  2.856e+00 
  5.445e+05  2.856e+00 
  5.446e+05  2.856e+00 
  5.447e+05  2.856e+00 
  5.448e+05  2.856e+00 
  5.449e+05  2.856e+00 
  5.450e+05  2.856e+00 
  5.451e+05  2.856e+00 
  5.452e+05  2.856e+00 
  5.453e+05  2.856e+00 
  5.454e+05  2.856e+00 
  5.455e+05  2.856e+00 
  5.456e+05  2.856e+00 
  5.457e+05  2.856e+00 
  5.458e+05  2.856e+00 
  5.459e+05  2.856e+00 
  5.460e+05  2.856e+00 
  5.461e+05  2.856e+00 
  5.462e+05  2.856e+00 
  5.463e+05  2.856e+00 
  5.464e+05  2.856e+00 
  5.465e+05  2.856e+00 
  5.466e+05  2.856e+00 
  5.467e+05  2.856e+00 
  5.468e+05  2.856e+00 
  5.469e+05  2.856e+00 
  5.470e+05  2.856e+00 
  5.471e+05  2.856e+00 
  5.472e+05  2.856e+00 
  5.473e+05  2.856e+00 
  5.474e+05  2.856e+00 
  5.475e+05  2.856e+00 
  5.476e+05  2.856e+00 
  5.477e+05  2.856e+00 
  5.478e+05  2.856e+00 
  5.479e+05  2.856e+00 
  5.480e+05  2.856e+00 
  5.481e+05  2.856e+00 
  5.482e+05  2.856e+00 
  5.483e+05  2.856e+00 
  5.484e+05  2.856e+00 
  5.485e+05  2.856e+00 
  5.486e+05  2.856e+00 
  5.487e+05  2.856e+00 
  5.488e+05  2.856e+00 
  5.489e+05  2.856e+00 
  5.490e+05  2.856e+00 
  5.491e+05  2.856e+00 
  5.492e+05  2.856e+00 
  5.493e+05  2.856e+00 
  5.494e+05  2.856e+00 
  5.495e+05  2.856e+00 
  5.496e+05  2.856e+00 
  5.497e+05  2.856e+00 
  5.498e+05  2.856e+00 
  5.499e+05  2.856e+00 
  5.500e+05  2.856e+00 
  5.501e+05  2.856e+00 
  5.502e+05  2.856e+00 
  5.503e+05  2.856e+00 
  5.504e+05  2.856e+00 
  5.505e+05  2.856e+00 
  5.506e+05  2.856e+00 
  5.507e+05  2.856e+00 
  5.508e+05  2.856e+00 
  5.509e+05  2.856e+00 
  5.510e+05  2.856e+00 
  5.511e+05  2.856e+00 
  5.512e+05  2.856e+00 
  5.513e+05  2.856e+00 
  5.514e+05  2.856e+00 
  5.515e+05  2.856e+00 
  5.516e+05  2.856e+00 
  5.517e+05  2.856e+00 
  5.518e+05  2.856e+00 
  5.519e+05  2.856e+00 
  5.520e+05  2.856e+00 
  5.521e+05  2.856e+00 
  5.522e+05  2.856e+00 
  5.523e+05  2.856e+00 
  5.524e+05  2.856e+00 
  5.525e+05  2.856e+00 
  5.526e+05  2.856e+00 
  5.527e+05  2.856e+00 
  5.528e+05  2.856e+00 
  5.529e+05  2.856e+00 
  5.530e+05  2.856e+00 
  5.531e+05  2.856e+00 
  5.532e+05  2.856e+00 
  5.533e+05  2.856e+00 
  5.534e+05  2.856e+00 
  5.535e+05  2.856e+00 
  5.536e+05  2.856e+00 
  5.537e+05  2.856e+00 
  5.538e+05  2.856e+00 
  5.539e+05  2.856e+00 
  5.540e+05  2.856e+00 
  5.541e+05  2.856e+00 
  5.542e+05  2.856e+00 
  5.543e+05  2.856e+00 
  5.544e+05  2.856e+00 
  5.545e+05  2.856e+00 
  5.546e+05  2.856e+00 
  5.547e+05  2.856e+00 
  5.548e+05  2.856e+00 
  5.549e+05  2.856e+00 
  5.550e+05  2.856e+00 
  5.551e+05  2.856e+00 
  5.552e+05  2.856e+00 
  5.553e+05  2.856e+00 
  5.554e+05  2.856e+00 
  5.555e+05  2.856e+00 
  5.556e+05  2.856e+00 
  5.557e+05  2.856e+00 
  5.558e+05  2.856e+00 
  5.559e+05  2.856e+00 
  5.560e+05  2.856e+00 
  5.561e+05  2.856e+00 
  5.562e+05  2.856e+00 
  5.563e+05  2.856e+00 
  5.564e+05  2.856e+00 
  5.565e+05  2.856e+00 
  5.566e+05  2.856e+00 
  5.567e+05  2.856e+00 
  5.568e+05  2.856e+00 
  5.569e+05  2.856e+00 
  5.570e+05  2.856e+00 
  5.571e+05  2.856e+00 
  5.572e+05  2.856e+00 
  5.573e+05  2.856e+00 
  5.574e+05  2.856e+00 
  5.575e+05  2.856e+00 
  5.576e+05  2.856e+00 
  5.577e+05  2.856e+00 
  5.578e+05  2.856e+00 
  5.579e+05  2.856e+00 
  5.580e+05  2.856e+00 
  5.581e+05  2.856e+00 
  5.582e+05  2.856e+00 
  5.583e+05  2.856e+00 
  5.584e+05  2.856e+00 
  5.585e+05  2.856e+00 
  5.586e+05  2.856e+00 
  5.587e+05  2.856e+00 
  5.588e+05  2.856e+00 
  5.589e+05  2.856e+00 
  5.590e+05  2.856e+00 
  5.591e+05  2.856e+00 
  5.592e+05  2.856e+00 
  5.593e+05  2.856e+00 
  5.594e+05  2.856e+00 
  5.595e+05  2.856e+00 
  5.596e+05  2.856e+00 
  5.597e+05  2.856e+00 
  5.598e+05  2.856e+00 
  5.599e+05  2.856e+00 
  5.600e+05  2.856e+00 
  5.601e+05  2.856e+00 
  5.602e+05  2.856e+00 
  5.603e+05  2.856e+00 
  5.604e+05  2.856e+00 
  5.605e+05  2.856e+00 
  5.606e+05  2.856e+00 
  5.607e+05  2.856e+00 
  5.608e+05  2.856e+00 
  5.609e+05  2.856e+00 
  5.610e+05  2.856e+00 
  5.611e+05  2.856e+00 
  5.612e+05  2.856e+00 
  5.613e+05  2.856e+00 
  5.614e+05  2.856e+00 
  5.615e+05  2.856e+00 
  5.616e+05  2.856e+00 
  5.617e+05  2.856e+00 
  5.618e+05  2.856e+00 
  5.619e+05  2.856e+00 
  5.620e+05  2.856e+00 
  5.621e+05  2.856e+00 
  5.622e+05  2.856e+00 
  5.623e+05  2.856e+00 
  5.624e+05  2.856e+00 
  5.625e+05  2.856e+00 
  5.626e+05  2.856e+00 
  5.627e+05  2.856e+00 
  5.628e+05  2.856e+00 
  5.629e+05  2.856e+00 
  5.630e+05  2.856e+00 
  5.631e+05  2.856e+00 
  5.632e+05  2.856e+00 
  5.633e+05  2.856e+00 
  5.634e+05  2.856e+00 
  5.635e+05  2.856e+00 
  5.636e+05  2.856e+00 
  5.637e+05  2.856e+00 
  5.638e+05  2.856e+00 
  5.639e+05  2.856e+00 
  5.640e+05  2.856e+00 
  5.641e+05  2.856e+00 
  5.642e+05  2.856e+00 
  5.643e+05  2.856e+00 
  5.644e+05  2.856e+00 
  5.645e+05  2.856e+00 
  5.646e+05  2.856e+00 
  5.647e+05  2.856e+00 
  5.648e+05  2.856e+00 
  5.649e+05  2.856e+00 
  5.650e+05  2.856e+00 
  5.651e+05  2.856e+00 
  5.652e+05  2.856e+00 
  5.653e+05  2.856e+00 
  5.654e+05  2.856e+00 
  5.655e+05  2.856e+00 
  5.656e+05  2.856e+00 
  5.657e+05  2.856e+00 
  5.658e+05  2.856e+00 
  5.659e+05  2.856e+00 
  5.660e+05  2.856e+00 
  5.661e+05  2.856e+00 
  5.662e+05  2.856e+00 
  5.663e+05  2.856e+00 
  5.664e+05  2.856e+00 
  5.665e+05  2.856e+00 
  5.666e+05  2.856e+00 
  5.667e+05  2.856e+00 
  5.668e+05  2.856e+00 
  5.669e+05  2.856e+00 
  5.670e+05  2.856e+00 
  5.671e+05  2.856e+00 
  5.672e+05  2.856e+00 
  5.673e+05  2.856e+00 
  5.674e+05  2.856e+00 
  5.675e+05  2.856e+00 
  5.676e+05  2.856e+00 
  5.677e+05  2.856e+00 
  5.678e+05  2.856e+00 
  5.679e+05  2.856e+00 
  5.680e+05  2.856e+00 
  5.681e+05  2.856e+00 
  5.682e+05  2.856e+00 
  5.683e+05  2.856e+00 
  5.684e+05  2.856e+00 
  5.685e+05  2.856e+00 
  5.686e+05  2.856e+00 
  5.687e+05  2.856e+00 
  5.688e+05  2.856e+00 
  5.689e+05  2.856e+00 
  5.690e+05  2.856e+00 
  5.691e+05  2.856e+00 
  5.692e+05  2.856e+00 
  5.693e+05  2.856e+00 
  5.694e+05  2.856e+00 
  5.695e+05  2.856e+00 
  5.696e+05  2.856e+00 
  5.697e+05  2.856e+00 
  5.698e+05  2.856e+00 
  5.699e+05  2.856e+00 
  5.700e+05  2.856e+00 
  5.701e+05  2.856e+00 
  5.702e+05  2.856e+00 
  5.703e+05  2.856e+00 
  5.704e+05  2.856e+00 
  5.705e+05  2.856e+00 
  5.706e+05  2.856e+00 
  5.707e+05  2.856e+00 
  5.708e+05  2.856e+00 
  5.709e+05  2.856e+00 
  5.710e+05  2.856e+00 
  5.711e+05  2.856e+00 
  5.712e+05  2.856e+00 
  5.713e+05  2.856e+00 
  5.714e+05  2.856e+00 
  5.715e+05  2.856e+00 
  5.716e+05  2.856e+00 
  5.717e+05  2.856e+00 
  5.718e+05  2.856e+00 
  5.719e+05  2.856e+00 
  5.720e+05  2.856e+00 
  5.721e+05  2.856e+00 
  5.722e+05  2.856e+00 
  5.723e+05  2.856e+00 
  5.724e+05  2.856e+00 
  5.725e+05  2.856e+00 
  5.726e+05  2.856e+00 
  5.727e+05  2.856e+00 
  5.728e+05  2.856e+00 
  5.729e+05  2.856e+00 
  5.730e+05  2.856e+00 
  5.731e+05  2.856e+00 
  5.732e+05  2.856e+00 
  5.733e+05  2.856e+00 
  5.734e+05  2.856e+00 
  5.735e+05  2.856e+00 
  5.736e+05  2.856e+00 
  5.737e+05  2.856e+00 
  5.738e+05  2.856e+00 
  5.739e+05  2.856e+00 
  5.740e+05  2.856e+00 
  5.741e+05  2.856e+00 
  5.742e+05  2.856e+00 
  5.743e+05  2.856e+00 
  5.744e+05  2.856e+00 
  5.745e+05  2.856e+00 
  5.746e+05  2.856e+00 
  5.747e+05  2.856e+00 
  5.748e+05  2.856e+00 
  5.749e+05  2.856e+00 
  5.750e+05  2.856e+00 
  5.751e+05  2.856e+00 
  5.752e+05  2.856e+00 
  5.753e+05  2.856e+00 
  5.754e+05  2.856e+00 
  5.755e+05  2.856e+00 
  5.756e+05  2.856e+00 
  5.757e+05  2.856e+00 
  5.758e+05  2.856e+00 
  5.759e+05  2.856e+00 
  5.760e+05  2.856e+00 
  5.761e+05  2.856e+00 
  5.762e+05  2.856e+00 
  5.763e+05  2.856e+00 
  5.764e+05  2.856e+00 
  5.765e+05  2.856e+00 
  5.766e+05  2.856e+00 
  5.767e+05  2.856e+00 
  5.768e+05  2.856e+00 
  5.769e+05  2.856e+00 
  5.770e+05  2.856e+00 
  5.771e+05  2.856e+00 
  5.772e+05  2.856e+00 
  5.773e+05  2.856e+00 
  5.774e+05  2.856e+00 
  5.775e+05  2.856e+00 
  5.776e+05  2.856e+00 
  5.777e+05  2.856e+00 
  5.778e+05  2.856e+00 
  5.779e+05  2.856e+00 
  5.780e+05  2.856e+00 
  5.781e+05  2.856e+00 
  5.782e+05  2.856e+00 
  5.783e+05  2.856e+00 
  5.784e+05  2.856e+00 
  5.785e+05  2.856e+00 
  5.786e+05  2.856e+00 
  5.787e+05  2.856e+00 
  5.788e+05  2.856e+00 
  5.789e+05  2.856e+00 
  5.790e+05  2.856e+00 
  5.791e+05  2.856e+00 
  5.792e+05  2.856e+00 
  5.793e+05  2.856e+00 
  5.794e+05  2.856e+00 
  5.795e+05  2.856e+00 
  5.796e+05  2.856e+00 
  5.797e+05  2.856e+00 
  5.798e+05  2.856e+00 
  5.799e+05  2.856e+00 
  5.800e+05  2.856e+00 
  5.801e+05  2.856e+00 
  5.802e+05  2.856e+00 
  5.803e+05  2.856e+00 
  5.804e+05  2.856e+00 
  5.805e+05  2.856e+00 
  5.806e+05  2.856e+00 
  5.807e+05  2.856e+00 
  5.808e+05  2.856e+00 
  5.809e+05  2.856e+00 
  5.810e+05  2.856e+00 
  5.811e+05  2.856e+00 
  5.812e+05  2.856e+00 
  5.813e+05  2.856e+00 
  5.814e+05  2.856e+00 
  5.815e+05  2.856e+00 
  5.816e+05  2.856e+00 
  5.817e+05  2.856e+00 
  5.818e+05  2.856e+00 
  5.819e+05  2.856e+00 
  5.820e+05  2.856e+00 
  5.821e+05  2.856e+00 
  5.822e+05  2.856e+00 
  5.823e+05  2.856e+00 
  5.824e+05  2.856e+00 
  5.825e+05  2.856e+00 
  5.826e+05  2.856e+00 
  5.827e+05  2.856e+00 
  5.828e+05  2.856e+00 
  5.829e+05  2.856e+00 
  5.830e+05  2.856e+00 
  5.831e+05  2.856e+00 
  5.832e+05  2.856e+00 
  5.833e+05  2.856e+00 
  5.834e+05  2.856e+00 
  5.835e+05  2.856e+00 
  5.836e+05  2.856e+00 
  5.837e+05  2.856e+00 
  5.838e+05  2.856e+00 
  5.839e+05  2.856e+00 
  5.840e+05  2.856e+00 
  5.841e+05  2.856e+00 
  5.842e+05  2.856e+00 
  5.843e+05  2.856e+00 
  5.844e+05  2.856e+00 
  5.845e+05  2.856e+00 
  5.846e+05  2.856e+00 
  5.847e+05  2.856e+00 
  5.848e+05  2.856e+00 
  5.849e+05  2.856e+00 
  5.850e+05  2.856e+00 
  5.851e+05  2.856e+00 
  5.852e+05  2.856e+00 
  5.853e+05  2.856e+00 
  5.854e+05  2.856e+00 
  5.855e+05  2.856e+00 
  5.856e+05  2.856e+00 
  5.857e+05  2.856e+00 
  5.858e+05  2.856e+00 
  5.859e+05  2.856e+00 
  5.860e+05  2.856e+00 
  5.861e+05  2.856e+00 
  5.862e+05  2.856e+00 
  5.863e+05  2.856e+00 
  5.864e+05  2.856e+00 
  5.865e+05  2.856e+00 
  5.866e+05  2.856e+00 
  5.867e+05  2.856e+00 
  5.868e+05  2.856e+00 
  5.869e+05  2.856e+00 
  5.870e+05  2.856e+00 
  5.871e+05  2.856e+00 
  5.872e+05  2.856e+00 
  5.873e+05  2.856e+00 
  5.874e+05  2.856e+00 
  5.875e+05  2.856e+00 
  5.876e+05  2.856e+00 
  5.877e+05  2.856e+00 
  5.878e+05  2.856e+00 
  5.879e+05  2.856e+00 
  5.880e+05  2.856e+00 
  5.881e+05  2.856e+00 
  5.882e+05  2.856e+00 
  5.883e+05  2.856e+00 
  5.884e+05  2.856e+00 
  5.885e+05  2.856e+00 
  5.886e+05  2.856e+00 
  5.887e+05  2.856e+00 
  5.888e+05  2.856e+00 
  5.889e+05  2.856e+00 
  5.890e+05  2.856e+00 
  5.891e+05  2.856e+00 
  5.892e+05  2.856e+00 
  5.893e+05  2.856e+00 
  5.894e+05  2.856e+00 
  5.895e+05  2.856e+00 
  5.896e+05  2.856e+00 
  5.897e+05  2.856e+00 
  5.898e+05  2.856e+00 
  5.899e+05  2.856e+00 
  5.900e+05  2.856e+00 
  5.901e+05  2.856e+00 
  5.902e+05  2.856e+00 
  5.903e+05  2.856e+00 
  5.904e+05  2.856e+00 
  5.905e+05  2.856e+00 
  5.906e+05  2.856e+00 
  5.907e+05  2.856e+00 
  5.908e+05  2.856e+00 
  5.909e+05  2.856e+00 
  5.910e+05  2.856e+00 
  5.911e+05  2.856e+00 
  5.912e+05  2.856e+00 
  5.913e+05  2.856e+00 
  5.914e+05  2.856e+00 
  5.915e+05  2.856e+00 
  5.916e+05  2.856e+00 
  5.917e+05  2.856e+00 
  5.918e+05  2.856e+00 
  5.919e+05  2.856e+00 
  5.920e+05  2.856e+00 
  5.921e+05  2.856e+00 
  5.922e+05  2.856e+00 
  5.923e+05  2.856e+00 
  5.924e+05  2.856e+00 
  5.925e+05  2.856e+00 
  5.926e+05  2.856e+00 
  5.927e+05  2.856e+00 
  5.928e+05  2.856e+00 
  5.929e+05  2.856e+00 
  5.930e+05  2.856e+00 
  5.931e+05  2.856e+00 
  5.932e+05  2.856e+00 
  5.933e+05  2.856e+00 
  5.934e+05  2.856e+00 
  5.935e+05  2.856e+00 
  5.936e+05  2.856e+00 
  5.937e+05  2.856e+00 
  5.938e+05  2.856e+00 
  5.939e+05  2.856e+00 
  5.940e+05  2.856e+00 
  5.941e+05  2.856e+00 
  5.942e+05  2.856e+00 
  5.943e+05  2.856e+00 
  5.944e+05  2.856e+00 
  5.945e+05  2.856e+00 
  5.946e+05  2.856e+00 
  5.947e+05  2.856e+00 
  5.948e+05  2.856e+00 
  5.949e+05  2.856e+00 
  5.950e+05  2.856e+00 
  5.951e+05  2.856e+00 
  5.952e+05  2.856e+00 
  5.953e+05  2.856e+00 
  5.954e+05  2.856e+00 
  5.955e+05  2.856e+00 
  5.956e+05  2.856e+00 
  5.957e+05  2.856e+00 
  5.958e+05  2.856e+00 
  5.959e+05  2.856e+00 
  5.960e+05  2.856e+00 
  5.961e+05  2.856e+00 
  5.962e+05  2.856e+00 
  5.963e+05  2.856e+00 
  5.964e+05  2.856e+00 
  5.965e+05  2.856e+00 
  5.966e+05  2.856e+00 
  5.967e+05  2.856e+00 
  5.968e+05  2.856e+00 
  5.969e+05  2.856e+00 
  5.970e+05  2.856e+00 
  5.971e+05  2.856e+00 
  5.972e+05  2.856e+00 
  5.973e+05  2.856e+00 
  5.974e+05  2.856e+00 
  5.975e+05  2.856e+00 
  5.976e+05  2.856e+00 
  5.977e+05  2.856e+00 
  5.978e+05  2.856e+00 
  5.979e+05  2.856e+00 
  5.980e+05  2.856e+00 
  5.981e+05  2.856e+00 
  5.982e+05  2.856e+00 
  5.983e+05  2.856e+00 
  5.984e+05  2.856e+00 
  5.985e+05  2.856e+00 
  5.986e+05  2.856e+00 
  5.987e+05  2.856e+00 
  5.988e+05  2.856e+00 
  5.989e+05  2.856e+00 
  5.990e+05  2.856e+00 
  5.991e+05  2.856e+00 
  5.992e+05  2.856e+00 
  5.993e+05  2.856e+00 
  5.994e+05  2.856e+00 
  5.995e+05  2.856e+00 
  5.996e+05  2.856e+00 
  5.997e+05  2.856e+00 
  5.998e+05  2.856e+00 
  5.999e+05  2.856e+00 
  6.000e+05  2.856e+00 


==> figures/Figure_2/f_1ae_5.txt <==
n c 
  5.000e+05  1.253e+01 
  5.001e+05  1.253e+01 
  5.002e+05  1.226e+01 
  5.004e+05  1.226e+01 
  5.005e+05  1.105e+01 
  5.006e+05  7.287e+00 
  5.008e+05  7.287e+00 
  5.009e+05  7.287e+00 
  5.010e+05  7.287e+00 
  5.011e+05  6.482e+00 
  5.012e+05  6.482e+00 
  5.014e+05  6.482e+00 
  5.015e+05  6.482e+00 
  5.016e+05  6.482e+00 
  5.018e+05  6.482e+00 
  5.019e+05  1.436e+00 
  5.020e+05  1.436e+00 
  5.021e+05  1.436e+00 
  5.022e+05  1.436e+00 
  5.024e+05  1.436e+00 
  5.025e+05  1.436e+00 
  5.026e+05  1.436e+00 
  5.028e+05  1.436e+00 
  5.029e+05  1.436e+00 
  5.030e+05  1.436e+00 
  5.031e+05  1.436e+00 
  5.032e+05  1.436e+00 
  5.034e+05  1.436e+00 
  5.035e+05  1.436e+00 
  5.036e+05  1.436e+00 
  5.038e+05  1.436e+00 
  5.039e+05  1.436e+00 
  5.040e+05  1.436e+00 
  5.041e+05  1.436e+00 
  5.042e+05  1.436e+00 
  5.044e+05  1.436e+00 
  5.045e+05  1.436e+00 
  5.046e+05  1.436e+00 
  5.048e+05  1.436e+00 
  5.049e+05  1.436e+00 
  5.050e+05  1.436e+00 
  5.051e+05  1.419e+00 
  5.052e+05  1.419e+00 
  5.054e+05  1.419e+00 
  5.055e+05  1.419e+00 
  5.056e+05  1.419e+00 
  5.058e+05  1.419e+00 
  5.059e+05  1.419e+00 
  5.060e+05  1.419e+00 
  5.061e+05  1.419e+00 
  5.062e+05  1.419e+00 
  5.064e+05  1.419e+00 
  5.065e+05  1.419e+00 
  5.066e+05  1.419e+00 
  5.068e+05  1.419e+00 
  5.069e+05  1.419e+00 
  5.070e+05  1.419e+00 
  5.071e+05  1.419e+00 
  5.072e+05  6.407e-01 
  5.074e+05  6.407e-01 
  5.075e+05  6.407e-01 
  5.076e+05  6.407e-01 
  5.078e+05  6.407e-01 
  5.079e+05  6.407e-01 
  5.080e+05  6.407e-01 
  5.081e+05  6.407e-01 
  5.082e+05  6.407e-01 
  5.084e+05  3.680e-01 
  5.085e+05  3.680e-01 
  5.086e+05  3.680e-01 
  5.088e+05  3.680e-01 
  5.089e+05  3.680e-01 
  5.090e+05  3.680e-01 
  5.091e+05  3.680e-01 
  5.092e+05  3.520e-01 
  5.094e+05  3.448e-01 
  5.095e+05  3.314e-01 
  5.096e+05  3.260e-01 
  5.098e+05  3.057e-01 
  5.099e+05  3.057e-01 
  5.100e+05  3.057e-01 
  5.101e+05  3.057e-01 
  5.102e+05  3.057e-01 
  5.104e+05  3.057e-01 
  5.105e+05  2.090e-01 
  5.106e+05  2.090e-01 
  5.108e+05  2.090e-01 
  5.109e+05  2.090e-01 
  5.110e+05  1.336e-01 
  5.111e+05  1.336e-01 
  5.112e+05  1.006e-01 
  5.114e+05  1.006e-01 
  5.115e+05  1.006e-01 
  5.116e+05  1.006e-01 
  5.118e+05  9.497e-02 
  5.119e+05  9.497e-02 
  5.120e+05  9.497e-02 
  5.121e+05  9.054e-02 
  5.122e+05  9.054e-02 
  5.124e+05  9.054e-02 
  5.125e+05  8.584e-02 
  5.126e+05  8.584e-02 
  5.128e+05  8.577e-02 
  5.129e+05  8.577e-02 
  5.130e+05  8.577e-02 
  5.131e+05  8.577e-02 
  5.132e+05  8.240e-02 
  5.134e+05  8.240e-02 
  5.135e+05  8.240e-02 
  5.136e+05  8.240e-02 
  5.138e+05  8.240e-02 
  5.139e+05  8.240e-02 
  5.140e+05  8.240e-02 
  5.141e+05  8.184e-02 
  5.142e+05  8.143e-02 
  5.144e+05  8.143e-02 
  5.145e+05  8.143e-02 
  5.146e+05  7.807e-02 
  5.148e+05  7.807e-02 
  5.149e+05  7.807e-02 
  5.150e+05  7.807e-02 
  5.151e+05  7.807e-02 
  5.152e+05  7.807e-02 
  5.154e+05  7.807e-02 
  5.155e+05  7.807e-02 
  5.156e+05  7.807e-02 
  5.158e+05  7.807e-02 
  5.159e+05  7.757e-02 
  5.160e+05  7.757e-02 
  5.161e+05  7.757e-02 
  5.162e+05  7.757e-02 
  5.164e+05  7.736e-02 
  5.165e+05  7.659e-02 
  5.166e+05  7.659e-02 
  5.168e+05  7.659e-02 
  5.169e+05  7.659e-02 
  5.170e+05  7.659e-02 
  5.171e+05  7.651e-02 
  5.172e+05  7.651e-02 
  5.174e+05  7.636e-02 
  5.175e+05  7.591e-02 
  5.176e+05  7.591e-02 
  5.178e+05  7.585e-02 
  5.179e+05  7.585e-02 
  5.180e+05  7.585e-02 
  5.181e+05  7.585e-02 
  5.182e+05  7.578e-02 
  5.184e+05  7.578e-02 
  5.185e+05  7.578e-02 
  5.186e+05  7.575e-02 
  5.188e+05  7.575e-02 
  5.189e+05  7.574e-02 
  5.190e+05  7.570e-02 
  5.191e+05  7.570e-02 
  5.192e+05  7.570e-02 
  5.194e+05  7.566e-02 
  5.195e+05  7.566e-02 
  5.196e+05  7.566e-02 
  5.198e+05  7.566e-02 
  5.199e+05  7.566e-02 
  5.200e+05  7.566e-02 
  5.201e+05  7.566e-02 
  5.202e+05  7.566e-02 
  5.204e+05  7.566e-02 
  5.205e+05  7.566e-02 
  5.206e+05  7.566e-02 
  5.208e+05  7.566e-02 
  5.209e+05  7.566e-02 
  5.210e+05  7.566e-02 
  5.211e+05  7.566e-02 
  5.212e+05  7.566e-02 
  5.214e+05  7.566e-02 
  5.215e+05  7.566e-02 
  5.216e+05  7.566e-02 
  5.218e+05  7.566e-02 
  5.219e+05  7.566e-02 
  5.220e+05  7.566e-02 
  5.221e+05  7.566e-02 
  5.222e+05  7.565e-02 
  5.224e+05  7.565e-02 
  5.225e+05  7.565e-02 
  5.226e+05  7.565e-02 
  5.228e+05  7.565e-02 
  5.229e+05  7.565e-02 
  5.230e+05  7.565e-02 
  5.231e+05  7.565e-02 
  5.232e+05  7.565e-02 
  5.234e+05  7.565e-02 
  5.235e+05  7.565e-02 
  5.236e+05  7.565e-02 
  5.238e+05  7.565e-02 
  5.239e+05  7.565e-02 
  5.240e+05  7.565e-02 
  5.241e+05  7.565e-02 
  5.242e+05  7.565e-02 
  5.244e+05  7.565e-02 
  5.245e+05  7.565e-02 
  5.246e+05  7.565e-02 
  5.248e+05  7.565e-02 
  5.249e+05  7.565e-02 
  5.250e+05  7.565e-02 
  5.251e+05  7.565e-02 
  5.252e+05  7.565e-02 
  5.254e+05  7.565e-02 
  5.255e+05  7.565e-02 
  5.256e+05  7.565e-02 
  5.258e+05  7.565e-02 
  5.259e+05  7.565e-02 
  5.260e+05  7.565e-02 
  5.261e+05  7.565e-02 
  5.262e+05  7.565e-02 
  5.264e+05  7.565e-02 
  5.265e+05  7.565e-02 
  5.266e+05  7.565e-02 
  5.268e+05  7.565e-02 
  5.269e+05  7.565e-02 
  5.270e+05  7.565e-02 
  5.271e+05  7.565e-02 
  5.272e+05  7.565e-02 
  5.274e+05  7.565e-02 
  5.275e+05  7.565e-02 
  5.276e+05  7.565e-02 
  5.278e+05  7.565e-02 
  5.279e+05  7.565e-02 
  5.280e+05  7.565e-02 
  5.281e+05  7.565e-02 
  5.282e+05  7.565e-02 
  5.284e+05  7.565e-02 
  5.285e+05  7.565e-02 
  5.286e+05  7.565e-02 
  5.288e+05  7.565e-02 
  5.289e+05  7.565e-02 
  5.290e+05  7.565e-02 
  5.291e+05  7.565e-02 
  5.292e+05  7.565e-02 
  5.294e+05  7.565e-02 
  5.295e+05  7.565e-02 
  5.296e+05  7.565e-02 
  5.298e+05  7.565e-02 
  5.299e+05  7.565e-02 
  5.300e+05  7.565e-02 
  5.301e+05  7.565e-02 
  5.302e+05  7.565e-02 
  5.304e+05  7.565e-02 
  5.305e+05  7.565e-02 
  5.306e+05  7.565e-02 
  5.308e+05  7.565e-02 
  5.309e+05  7.565e-02 
  5.310e+05  7.565e-02 
  5.311e+05  7.565e-02 
  5.312e+05  7.565e-02 
  5.314e+05  7.565e-02 
  5.315e+05  7.565e-02 
  5.316e+05  7.565e-02 
  5.318e+05  7.565e-02 
  5.319e+05  7.565e-02 
  5.320e+05  7.565e-02 
  5.321e+05  7.565e-02 
  5.322e+05  7.565e-02 
  5.324e+05  7.565e-02 
  5.325e+05  7.565e-02 
  5.326e+05  7.565e-02 
  5.328e+05  7.565e-02 
  5.329e+05  7.565e-02 
  5.330e+05  7.565e-02 
  5.331e+05  7.565e-02 
  5.332e+05  7.565e-02 
  5.334e+05  7.565e-02 
  5.335e+05  7.565e-02 
  5.336e+05  7.565e-02 
  5.338e+05  7.565e-02 
  5.339e+05  7.565e-02 
  5.340e+05  7.565e-02 
  5.341e+05  7.565e-02 
  5.342e+05  7.565e-02 
  5.344e+05  7.565e-02 
  5.345e+05  7.565e-02 
  5.346e+05  7.565e-02 
  5.348e+05  7.565e-02 
  5.349e+05  7.565e-02 
  5.350e+05  7.565e-02 
  5.351e+05  7.565e-02 
  5.352e+05  7.565e-02 
  5.354e+05  7.565e-02 
  5.355e+05  7.565e-02 
  5.356e+05  7.565e-02 
  5.358e+05  7.565e-02 
  5.359e+05  7.565e-02 
  5.360e+05  7.565e-02 
  5.361e+05  7.565e-02 
  5.362e+05  7.565e-02 
  5.364e+05  7.565e-02 
  5.365e+05  7.565e-02 
  5.366e+05  7.565e-02 
  5.368e+05  7.565e-02 
  5.369e+05  7.565e-02 
  5.370e+05  7.565e-02 
  5.371e+05  7.565e-02 
  5.372e+05  7.565e-02 
  5.374e+05  7.565e-02 
  5.375e+05  7.565e-02 
  5.376e+05  7.565e-02 
  5.378e+05  7.565e-02 
  5.379e+05  7.565e-02 
  5.380e+05  7.565e-02 
  5.381e+05  7.565e-02 
  5.382e+05  7.565e-02 
  5.384e+05  7.565e-02 
  5.385e+05  7.565e-02 
  5.386e+05  7.565e-02 
  5.388e+05  7.565e-02 
  5.389e+05  7.565e-02 
  5.390e+05  7.565e-02 
  5.391e+05  7.565e-02 
  5.392e+05  7.565e-02 
  5.394e+05  7.565e-02 
  5.395e+05  7.565e-02 
  5.396e+05  7.565e-02 
  5.398e+05  7.565e-02 
  5.399e+05  7.565e-02 
  5.400e+05  7.565e-02 
  5.401e+05  7.565e-02 
  5.402e+05  7.565e-02 
  5.404e+05  7.565e-02 
  5.405e+05  7.565e-02 
  5.406e+05  7.565e-02 
  5.408e+05  7.565e-02 
  5.409e+05  7.565e-02 
  5.410e+05  7.565e-02 
  5.411e+05  7.565e-02 
  5.412e+05  7.565e-02 
  5.414e+05  7.565e-02 
  5.415e+05  7.565e-02 
  5.416e+05  7.565e-02 
  5.418e+05  7.565e-02 
  5.419e+05  7.565e-02 
  5.420e+05  7.565e-02 
  5.421e+05  7.565e-02 
  5.422e+05  7.565e-02 
  5.424e+05  7.565e-02 
  5.425e+05  7.565e-02 
  5.426e+05  7.565e-02 
  5.428e+05  7.565e-02 
  5.429e+05  7.565e-02 
  5.430e+05  7.565e-02 
  5.431e+05  7.565e-02 
  5.432e+05  7.565e-02 
  5.434e+05  7.565e-02 
  5.435e+05  7.565e-02 
  5.436e+05  7.565e-02 
  5.438e+05  7.565e-02 
  5.439e+05  7.565e-02 
  5.440e+05  7.565e-02 
  5.441e+05  7.565e-02 
  5.442e+05  7.565e-02 
  5.444e+05  7.565e-02 
  5.445e+05  7.565e-02 
  5.446e+05  7.565e-02 
  5.448e+05  7.565e-02 
  5.449e+05  7.565e-02 
  5.450e+05  7.565e-02 
  5.451e+05  7.565e-02 
  5.452e+05  7.565e-02 
  5.454e+05  7.565e-02 
  5.455e+05  7.565e-02 
  5.456e+05  7.565e-02 
  5.458e+05  7.565e-02 
  5.459e+05  7.565e-02 
  5.460e+05  7.565e-02 
  5.461e+05  7.565e-02 
  5.462e+05  7.565e-02 
  5.464e+05  7.565e-02 
  5.465e+05  7.565e-02 
  5.466e+05  7.565e-02 
  5.468e+05  7.565e-02 
  5.469e+05  7.565e-02 
  5.470e+05  7.565e-02 
  5.471e+05  7.565e-02 
  5.472e+05  7.565e-02 
  5.474e+05  7.565e-02 
  5.475e+05  7.565e-02 
  5.476e+05  7.565e-02 
  5.478e+05  7.565e-02 
  5.479e+05  7.565e-02 
  5.480e+05  7.565e-02 
  5.481e+05  7.565e-02 
  5.482e+05  7.565e-02 
  5.484e+05  7.565e-02 
  5.485e+05  7.565e-02 
  5.486e+05  7.565e-02 
  5.488e+05  7.565e-02 
  5.489e+05  7.565e-02 
  5.490e+05  7.565e-02 
  5.491e+05  7.565e-02 
  5.492e+05  7.565e-02 
  5.494e+05  7.565e-02 
  5.495e+05  7.565e-02 
  5.496e+05  7.565e-02 
  5.498e+05  7.565e-02 
  5.499e+05  7.565e-02 
  5.500e+05  7.565e-02 
  5.501e+05  7.565e-02 
  5.502e+05  7.565e-02 
  5.504e+05  7.565e-02 
  5.505e+05  7.565e-02 
  5.506e+05  7.565e-02 
  5.508e+05  7.565e-02 
  5.509e+05  7.565e-02 
  5.510e+05  7.565e-02 
  5.511e+05  7.565e-02 
  5.512e+05  7.565e-02 
  5.514e+05  7.565e-02 
  5.515e+05  7.565e-02 
  5.516e+05  7.565e-02 
  5.518e+05  7.565e-02 
  5.519e+05  7.565e-02 
  5.520e+05  7.565e-02 
  5.521e+05  7.565e-02 
  5.522e+05  7.565e-02 
  5.524e+05  7.565e-02 
  5.525e+05  7.565e-02 
  5.526e+05  7.565e-02 
  5.528e+05  7.565e-02 
  5.529e+05  7.565e-02 
  5.530e+05  7.565e-02 
  5.531e+05  7.565e-02 
  5.532e+05  7.565e-02 
  5.534e+05  7.565e-02 
  5.535e+05  7.565e-02 
  5.536e+05  7.565e-02 
  5.538e+05  7.565e-02 
  5.539e+05  7.565e-02 
  5.540e+05  7.565e-02 
  5.541e+05  7.565e-02 
  5.542e+05  7.565e-02 
  5.544e+05  7.565e-02 
  5.545e+05  7.565e-02 
  5.546e+05  7.565e-02 
  5.548e+05  7.565e-02 
  5.549e+05  7.565e-02 
  5.550e+05  7.565e-02 
  5.551e+05  7.565e-02 
  5.552e+05  7.565e-02 
  5.554e+05  7.565e-02 
  5.555e+05  7.565e-02 
  5.556e+05  7.565e-02 
  5.558e+05  7.565e-02 
  5.559e+05  7.565e-02 
  5.560e+05  7.565e-02 
  5.561e+05  7.565e-02 
  5.562e+05  7.565e-02 
  5.564e+05  7.565e-02 
  5.565e+05  7.565e-02 
  5.566e+05  7.565e-02 
  5.568e+05  7.565e-02 
  5.569e+05  7.565e-02 
  5.570e+05  7.565e-02 
  5.571e+05  7.565e-02 
  5.572e+05  7.565e-02 
  5.574e+05  7.565e-02 
  5.575e+05  7.565e-02 
  5.576e+05  7.565e-02 
  5.578e+05  7.565e-02 
  5.579e+05  7.565e-02 
  5.580e+05  7.565e-02 
  5.581e+05  7.565e-02 
  5.582e+05  7.565e-02 
  5.584e+05  7.565e-02 
  5.585e+05  7.565e-02 
  5.586e+05  7.565e-02 
  5.588e+05  7.565e-02 
  5.589e+05  7.565e-02 
  5.590e+05  7.565e-02 
  5.591e+05  7.565e-02 
  5.592e+05  7.565e-02 
  5.594e+05  7.565e-02 
  5.595e+05  7.565e-02 
  5.596e+05  7.565e-02 
  5.598e+05  7.565e-02 
  5.599e+05  7.565e-02 
  5.600e+05  7.565e-02 
  5.601e+05  7.565e-02 
  5.602e+05  7.565e-02 
  5.604e+05  7.565e-02 
  5.605e+05  7.565e-02 
  5.606e+05  7.565e-02 
  5.608e+05  7.565e-02 
  5.609e+05  7.565e-02 
  5.610e+05  7.565e-02 
  5.611e+05  7.565e-02 
  5.612e+05  7.565e-02 
  5.614e+05  7.565e-02 
  5.615e+05  7.565e-02 
  5.616e+05  7.565e-02 
  5.618e+05  7.565e-02 
  5.619e+05  7.565e-02 
  5.620e+05  7.565e-02 
  5.621e+05  7.565e-02 
  5.622e+05  7.565e-02 
  5.624e+05  7.565e-02 
  5.625e+05  7.565e-02 
  5.626e+05  7.565e-02 
  5.628e+05  7.565e-02 
  5.629e+05  7.565e-02 
  5.630e+05  7.565e-02 
  5.631e+05  7.565e-02 
  5.632e+05  7.565e-02 
  5.634e+05  7.565e-02 
  5.635e+05  7.565e-02 
  5.636e+05  7.565e-02 
  5.638e+05  7.565e-02 
  5.639e+05  7.565e-02 
  5.640e+05  7.565e-02 
  5.641e+05  7.565e-02 
  5.642e+05  7.565e-02 
  5.644e+05  7.565e-02 
  5.645e+05  7.565e-02 
  5.646e+05  7.565e-02 
  5.648e+05  7.565e-02 
  5.649e+05  7.565e-02 
  5.650e+05  7.565e-02 
  5.651e+05  7.565e-02 
  5.652e+05  7.565e-02 
  5.654e+05  7.565e-02 
  5.655e+05  7.565e-02 
  5.656e+05  7.565e-02 
  5.658e+05  7.565e-02 
  5.659e+05  7.565e-02 
  5.660e+05  7.565e-02 
  5.661e+05  7.565e-02 
  5.662e+05  7.565e-02 
  5.664e+05  7.565e-02 
  5.665e+05  7.565e-02 
  5.666e+05  7.565e-02 
  5.668e+05  7.565e-02 
  5.669e+05  7.565e-02 
  5.670e+05  7.565e-02 
  5.671e+05  7.565e-02 
  5.672e+05  7.565e-02 
  5.674e+05  7.565e-02 
  5.675e+05  7.565e-02 
  5.676e+05  7.565e-02 
  5.678e+05  7.565e-02 
  5.679e+05  7.565e-02 
  5.680e+05  7.565e-02 
  5.681e+05  7.565e-02 
  5.682e+05  7.565e-02 
  5.684e+05  7.565e-02 
  5.685e+05  7.565e-02 
  5.686e+05  7.565e-02 
  5.688e+05  7.565e-02 
  5.689e+05  7.565e-02 
  5.690e+05  7.565e-02 
  5.691e+05  7.565e-02 
  5.692e+05  7.565e-02 
  5.694e+05  7.565e-02 
  5.695e+05  7.565e-02 
  5.696e+05  7.565e-02 
  5.698e+05  7.565e-02 
  5.699e+05  7.565e-02 
  5.700e+05  7.565e-02 
  5.701e+05  7.565e-02 
  5.702e+05  7.565e-02 
  5.704e+05  7.565e-02 
  5.705e+05  7.565e-02 
  5.706e+05  7.565e-02 
  5.708e+05  7.565e-02 
  5.709e+05  7.565e-02 
  5.710e+05  7.565e-02 
  5.711e+05  7.565e-02 
  5.712e+05  7.565e-02 
  5.714e+05  7.565e-02 
  5.715e+05  7.565e-02 
  5.716e+05  7.565e-02 
  5.718e+05  7.565e-02 
  5.719e+05  7.565e-02 
  5.720e+05  7.565e-02 
  5.721e+05  7.565e-02 
  5.722e+05  7.565e-02 
  5.724e+05  7.565e-02 
  5.725e+05  7.565e-02 
  5.726e+05  7.565e-02 
  5.728e+05  7.565e-02 
  5.729e+05  7.565e-02 
  5.730e+05  7.565e-02 
  5.731e+05  7.565e-02 
  5.732e+05  7.565e-02 
  5.734e+05  7.565e-02 
  5.735e+05  7.565e-02 
  5.736e+05  7.565e-02 
  5.738e+05  7.565e-02 
  5.739e+05  7.565e-02 
  5.740e+05  7.565e-02 
  5.741e+05  7.565e-02 
  5.742e+05  7.565e-02 
  5.744e+05  7.565e-02 
  5.745e+05  7.565e-02 
  5.746e+05  7.565e-02 
  5.748e+05  7.565e-02 
  5.749e+05  7.565e-02 
  5.750e+05  7.565e-02 
  5.751e+05  7.565e-02 
  5.752e+05  7.565e-02 
  5.754e+05  7.565e-02 
  5.755e+05  7.565e-02 
  5.756e+05  7.565e-02 
  5.758e+05  7.565e-02 
  5.759e+05  7.565e-02 
  5.760e+05  7.565e-02 
  5.761e+05  7.565e-02 
  5.762e+05  7.565e-02 
  5.764e+05  7.565e-02 
  5.765e+05  7.565e-02 
  5.766e+05  7.565e-02 
  5.768e+05  7.565e-02 
  5.769e+05  7.565e-02 
  5.770e+05  7.565e-02 
  5.771e+05  7.565e-02 
  5.772e+05  7.565e-02 
  5.774e+05  7.565e-02 
  5.775e+05  7.565e-02 
  5.776e+05  7.565e-02 
  5.778e+05  7.565e-02 
  5.779e+05  7.565e-02 
  5.780e+05  7.565e-02 
  5.781e+05  7.565e-02 
  5.782e+05  7.565e-02 
  5.784e+05  7.565e-02 
  5.785e+05  7.565e-02 
  5.786e+05  7.565e-02 
  5.788e+05  7.565e-02 
  5.789e+05  7.565e-02 
  5.790e+05  7.565e-02 
  5.791e+05  7.565e-02 
  5.792e+05  7.565e-02 
  5.794e+05  7.565e-02 
  5.795e+05  7.565e-02 
  5.796e+05  7.565e-02 
  5.798e+05  7.565e-02 
  5.799e+05  7.565e-02 
  5.800e+05  7.565e-02 
  5.801e+05  7.565e-02 
  5.802e+05  7.565e-02 
  5.804e+05  7.565e-02 
  5.805e+05  7.565e-02 
  5.806e+05  7.565e-02 
  5.808e+05  7.565e-02 
  5.809e+05  7.565e-02 
  5.810e+05  7.565e-02 
  5.811e+05  7.565e-02 
  5.812e+05  7.565e-02 
  5.814e+05  7.565e-02 
  5.815e+05  7.565e-02 
  5.816e+05  7.565e-02 
  5.818e+05  7.565e-02 
  5.819e+05  7.565e-02 
  5.820e+05  7.565e-02 
  5.821e+05  7.565e-02 
  5.822e+05  7.565e-02 
  5.824e+05  7.565e-02 
  5.825e+05  7.565e-02 
  5.826e+05  7.565e-02 
  5.828e+05  7.565e-02 
  5.829e+05  7.565e-02 
  5.830e+05  7.565e-02 
  5.831e+05  7.565e-02 
  5.832e+05  7.565e-02 
  5.834e+05  7.565e-02 
  5.835e+05  7.565e-02 
  5.836e+05  7.565e-02 
  5.838e+05  7.565e-02 
  5.839e+05  7.565e-02 
  5.840e+05  7.565e-02 
  5.841e+05  7.565e-02 
  5.842e+05  7.565e-02 
  5.844e+05  7.565e-02 
  5.845e+05  7.565e-02 
  5.846e+05  7.565e-02 
  5.848e+05  7.565e-02 
  5.849e+05  7.565e-02 
  5.850e+05  7.565e-02 
  5.851e+05  7.565e-02 
  5.852e+05  7.565e-02 
  5.854e+05  7.565e-02 
  5.855e+05  7.565e-02 
  5.856e+05  7.565e-02 
  5.858e+05  7.565e-02 
  5.859e+05  7.565e-02 
  5.860e+05  7.565e-02 
  5.861e+05  7.565e-02 
  5.862e+05  7.565e-02 
  5.864e+05  7.565e-02 
  5.865e+05  7.565e-02 
  5.866e+05  7.565e-02 
  5.868e+05  7.565e-02 
  5.869e+05  7.565e-02 
  5.870e+05  7.565e-02 
  5.871e+05  7.565e-02 
  5.872e+05  7.565e-02 
  5.874e+05  7.565e-02 
  5.875e+05  7.565e-02 
  5.876e+05  7.565e-02 
  5.878e+05  7.565e-02 
  5.879e+05  7.565e-02 
  5.880e+05  7.565e-02 
  5.881e+05  7.565e-02 
  5.882e+05  7.565e-02 
  5.884e+05  7.565e-02 
  5.885e+05  7.565e-02 
  5.886e+05  7.565e-02 
  5.888e+05  7.565e-02 
  5.889e+05  7.565e-02 
  5.890e+05  7.565e-02 
  5.891e+05  7.565e-02 
  5.892e+05  7.565e-02 
  5.894e+05  7.565e-02 
  5.895e+05  7.565e-02 
  5.896e+05  7.565e-02 
  5.898e+05  7.565e-02 
  5.899e+05  7.565e-02 
  5.900e+05  7.565e-02 
  5.901e+05  7.565e-02 
  5.902e+05  7.565e-02 
  5.904e+05  7.565e-02 
  5.905e+05  7.565e-02 
  5.906e+05  7.565e-02 
  5.908e+05  7.565e-02 
  5.909e+05  7.565e-02 
  5.910e+05  7.565e-02 
  5.911e+05  7.565e-02 
  5.912e+05  7.565e-02 
  5.914e+05  7.565e-02 
  5.915e+05  7.565e-02 
  5.916e+05  7.565e-02 
  5.918e+05  7.565e-02 
  5.919e+05  7.565e-02 
  5.920e+05  7.565e-02 
  5.921e+05  7.565e-02 
  5.922e+05  7.565e-02 
  5.924e+05  7.565e-02 
  5.925e+05  7.565e-02 
  5.926e+05  7.565e-02 
  5.928e+05  7.565e-02 
  5.929e+05  7.565e-02 
  5.930e+05  7.565e-02 
  5.931e+05  7.565e-02 
  5.932e+05  7.565e-02 
  5.934e+05  7.565e-02 
  5.935e+05  7.565e-02 
  5.936e+05  7.565e-02 
  5.938e+05  7.565e-02 
  5.939e+05  7.565e-02 
  5.940e+05  7.565e-02 
  5.941e+05  7.565e-02 
  5.942e+05  7.565e-02 
  5.944e+05  7.565e-02 
  5.945e+05  7.565e-02 
  5.946e+05  7.565e-02 
  5.948e+05  7.565e-02 
  5.949e+05  7.565e-02 
  5.950e+05  7.565e-02 
  5.951e+05  7.565e-02 
  5.952e+05  7.565e-02 
  5.954e+05  7.565e-02 
  5.955e+05  7.565e-02 
  5.956e+05  7.565e-02 
  5.958e+05  7.565e-02 
  5.959e+05  7.565e-02 
  5.960e+05  7.565e-02 
  5.961e+05  7.565e-02 
  5.962e+05  7.565e-02 
  5.964e+05  7.565e-02 
  5.965e+05  7.565e-02 
  5.966e+05  7.565e-02 
  5.968e+05  7.565e-02 
  5.969e+05  7.565e-02 
  5.970e+05  7.565e-02 
  5.971e+05  7.565e-02 
  5.972e+05  7.565e-02 
  5.974e+05  7.565e-02 
  5.975e+05  7.565e-02 
  5.976e+05  7.565e-02 
  5.978e+05  7.565e-02 
  5.979e+05  7.565e-02 
  5.980e+05  7.565e-02 
  5.981e+05  7.565e-02 
  5.982e+05  7.565e-02 
  5.984e+05  7.565e-02 
  5.985e+05  7.565e-02 
  5.986e+05  7.565e-02 
  5.988e+05  7.565e-02 
  5.989e+05  7.565e-02 
  5.990e+05  7.565e-02 
  5.991e+05  7.565e-02 
  5.992e+05  7.565e-02 
  5.994e+05  7.565e-02 
  5.995e+05  7.565e-02 
  5.996e+05  7.565e-02 
  5.998e+05  7.565e-02 
  5.999e+05  7.565e-02 
  6.000e+05  7.565e-02 
  6.001e+05  7.565e-02 
  6.002e+05  7.565e-02 
  6.004e+05  7.565e-02 
  6.005e+05  7.565e-02 
  6.006e+05  7.565e-02 
  6.008e+05  7.565e-02 
  6.009e+05  7.565e-02 
  6.010e+05  7.565e-02 
  6.011e+05  7.565e-02 
  6.012e+05  7.565e-02 
  6.014e+05  7.565e-02 
  6.015e+05  7.565e-02 
  6.016e+05  7.565e-02 
  6.018e+05  7.565e-02 
  6.019e+05  7.565e-02 
  6.020e+05  7.565e-02 
  6.021e+05  7.565e-02 
  6.022e+05  7.565e-02 
  6.024e+05  7.565e-02 
  6.025e+05  7.565e-02 
  6.026e+05  7.565e-02 
  6.028e+05  7.565e-02 
  6.029e+05  7.565e-02 
  6.030e+05  7.565e-02 
  6.031e+05  7.565e-02 
  6.032e+05  7.565e-02 
  6.034e+05  7.565e-02 
  6.035e+05  7.565e-02 
  6.036e+05  7.565e-02 
  6.038e+05  7.565e-02 
  6.039e+05  7.565e-02 
  6.040e+05  7.565e-02 
  6.041e+05  7.565e-02 
  6.042e+05  7.565e-02 
  6.044e+05  7.565e-02 
  6.045e+05  7.565e-02 
  6.046e+05  7.565e-02 
  6.048e+05  7.565e-02 
  6.049e+05  7.565e-02 
  6.050e+05  7.565e-02 
  6.051e+05  7.565e-02 
  6.052e+05  7.565e-02 
  6.054e+05  7.565e-02 
  6.055e+05  7.565e-02 
  6.056e+05  7.565e-02 
  6.058e+05  7.565e-02 
  6.059e+05  7.565e-02 
  6.060e+05  7.565e-02 
  6.061e+05  7.565e-02 
  6.062e+05  7.565e-02 
  6.064e+05  7.565e-02 
  6.065e+05  7.565e-02 
  6.066e+05  7.565e-02 
  6.068e+05  7.565e-02 
  6.069e+05  7.565e-02 
  6.070e+05  7.565e-02 
  6.071e+05  7.565e-02 
  6.072e+05  7.565e-02 
  6.074e+05  7.565e-02 
  6.075e+05  7.565e-02 
  6.076e+05  7.565e-02 
  6.078e+05  7.565e-02 
  6.079e+05  7.565e-02 
  6.080e+05  7.565e-02 
  6.081e+05  7.565e-02 
  6.082e+05  7.565e-02 
  6.084e+05  7.565e-02 
  6.085e+05  7.565e-02 
  6.086e+05  7.565e-02 
  6.088e+05  7.565e-02 
  6.089e+05  7.565e-02 
  6.090e+05  7.565e-02 
  6.091e+05  7.565e-02 
  6.092e+05  7.565e-02 
  6.094e+05  7.565e-02 
  6.095e+05  7.565e-02 
  6.096e+05  7.565e-02 
  6.098e+05  7.565e-02 
  6.099e+05  7.565e-02 
  6.100e+05  7.565e-02 
  6.101e+05  7.565e-02 
  6.102e+05  7.565e-02 
  6.104e+05  7.565e-02 
  6.105e+05  7.565e-02 
  6.106e+05  7.565e-02 
  6.108e+05  7.565e-02 
  6.109e+05  7.565e-02 
  6.110e+05  7.565e-02 
  6.111e+05  7.565e-02 
  6.112e+05  7.565e-02 
  6.114e+05  7.565e-02 
  6.115e+05  7.565e-02 
  6.116e+05  7.565e-02 
  6.118e+05  7.565e-02 
  6.119e+05  7.565e-02 
  6.120e+05  7.565e-02 
  6.121e+05  7.565e-02 
  6.122e+05  7.565e-02 
  6.124e+05  7.565e-02 
  6.125e+05  7.565e-02 
  6.126e+05  7.565e-02 
  6.128e+05  7.565e-02 
  6.129e+05  7.565e-02 
  6.130e+05  7.565e-02 
  6.131e+05  7.565e-02 
  6.132e+05  7.565e-02 
  6.134e+05  7.565e-02 
  6.135e+05  7.565e-02 
  6.136e+05  7.565e-02 
  6.138e+05  7.565e-02 
  6.139e+05  7.565e-02 
  6.140e+05  7.565e-02 
  6.141e+05  7.565e-02 
  6.142e+05  7.565e-02 
  6.144e+05  7.565e-02 
  6.145e+05  7.565e-02 
  6.146e+05  7.565e-02 
  6.148e+05  7.565e-02 
  6.149e+05  7.565e-02 
  6.150e+05  7.565e-02 
  6.151e+05  7.565e-02 
  6.152e+05  7.565e-02 
  6.154e+05  7.565e-02 
  6.155e+05  7.565e-02 
  6.156e+05  7.565e-02 
  6.158e+05  7.565e-02 
  6.159e+05  7.565e-02 
  6.160e+05  7.565e-02 
  6.161e+05  7.565e-02 
  6.162e+05  7.565e-02 
  6.164e+05  7.565e-02 
  6.165e+05  7.565e-02 
  6.166e+05  7.565e-02 
  6.168e+05  7.565e-02 
  6.169e+05  7.565e-02 
  6.170e+05  7.565e-02 
  6.171e+05  7.565e-02 
  6.172e+05  7.565e-02 
  6.174e+05  7.565e-02 
  6.175e+05  7.565e-02 
  6.176e+05  7.565e-02 
  6.178e+05  7.565e-02 
  6.179e+05  7.565e-02 
  6.180e+05  7.565e-02 
  6.181e+05  7.565e-02 
  6.182e+05  7.565e-02 
  6.184e+05  7.565e-02 
  6.185e+05  7.565e-02 
  6.186e+05  7.565e-02 
  6.188e+05  7.565e-02 
  6.189e+05  7.565e-02 
  6.190e+05  7.565e-02 
  6.191e+05  7.565e-02 
  6.192e+05  7.565e-02 
  6.194e+05  7.565e-02 
  6.195e+05  7.565e-02 
  6.196e+05  7.565e-02 
  6.198e+05  7.565e-02 
  6.199e+05  7.565e-02 
  6.200e+05  7.565e-02 
  6.201e+05  7.565e-02 
  6.202e+05  7.565e-02 
  6.204e+05  7.565e-02 
  6.205e+05  7.565e-02 
  6.206e+05  7.565e-02 
  6.208e+05  7.565e-02 
  6.209e+05  7.565e-02 
  6.210e+05  7.565e-02 
  6.211e+05  7.565e-02 
  6.212e+05  7.565e-02 
  6.214e+05  7.565e-02 
  6.215e+05  7.565e-02 
  6.216e+05  7.565e-02 
  6.218e+05  7.565e-02 
  6.219e+05  7.565e-02 
  6.220e+05  7.565e-02 
  6.221e+05  7.565e-02 
  6.222e+05  7.565e-02 
  6.224e+05  7.565e-02 
  6.225e+05  7.565e-02 
  6.226e+05  7.565e-02 
  6.228e+05  7.565e-02 
  6.229e+05  7.565e-02 
  6.230e+05  7.565e-02 
  6.231e+05  7.565e-02 
  6.232e+05  7.565e-02 
  6.234e+05  7.565e-02 
  6.235e+05  7.565e-02 
  6.236e+05  7.565e-02 
  6.238e+05  7.565e-02 
  6.239e+05  7.565e-02 
  6.240e+05  7.565e-02 
  6.241e+05  7.565e-02 
  6.242e+05  7.565e-02 
  6.244e+05  7.565e-02 
  6.245e+05  7.565e-02 
  6.246e+05  7.565e-02 
  6.248e+05  7.565e-02 
  6.249e+05  7.565e-02 
  6.250e+05  7.565e-02 


==> figures/Figure_2/f_1ae_6.txt <==
n c 
  5.000e+05  1.143e+01 
  5.002e+05  1.143e+01 
  5.003e+05  1.143e+01 
  5.004e+05  8.291e+00 
  5.006e+05  8.291e+00 
  5.008e+05  8.291e+00 
  5.009e+05  8.291e+00 
  5.010e+05  8.291e+00 
  5.012e+05  8.291e+00 
  5.014e+05  8.291e+00 
  5.015e+05  8.291e+00 
  5.016e+05  7.842e+00 
  5.018e+05  7.842e+00 
  5.020e+05  7.842e+00 
  5.021e+05  7.842e+00 
  5.022e+05  7.842e+00 
  5.024e+05  7.158e+00 
  5.026e+05  7.158e+00 
  5.027e+05  7.158e+00 
  5.028e+05  7.158e+00 
  5.030e+05  7.158e+00 
  5.032e+05  7.158e+00 
  5.033e+05  7.158e+00 
  5.034e+05  7.158e+00 
  5.036e+05  7.158e+00 
  5.038e+05  7.158e+00 
  5.039e+05  9.949e-01 
  5.040e+05  9.949e-01 
  5.042e+05  9.949e-01 
  5.044e+05  9.949e-01 
  5.045e+05  7.646e-01 
  5.046e+05  7.646e-01 
  5.048e+05  7.646e-01 
  5.050e+05  7.646e-01 
  5.051e+05  7.646e-01 
  5.052e+05  7.646e-01 
  5.054e+05  7.646e-01 
  5.056e+05  7.646e-01 
  5.057e+05  7.646e-01 
  5.058e+05  7.646e-01 
  5.060e+05  7.646e-01 
  5.062e+05  7.646e-01 
  5.063e+05  7.646e-01 
  5.064e+05  7.646e-01 
  5.066e+05  7.646e-01 
  5.068e+05  4.041e-01 
  5.069e+05  4.041e-01 
  5.070e+05  4.041e-01 
  5.072e+05  4.041e-01 
  5.074e+05  4.041e-01 
  5.075e+05  4.041e-01 
  5.076e+05  4.041e-01 
  5.078e+05  4.041e-01 
  5.080e+05  4.041e-01 
  5.081e+05  4.041e-01 
  5.082e+05  4.041e-01 
  5.084e+05  4.041e-01 
  5.086e+05  4.041e-01 
  5.087e+05  4.041e-01 
  5.088e+05  4.041e-01 
  5.090e+05  4.041e-01 
  5.092e+05  4.041e-01 
  5.093e+05  4.041e-01 
  5.094e+05  4.041e-01 
  5.096e+05  4.041e-01 
  5.098e+05  4.041e-01 
  5.099e+05  4.041e-01 
  5.100e+05  4.041e-01 
  5.102e+05  3.781e-01 
  5.104e+05  3.781e-01 
  5.105e+05  3.781e-01 
  5.106e+05  3.781e-01 
  5.108e+05  3.545e-01 
  5.110e+05  3.389e-01 
  5.111e+05  3.389e-01 
  5.112e+05  3.389e-01 
  5.114e+05  3.324e-01 
  5.116e+05  3.284e-01 
  5.117e+05  3.180e-01 
  5.118e+05  3.133e-01 
  5.120e+05  3.094e-01 
  5.122e+05  3.094e-01 
  5.123e+05  3.094e-01 
  5.124e+05  3.087e-01 
  5.126e+05  3.077e-01 
  5.128e+05  3.077e-01 
  5.129e+05  3.064e-01 
  5.130e+05  3.044e-01 
  5.132e+05  3.044e-01 
  5.134e+05  3.044e-01 
  5.135e+05  3.030e-01 
  5.136e+05  2.957e-01 
  5.138e+05  2.957e-01 
  5.140e+05  2.957e-01 
  5.141e+05  2.951e-01 
  5.142e+05  2.951e-01 
  5.144e+05  2.932e-01 
  5.146e+05  2.932e-01 
  5.147e+05  2.932e-01 
  5.148e+05  2.932e-01 
  5.150e+05  2.931e-01 
  5.152e+05  2.931e-01 
  5.153e+05  2.870e-01 
  5.154e+05  2.870e-01 
  5.156e+05  2.870e-01 
  5.158e+05  2.870e-01 
  5.159e+05  2.870e-01 
  5.160e+05  2.870e-01 
  5.162e+05  2.858e-01 
  5.164e+05  2.858e-01 
  5.165e+05  2.858e-01 
  5.166e+05  2.858e-01 
  5.168e+05  2.852e-01 
  5.170e+05  2.852e-01 
  5.171e+05  2.852e-01 
  5.172e+05  2.852e-01 
  5.174e+05  2.850e-01 
  5.176e+05  2.850e-01 
  5.177e+05  2.846e-01 
  5.178e+05  2.846e-01 
  5.180e+05  2.846e-01 
  5.182e+05  2.845e-01 
  5.183e+05  2.845e-01 
  5.184e+05  2.845e-01 
  5.186e+05  2.845e-01 
  5.188e+05  2.845e-01 
  5.189e+05  2.845e-01 
  5.190e+05  2.845e-01 
  5.192e+05  2.845e-01 
  5.194e+05  2.845e-01 
  5.195e+05  2.845e-01 
  5.196e+05  2.845e-01 
  5.198e+05  2.845e-01 
  5.200e+05  2.845e-01 
  5.201e+05  2.845e-01 
  5.202e+05  2.845e-01 
  5.204e+05  2.845e-01 
  5.206e+05  2.845e-01 
  5.207e+05  2.845e-01 
  5.208e+05  2.845e-01 
  5.210e+05  2.845e-01 
  5.212e+05  2.845e-01 
  5.213e+05  2.845e-01 
  5.214e+05  2.844e-01 
  5.216e+05  2.844e-01 
  5.218e+05  2.844e-01 
  5.219e+05  2.844e-01 
  5.220e+05  2.844e-01 
  5.222e+05  2.844e-01 
  5.224e+05  2.844e-01 
  5.225e+05  2.844e-01 
  5.226e+05  2.844e-01 
  5.228e+05  2.844e-01 
  5.230e+05  2.844e-01 
  5.231e+05  2.844e-01 
  5.232e+05  2.844e-01 
  5.234e+05  2.844e-01 
  5.236e+05  2.844e-01 
  5.237e+05  2.844e-01 
  5.238e+05  2.844e-01 
  5.240e+05  2.844e-01 
  5.242e+05  2.844e-01 
  5.243e+05  2.844e-01 
  5.244e+05  2.844e-01 
  5.246e+05  2.844e-01 
  5.248e+05  2.844e-01 
  5.249e+05  2.844e-01 
  5.250e+05  2.844e-01 
  5.252e+05  2.844e-01 
  5.254e+05  2.844e-01 
  5.255e+05  2.844e-01 
  5.256e+05  2.844e-01 
  5.258e+05  2.844e-01 
  5.260e+05  2.844e-01 
  5.261e+05  2.844e-01 
  5.262e+05  2.844e-01 
  5.264e+05  2.844e-01 
  5.266e+05  2.844e-01 
  5.267e+05  2.844e-01 
  5.268e+05  2.844e-01 
  5.270e+05  2.844e-01 
  5.272e+05  2.844e-01 
  5.273e+05  2.844e-01 
  5.274e+05  2.844e-01 
  5.276e+05  2.844e-01 
  5.278e+05  2.844e-01 
  5.279e+05  2.844e-01 
  5.280e+05  2.844e-01 
  5.282e+05  2.844e-01 
  5.284e+05  2.844e-01 
  5.285e+05  2.844e-01 
  5.286e+05  2.844e-01 
  5.288e+05  2.844e-01 
  5.290e+05  2.844e-01 
  5.291e+05  2.844e-01 
  5.292e+05  2.844e-01 
  5.294e+05  2.844e-01 
  5.296e+05  2.844e-01 
  5.297e+05  2.844e-01 
  5.298e+05  2.844e-01 
  5.300e+05  2.844e-01 
  5.302e+05  2.844e-01 
  5.303e+05  2.844e-01 
  5.304e+05  2.844e-01 
  5.306e+05  2.844e-01 
  5.308e+05  2.844e-01 
  5.309e+05  2.844e-01 
  5.310e+05  2.844e-01 
  5.312e+05  2.844e-01 
  5.314e+05  2.844e-01 
  5.315e+05  2.844e-01 
  5.316e+05  2.844e-01 
  5.318e+05  2.844e-01 
  5.320e+05  2.844e-01 
  5.321e+05  2.844e-01 
  5.322e+05  2.844e-01 
  5.324e+05  2.844e-01 
  5.326e+05  2.844e-01 
  5.327e+05  2.844e-01 
  5.328e+05  2.844e-01 
  5.330e+05  2.844e-01 
  5.332e+05  2.844e-01 
  5.333e+05  2.844e-01 
  5.334e+05  2.844e-01 
  5.336e+05  2.844e-01 
  5.338e+05  2.844e-01 
  5.339e+05  2.844e-01 
  5.340e+05  2.844e-01 
  5.342e+05  2.844e-01 
  5.344e+05  2.844e-01 
  5.345e+05  2.844e-01 
  5.346e+05  2.844e-01 
  5.348e+05  2.844e-01 
  5.350e+05  2.844e-01 
  5.351e+05  2.844e-01 
  5.352e+05  2.844e-01 
  5.354e+05  2.844e-01 
  5.356e+05  2.844e-01 
  5.357e+05  2.844e-01 
  5.358e+05  2.844e-01 
  5.360e+05  2.844e-01 
  5.362e+05  2.844e-01 
  5.363e+05  2.844e-01 
  5.364e+05  2.844e-01 
  5.366e+05  2.844e-01 
  5.368e+05  2.844e-01 
  5.369e+05  2.844e-01 
  5.370e+05  2.844e-01 
  5.372e+05  2.844e-01 
  5.374e+05  2.844e-01 
  5.375e+05  2.844e-01 
  5.376e+05  2.844e-01 
  5.378e+05  2.844e-01 
  5.380e+05  2.844e-01 
  5.381e+05  2.844e-01 
  5.382e+05  2.844e-01 
  5.384e+05  2.844e-01 
  5.386e+05  2.844e-01 
  5.387e+05  2.844e-01 
  5.388e+05  2.844e-01 
  5.390e+05  2.844e-01 
  5.392e+05  2.844e-01 
  5.393e+05  2.844e-01 
  5.394e+05  2.844e-01 
  5.396e+05  2.844e-01 
  5.398e+05  2.844e-01 
  5.399e+05  2.844e-01 
  5.400e+05  2.844e-01 
  5.402e+05  2.844e-01 
  5.404e+05  2.844e-01 
  5.405e+05  2.844e-01 
  5.406e+05  2.844e-01 
  5.408e+05  2.844e-01 
  5.410e+05  2.844e-01 
  5.411e+05  2.844e-01 
  5.412e+05  2.844e-01 
  5.414e+05  2.844e-01 
  5.416e+05  2.844e-01 
  5.417e+05  2.844e-01 
  5.418e+05  2.844e-01 
  5.420e+05  2.844e-01 
  5.422e+05  2.844e-01 
  5.423e+05  2.844e-01 
  5.424e+05  2.844e-01 
  5.426e+05  2.844e-01 
  5.428e+05  2.844e-01 
  5.429e+05  2.844e-01 
  5.430e+05  2.844e-01 
  5.432e+05  2.844e-01 
  5.434e+05  2.844e-01 
  5.435e+05  2.844e-01 
  5.436e+05  2.844e-01 
  5.438e+05  2.844e-01 
  5.440e+05  2.844e-01 
  5.441e+05  2.844e-01 
  5.442e+05  2.844e-01 
  5.444e+05  2.844e-01 
  5.446e+05  2.844e-01 
  5.447e+05  2.844e-01 
  5.448e+05  2.844e-01 
  5.450e+05  2.844e-01 
  5.452e+05  2.844e-01 
  5.453e+05  2.844e-01 
  5.454e+05  2.844e-01 
  5.456e+05  2.844e-01 
  5.458e+05  2.844e-01 
  5.459e+05  2.844e-01 
  5.460e+05  2.844e-01 
  5.462e+05  2.844e-01 
  5.464e+05  2.844e-01 
  5.465e+05  2.844e-01 
  5.466e+05  2.844e-01 
  5.468e+05  2.844e-01 
  5.470e+05  2.844e-01 
  5.471e+05  2.844e-01 
  5.472e+05  2.844e-01 
  5.474e+05  2.844e-01 
  5.476e+05  2.844e-01 
  5.477e+05  2.844e-01 
  5.478e+05  2.844e-01 
  5.480e+05  2.844e-01 
  5.482e+05  2.844e-01 
  5.483e+05  2.844e-01 
  5.484e+05  2.844e-01 
  5.486e+05  2.844e-01 
  5.488e+05  2.844e-01 
  5.489e+05  2.844e-01 
  5.490e+05  2.844e-01 
  5.492e+05  2.844e-01 
  5.494e+05  2.844e-01 
  5.495e+05  2.844e-01 
  5.496e+05  2.844e-01 
  5.498e+05  2.844e-01 
  5.500e+05  2.844e-01 
  5.501e+05  2.844e-01 
  5.502e+05  2.844e-01 
  5.504e+05  2.844e-01 
  5.506e+05  2.844e-01 
  5.507e+05  2.844e-01 
  5.508e+05  2.844e-01 
  5.510e+05  2.844e-01 
  5.512e+05  2.844e-01 
  5.513e+05  2.844e-01 
  5.514e+05  2.844e-01 
  5.516e+05  2.844e-01 
  5.518e+05  2.844e-01 
  5.519e+05  2.844e-01 
  5.520e+05  2.844e-01 
  5.522e+05  2.844e-01 
  5.524e+05  2.844e-01 
  5.525e+05  2.844e-01 
  5.526e+05  2.844e-01 
  5.528e+05  2.844e-01 
  5.530e+05  2.844e-01 
  5.531e+05  2.844e-01 
  5.532e+05  2.844e-01 
  5.534e+05  2.844e-01 
  5.536e+05  2.844e-01 
  5.537e+05  2.844e-01 
  5.538e+05  2.844e-01 
  5.540e+05  2.844e-01 
  5.542e+05  2.844e-01 
  5.543e+05  2.844e-01 
  5.544e+05  2.844e-01 
  5.546e+05  2.844e-01 
  5.548e+05  2.844e-01 
  5.549e+05  2.844e-01 
  5.550e+05  2.844e-01 
  5.552e+05  2.844e-01 
  5.554e+05  2.844e-01 
  5.555e+05  2.844e-01 
  5.556e+05  2.844e-01 
  5.558e+05  2.844e-01 
  5.560e+05  2.844e-01 
  5.561e+05  2.844e-01 
  5.562e+05  2.844e-01 
  5.564e+05  2.844e-01 
  5.566e+05  2.844e-01 
  5.567e+05  2.844e-01 
  5.568e+05  2.844e-01 
  5.570e+05  2.844e-01 
  5.572e+05  2.844e-01 
  5.573e+05  2.844e-01 
  5.574e+05  2.844e-01 
  5.576e+05  2.844e-01 
  5.578e+05  2.844e-01 
  5.579e+05  2.844e-01 
  5.580e+05  2.844e-01 
  5.582e+05  2.844e-01 
  5.584e+05  2.844e-01 
  5.585e+05  2.844e-01 
  5.586e+05  2.844e-01 
  5.588e+05  2.844e-01 
  5.590e+05  2.844e-01 
  5.591e+05  2.844e-01 
  5.592e+05  2.844e-01 
  5.594e+05  2.844e-01 
  5.596e+05  2.844e-01 
  5.597e+05  2.844e-01 
  5.598e+05  2.844e-01 
  5.600e+05  2.844e-01 
  5.602e+05  2.844e-01 
  5.603e+05  2.844e-01 
  5.604e+05  2.844e-01 
  5.606e+05  2.844e-01 
  5.608e+05  2.844e-01 
  5.609e+05  2.844e-01 
  5.610e+05  2.844e-01 
  5.612e+05  2.844e-01 
  5.614e+05  2.844e-01 
  5.615e+05  2.844e-01 
  5.616e+05  2.844e-01 
  5.618e+05  2.844e-01 
  5.620e+05  2.844e-01 
  5.621e+05  2.844e-01 
  5.622e+05  2.844e-01 
  5.624e+05  2.844e-01 
  5.626e+05  2.844e-01 
  5.627e+05  2.844e-01 
  5.628e+05  2.844e-01 
  5.630e+05  2.844e-01 
  5.632e+05  2.844e-01 
  5.633e+05  2.844e-01 
  5.634e+05  2.844e-01 
  5.636e+05  2.844e-01 
  5.638e+05  2.844e-01 
  5.639e+05  2.844e-01 
  5.640e+05  2.844e-01 
  5.642e+05  2.844e-01 
  5.644e+05  2.844e-01 
  5.645e+05  2.844e-01 
  5.646e+05  2.844e-01 
  5.648e+05  2.844e-01 
  5.650e+05  2.844e-01 
  5.651e+05  2.844e-01 
  5.652e+05  2.844e-01 
  5.654e+05  2.844e-01 
  5.656e+05  2.844e-01 
  5.657e+05  2.844e-01 
  5.658e+05  2.844e-01 
  5.660e+05  2.844e-01 
  5.662e+05  2.844e-01 
  5.663e+05  2.844e-01 
  5.664e+05  2.844e-01 
  5.666e+05  2.844e-01 
  5.668e+05  2.844e-01 
  5.669e+05  2.844e-01 
  5.670e+05  2.844e-01 
  5.672e+05  2.844e-01 
  5.674e+05  2.844e-01 
  5.675e+05  2.844e-01 
  5.676e+05  2.844e-01 
  5.678e+05  2.844e-01 
  5.680e+05  2.844e-01 
  5.681e+05  2.844e-01 
  5.682e+05  2.844e-01 
  5.684e+05  2.844e-01 
  5.686e+05  2.844e-01 
  5.687e+05  2.844e-01 
  5.688e+05  2.844e-01 
  5.690e+05  2.844e-01 
  5.692e+05  2.844e-01 
  5.693e+05  2.844e-01 
  5.694e+05  2.844e-01 
  5.696e+05  2.844e-01 
  5.698e+05  2.844e-01 
  5.699e+05  2.844e-01 
  5.700e+05  2.844e-01 
  5.702e+05  2.844e-01 
  5.704e+05  2.844e-01 
  5.705e+05  2.844e-01 
  5.706e+05  2.844e-01 
  5.708e+05  2.844e-01 
  5.710e+05  2.844e-01 
  5.711e+05  2.844e-01 
  5.712e+05  2.844e-01 
  5.714e+05  2.844e-01 
  5.716e+05  2.844e-01 
  5.717e+05  2.844e-01 
  5.718e+05  2.844e-01 
  5.720e+05  2.844e-01 
  5.722e+05  2.844e-01 
  5.723e+05  2.844e-01 
  5.724e+05  2.844e-01 
  5.726e+05  2.844e-01 
  5.728e+05  2.844e-01 
  5.729e+05  2.844e-01 
  5.730e+05  2.844e-01 
  5.732e+05  2.844e-01 
  5.734e+05  2.844e-01 
  5.735e+05  2.844e-01 
  5.736e+05  2.844e-01 
  5.738e+05  2.844e-01 
  5.740e+05  2.844e-01 
  5.741e+05  2.844e-01 
  5.742e+05  2.844e-01 
  5.744e+05  2.844e-01 
  5.746e+05  2.844e-01 
  5.747e+05  2.844e-01 
  5.748e+05  2.844e-01 
  5.750e+05  2.844e-01 
  5.752e+05  2.844e-01 
  5.753e+05  2.844e-01 
  5.754e+05  2.844e-01 
  5.756e+05  2.844e-01 
  5.758e+05  2.844e-01 
  5.759e+05  2.844e-01 
  5.760e+05  2.844e-01 
  5.762e+05  2.844e-01 
  5.764e+05  2.844e-01 
  5.765e+05  2.844e-01 
  5.766e+05  2.844e-01 
  5.768e+05  2.844e-01 
  5.770e+05  2.844e-01 
  5.771e+05  2.844e-01 
  5.772e+05  2.844e-01 
  5.774e+05  2.844e-01 
  5.776e+05  2.844e-01 
  5.777e+05  2.844e-01 
  5.778e+05  2.844e-01 
  5.780e+05  2.844e-01 
  5.782e+05  2.844e-01 
  5.783e+05  2.844e-01 
  5.784e+05  2.844e-01 
  5.786e+05  2.844e-01 
  5.788e+05  2.844e-01 
  5.789e+05  2.844e-01 
  5.790e+05  2.844e-01 
  5.792e+05  2.844e-01 
  5.794e+05  2.844e-01 
  5.795e+05  2.844e-01 
  5.796e+05  2.844e-01 
  5.798e+05  2.844e-01 
  5.800e+05  2.844e-01 
  5.801e+05  2.844e-01 
  5.802e+05  2.844e-01 
  5.804e+05  2.844e-01 
  5.806e+05  2.844e-01 
  5.807e+05  2.844e-01 
  5.808e+05  2.844e-01 
  5.810e+05  2.844e-01 
  5.812e+05  2.844e-01 
  5.813e+05  2.844e-01 
  5.814e+05  2.844e-01 
  5.816e+05  2.844e-01 
  5.818e+05  2.844e-01 
  5.819e+05  2.844e-01 
  5.820e+05  2.844e-01 
  5.822e+05  2.844e-01 
  5.824e+05  2.844e-01 
  5.825e+05  2.844e-01 
  5.826e+05  2.844e-01 
  5.828e+05  2.844e-01 
  5.830e+05  2.844e-01 
  5.831e+05  2.844e-01 
  5.832e+05  2.844e-01 
  5.834e+05  2.844e-01 
  5.836e+05  2.844e-01 
  5.837e+05  2.844e-01 
  5.838e+05  2.844e-01 
  5.840e+05  2.844e-01 
  5.842e+05  2.844e-01 
  5.843e+05  2.844e-01 
  5.844e+05  2.844e-01 
  5.846e+05  2.844e-01 
  5.848e+05  2.844e-01 
  5.849e+05  2.844e-01 
  5.850e+05  2.844e-01 
  5.852e+05  2.844e-01 
  5.854e+05  2.844e-01 
  5.855e+05  2.844e-01 
  5.856e+05  2.844e-01 
  5.858e+05  2.844e-01 
  5.860e+05  2.844e-01 
  5.861e+05  2.844e-01 
  5.862e+05  2.844e-01 
  5.864e+05  2.844e-01 
  5.866e+05  2.844e-01 
  5.867e+05  2.844e-01 
  5.868e+05  2.844e-01 
  5.870e+05  2.844e-01 
  5.872e+05  2.844e-01 
  5.873e+05  2.844e-01 
  5.874e+05  2.844e-01 
  5.876e+05  2.844e-01 
  5.878e+05  2.844e-01 
  5.879e+05  2.844e-01 
  5.880e+05  2.844e-01 
  5.882e+05  2.844e-01 
  5.884e+05  2.844e-01 
  5.885e+05  2.844e-01 
  5.886e+05  2.844e-01 
  5.888e+05  2.844e-01 
  5.890e+05  2.844e-01 
  5.891e+05  2.844e-01 
  5.892e+05  2.844e-01 
  5.894e+05  2.844e-01 
  5.896e+05  2.844e-01 
  5.897e+05  2.844e-01 
  5.898e+05  2.844e-01 
  5.900e+05  2.844e-01 
  5.902e+05  2.844e-01 
  5.903e+05  2.844e-01 
  5.904e+05  2.844e-01 
  5.906e+05  2.844e-01 
  5.908e+05  2.844e-01 
  5.909e+05  2.844e-01 
  5.910e+05  2.844e-01 
  5.912e+05  2.844e-01 
  5.914e+05  2.844e-01 
  5.915e+05  2.844e-01 
  5.916e+05  2.844e-01 
  5.918e+05  2.844e-01 
  5.920e+05  2.844e-01 
  5.921e+05  2.844e-01 
  5.922e+05  2.844e-01 
  5.924e+05  2.844e-01 
  5.926e+05  2.844e-01 
  5.927e+05  2.844e-01 
  5.928e+05  2.844e-01 
  5.930e+05  2.844e-01 
  5.932e+05  2.844e-01 
  5.933e+05  2.844e-01 
  5.934e+05  2.844e-01 
  5.936e+05  2.844e-01 
  5.938e+05  2.844e-01 
  5.939e+05  2.844e-01 
  5.940e+05  2.844e-01 
  5.942e+05  2.844e-01 
  5.944e+05  2.844e-01 
  5.945e+05  2.844e-01 
  5.946e+05  2.844e-01 
  5.948e+05  2.844e-01 
  5.950e+05  2.844e-01 
  5.951e+05  2.844e-01 
  5.952e+05  2.844e-01 
  5.954e+05  2.844e-01 
  5.956e+05  2.844e-01 
  5.957e+05  2.844e-01 
  5.958e+05  2.844e-01 
  5.960e+05  2.844e-01 
  5.962e+05  2.844e-01 
  5.963e+05  2.844e-01 
  5.964e+05  2.844e-01 
  5.966e+05  2.844e-01 
  5.968e+05  2.844e-01 
  5.969e+05  2.844e-01 
  5.970e+05  2.844e-01 
  5.972e+05  2.844e-01 
  5.974e+05  2.844e-01 
  5.975e+05  2.844e-01 
  5.976e+05  2.844e-01 
  5.978e+05  2.844e-01 
  5.980e+05  2.844e-01 
  5.981e+05  2.844e-01 
  5.982e+05  2.844e-01 
  5.984e+05  2.844e-01 
  5.986e+05  2.844e-01 
  5.987e+05  2.844e-01 
  5.988e+05  2.844e-01 
  5.990e+05  2.844e-01 
  5.992e+05  2.844e-01 
  5.993e+05  2.844e-01 
  5.994e+05  2.844e-01 
  5.996e+05  2.844e-01 
  5.998e+05  2.844e-01 
  5.999e+05  2.844e-01 
  6.000e+05  2.844e-01 
  6.002e+05  2.844e-01 
  6.004e+05  2.844e-01 
  6.005e+05  2.844e-01 
  6.006e+05  2.844e-01 
  6.008e+05  2.844e-01 
  6.010e+05  2.844e-01 
  6.011e+05  2.844e-01 
  6.012e+05  2.844e-01 
  6.014e+05  2.844e-01 
  6.016e+05  2.844e-01 
  6.017e+05  2.844e-01 
  6.018e+05  2.844e-01 
  6.020e+05  2.844e-01 
  6.022e+05  2.844e-01 
  6.023e+05  2.844e-01 
  6.024e+05  2.844e-01 
  6.026e+05  2.844e-01 
  6.028e+05  2.844e-01 
  6.029e+05  2.844e-01 
  6.030e+05  2.844e-01 
  6.032e+05  2.844e-01 
  6.034e+05  2.844e-01 
  6.035e+05  2.844e-01 
  6.036e+05  2.844e-01 
  6.038e+05  2.844e-01 
  6.040e+05  2.844e-01 
  6.041e+05  2.844e-01 
  6.042e+05  2.844e-01 
  6.044e+05  2.844e-01 
  6.046e+05  2.844e-01 
  6.047e+05  2.844e-01 
  6.048e+05  2.844e-01 
  6.050e+05  2.844e-01 
  6.052e+05  2.844e-01 
  6.053e+05  2.844e-01 
  6.054e+05  2.844e-01 
  6.056e+05  2.844e-01 
  6.058e+05  2.844e-01 
  6.059e+05  2.844e-01 
  6.060e+05  2.844e-01 
  6.062e+05  2.844e-01 
  6.064e+05  2.844e-01 
  6.065e+05  2.844e-01 
  6.066e+05  2.844e-01 
  6.068e+05  2.844e-01 
  6.070e+05  2.844e-01 
  6.071e+05  2.844e-01 
  6.072e+05  2.844e-01 
  6.074e+05  2.844e-01 
  6.076e+05  2.844e-01 
  6.077e+05  2.844e-01 
  6.078e+05  2.844e-01 
  6.080e+05  2.844e-01 
  6.082e+05  2.844e-01 
  6.083e+05  2.844e-01 
  6.084e+05  2.844e-01 
  6.086e+05  2.844e-01 
  6.088e+05  2.844e-01 
  6.089e+05  2.844e-01 
  6.090e+05  2.844e-01 
  6.092e+05  2.844e-01 
  6.094e+05  2.844e-01 
  6.095e+05  2.844e-01 
  6.096e+05  2.844e-01 
  6.098e+05  2.844e-01 
  6.100e+05  2.844e-01 
  6.101e+05  2.844e-01 
  6.102e+05  2.844e-01 
  6.104e+05  2.844e-01 
  6.106e+05  2.844e-01 
  6.107e+05  2.844e-01 
  6.108e+05  2.844e-01 
  6.110e+05  2.844e-01 
  6.112e+05  2.844e-01 
  6.113e+05  2.844e-01 
  6.114e+05  2.844e-01 
  6.116e+05  2.844e-01 
  6.118e+05  2.844e-01 
  6.119e+05  2.844e-01 
  6.120e+05  2.844e-01 
  6.122e+05  2.844e-01 
  6.124e+05  2.844e-01 
  6.125e+05  2.844e-01 
  6.126e+05  2.844e-01 
  6.128e+05  2.844e-01 
  6.130e+05  2.844e-01 
  6.131e+05  2.844e-01 
  6.132e+05  2.844e-01 
  6.134e+05  2.844e-01 
  6.136e+05  2.844e-01 
  6.137e+05  2.844e-01 
  6.138e+05  2.844e-01 
  6.140e+05  2.844e-01 
  6.142e+05  2.844e-01 
  6.143e+05  2.844e-01 
  6.144e+05  2.844e-01 
  6.146e+05  2.844e-01 
  6.148e+05  2.844e-01 
  6.149e+05  2.844e-01 
  6.150e+05  2.844e-01 
  6.152e+05  2.844e-01 
  6.154e+05  2.844e-01 
  6.155e+05  2.844e-01 
  6.156e+05  2.844e-01 
  6.158e+05  2.844e-01 
  6.160e+05  2.844e-01 
  6.161e+05  2.844e-01 
  6.162e+05  2.844e-01 
  6.164e+05  2.844e-01 
  6.166e+05  2.844e-01 
  6.167e+05  2.844e-01 
  6.168e+05  2.844e-01 
  6.170e+05  2.844e-01 
  6.172e+05  2.844e-01 
  6.173e+05  2.844e-01 
  6.174e+05  2.844e-01 
  6.176e+05  2.844e-01 
  6.178e+05  2.844e-01 
  6.179e+05  2.844e-01 
  6.180e+05  2.844e-01 
  6.182e+05  2.844e-01 
  6.184e+05  2.844e-01 
  6.185e+05  2.844e-01 
  6.186e+05  2.844e-01 
  6.188e+05  2.844e-01 
  6.190e+05  2.844e-01 
  6.191e+05  2.844e-01 
  6.192e+05  2.844e-01 
  6.194e+05  2.844e-01 
  6.196e+05  2.844e-01 
  6.197e+05  2.844e-01 
  6.198e+05  2.844e-01 
  6.200e+05  2.844e-01 
  6.202e+05  2.844e-01 
  6.203e+05  2.844e-01 
  6.204e+05  2.844e-01 
  6.206e+05  2.844e-01 
  6.208e+05  2.844e-01 
  6.209e+05  2.844e-01 
  6.210e+05  2.844e-01 
  6.212e+05  2.844e-01 
  6.214e+05  2.844e-01 
  6.215e+05  2.844e-01 
  6.216e+05  2.844e-01 
  6.218e+05  2.844e-01 
  6.220e+05  2.844e-01 
  6.221e+05  2.844e-01 
  6.222e+05  2.844e-01 
  6.224e+05  2.844e-01 
  6.226e+05  2.844e-01 
  6.227e+05  2.844e-01 
  6.228e+05  2.844e-01 
  6.230e+05  2.844e-01 
  6.232e+05  2.844e-01 
  6.233e+05  2.844e-01 
  6.234e+05  2.844e-01 
  6.236e+05  2.844e-01 
  6.238e+05  2.844e-01 
  6.239e+05  2.844e-01 
  6.240e+05  2.844e-01 
  6.242e+05  2.844e-01 
  6.244e+05  2.844e-01 
  6.245e+05  2.844e-01 
  6.246e+05  2.844e-01 
  6.248e+05  2.844e-01 
  6.250e+05  2.844e-01 
  6.251e+05  2.844e-01 
  6.252e+05  2.844e-01 
  6.254e+05  2.844e-01 
  6.256e+05  2.844e-01 
  6.257e+05  2.844e-01 
  6.258e+05  2.844e-01 
  6.260e+05  2.844e-01 
  6.262e+05  2.844e-01 
  6.263e+05  2.844e-01 
  6.264e+05  2.844e-01 
  6.266e+05  2.844e-01 
  6.268e+05  2.844e-01 
  6.269e+05  2.844e-01 
  6.270e+05  2.844e-01 
  6.272e+05  2.844e-01 
  6.274e+05  2.844e-01 
  6.275e+05  2.844e-01 
  6.276e+05  2.844e-01 
  6.278e+05  2.844e-01 
  6.280e+05  2.844e-01 
  6.281e+05  2.844e-01 
  6.282e+05  2.844e-01 
  6.284e+05  2.844e-01 
  6.286e+05  2.844e-01 
  6.287e+05  2.844e-01 
  6.288e+05  2.844e-01 
  6.290e+05  2.844e-01 
  6.292e+05  2.844e-01 
  6.293e+05  2.844e-01 
  6.294e+05  2.844e-01 
  6.296e+05  2.844e-01 
  6.298e+05  2.844e-01 
  6.299e+05  2.844e-01 
  6.300e+05  2.844e-01 
  6.302e+05  2.844e-01 
  6.304e+05  2.844e-01 
  6.305e+05  2.844e-01 
  6.306e+05  2.844e-01 
  6.308e+05  2.844e-01 
  6.310e+05  2.844e-01 
  6.311e+05  2.844e-01 
  6.312e+05  2.844e-01 
  6.314e+05  2.844e-01 
  6.316e+05  2.844e-01 
  6.317e+05  2.844e-01 
  6.318e+05  2.844e-01 
  6.320e+05  2.844e-01 
  6.322e+05  2.844e-01 
  6.323e+05  2.844e-01 
  6.324e+05  2.844e-01 
  6.326e+05  2.844e-01 
  6.328e+05  2.844e-01 
  6.329e+05  2.844e-01 
  6.330e+05  2.844e-01 
  6.332e+05  2.844e-01 
  6.334e+05  2.844e-01 
  6.335e+05  2.844e-01 
  6.336e+05  2.844e-01 
  6.338e+05  2.844e-01 
  6.340e+05  2.844e-01 
  6.341e+05  2.844e-01 
  6.342e+05  2.844e-01 
  6.344e+05  2.844e-01 
  6.346e+05  2.844e-01 
  6.347e+05  2.844e-01 
  6.348e+05  2.844e-01 
  6.350e+05  2.844e-01 
  6.352e+05  2.844e-01 
  6.353e+05  2.844e-01 
  6.354e+05  2.844e-01 
  6.356e+05  2.844e-01 
  6.358e+05  2.844e-01 
  6.359e+05  2.844e-01 
  6.360e+05  2.844e-01 
  6.362e+05  2.844e-01 
  6.364e+05  2.844e-01 
  6.365e+05  2.844e-01 
  6.366e+05  2.844e-01 
  6.368e+05  2.844e-01 
  6.370e+05  2.844e-01 
  6.371e+05  2.844e-01 
  6.372e+05  2.844e-01 
  6.374e+05  2.844e-01 
  6.376e+05  2.844e-01 
  6.377e+05  2.844e-01 
  6.378e+05  2.844e-01 
  6.380e+05  2.844e-01 
  6.382e+05  2.844e-01 
  6.383e+05  2.844e-01 
  6.384e+05  2.844e-01 
  6.386e+05  2.844e-01 
  6.388e+05  2.844e-01 
  6.389e+05  2.844e-01 
  6.390e+05  2.844e-01 
  6.392e+05  2.844e-01 
  6.394e+05  2.844e-01 
  6.395e+05  2.844e-01 
  6.396e+05  2.844e-01 
  6.398e+05  2.844e-01 
  6.400e+05  2.844e-01 
  6.401e+05  2.844e-01 
  6.402e+05  2.844e-01 
  6.404e+05  2.844e-01 
  6.406e+05  2.844e-01 
  6.407e+05  2.844e-01 
  6.408e+05  2.844e-01 
  6.410e+05  2.844e-01 
  6.412e+05  2.844e-01 
  6.413e+05  2.844e-01 
  6.414e+05  2.844e-01 
  6.416e+05  2.844e-01 
  6.418e+05  2.844e-01 
  6.419e+05  2.844e-01 
  6.420e+05  2.844e-01 
  6.422e+05  2.844e-01 
  6.424e+05  2.844e-01 
  6.425e+05  2.844e-01 
  6.426e+05  2.844e-01 
  6.428e+05  2.844e-01 
  6.430e+05  2.844e-01 
  6.431e+05  2.844e-01 
  6.432e+05  2.844e-01 
  6.434e+05  2.844e-01 
  6.436e+05  2.844e-01 
  6.437e+05  2.844e-01 
  6.438e+05  2.844e-01 
  6.440e+05  2.844e-01 
  6.442e+05  2.844e-01 
  6.443e+05  2.844e-01 
  6.444e+05  2.844e-01 
  6.446e+05  2.844e-01 
  6.448e+05  2.844e-01 
  6.449e+05  2.844e-01 
  6.450e+05  2.844e-01 
  6.452e+05  2.844e-01 
  6.454e+05  2.844e-01 
  6.455e+05  2.844e-01 
  6.456e+05  2.844e-01 
  6.458e+05  2.844e-01 
  6.460e+05  2.844e-01 
  6.461e+05  2.844e-01 
  6.462e+05  2.844e-01 
  6.464e+05  2.844e-01 
  6.466e+05  2.844e-01 
  6.467e+05  2.844e-01 
  6.468e+05  2.844e-01 
  6.470e+05  2.844e-01 
  6.472e+05  2.844e-01 
  6.473e+05  2.844e-01 
  6.474e+05  2.844e-01 
  6.476e+05  2.844e-01 
  6.478e+05  2.844e-01 
  6.479e+05  2.844e-01 
  6.480e+05  2.844e-01 
  6.482e+05  2.844e-01 
  6.484e+05  2.844e-01 
  6.485e+05  2.844e-01 
  6.486e+05  2.844e-01 
  6.488e+05  2.844e-01 
  6.490e+05  2.844e-01 
  6.491e+05  2.844e-01 
  6.492e+05  2.844e-01 
  6.494e+05  2.844e-01 
  6.496e+05  2.844e-01 
  6.497e+05  2.844e-01 
  6.498e+05  2.844e-01 
  6.500e+05  2.844e-01 


==> figures/Figure_2/f_1ae_7.txt <==
n c 
  5.000e+05  1.244e+01 
  5.002e+05  1.122e+01 
  5.004e+05  1.122e+01 
  5.005e+05  1.122e+01 
  5.007e+05  1.122e+01 
  5.009e+05  8.776e+00 
  5.010e+05  8.776e+00 
  5.012e+05  8.776e+00 
  5.014e+05  8.776e+00 
  5.016e+05  8.776e+00 
  5.018e+05  8.776e+00 
  5.019e+05  8.776e+00 
  5.021e+05  8.776e+00 
  5.023e+05  8.776e+00 
  5.024e+05  8.776e+00 
  5.026e+05  8.776e+00 
  5.028e+05  7.782e+00 
  5.030e+05  7.782e+00 
  5.032e+05  7.782e+00 
  5.033e+05  7.782e+00 
  5.035e+05  5.663e+00 
  5.037e+05  5.663e+00 
  5.038e+05  5.663e+00 
  5.040e+05  3.759e+00 
  5.042e+05  3.759e+00 
  5.044e+05  3.759e+00 
  5.046e+05  3.759e+00 
  5.047e+05  3.759e+00 
  5.049e+05  3.759e+00 
  5.051e+05  3.759e+00 
  5.052e+05  3.759e+00 
  5.054e+05  3.759e+00 
  5.056e+05  3.759e+00 
  5.058e+05  3.759e+00 
  5.060e+05  3.759e+00 
  5.061e+05  3.752e+00 
  5.063e+05  3.752e+00 
  5.065e+05  3.752e+00 
  5.066e+05  3.752e+00 
  5.068e+05  3.752e+00 
  5.070e+05  3.671e+00 
  5.072e+05  3.671e+00 
  5.074e+05  3.671e+00 
  5.075e+05  3.671e+00 
  5.077e+05  3.671e+00 
  5.079e+05  3.671e+00 
  5.080e+05  3.161e+00 
  5.082e+05  3.161e+00 
  5.084e+05  3.161e+00 
  5.086e+05  3.161e+00 
  5.088e+05  5.481e-01 
  5.089e+05  5.481e-01 
  5.091e+05  5.481e-01 
  5.093e+05  5.481e-01 
  5.094e+05  5.481e-01 
  5.096e+05  5.481e-01 
  5.098e+05  5.481e-01 
  5.100e+05  5.481e-01 
  5.102e+05  5.481e-01 
  5.103e+05  5.481e-01 
  5.105e+05  5.481e-01 
  5.107e+05  5.481e-01 
  5.108e+05  5.481e-01 
  5.110e+05  5.481e-01 
  5.112e+05  5.481e-01 
  5.114e+05  5.481e-01 
  5.116e+05  5.481e-01 
  5.117e+05  5.481e-01 
  5.119e+05  5.481e-01 
  5.121e+05  5.481e-01 
  5.122e+05  5.481e-01 
  5.124e+05  5.481e-01 
  5.126e+05  5.481e-01 
  5.128e+05  5.481e-01 
  5.130e+05  5.481e-01 
  5.131e+05  5.481e-01 
  5.133e+05  5.481e-01 
  5.135e+05  5.481e-01 
  5.136e+05  5.481e-01 
  5.138e+05  5.481e-01 
  5.140e+05  5.481e-01 
  5.142e+05  5.481e-01 
  5.144e+05  5.481e-01 
  5.145e+05  5.481e-01 
  5.147e+05  5.481e-01 
  5.149e+05  5.481e-01 
  5.150e+05  5.481e-01 
  5.152e+05  3.427e-01 
  5.154e+05  3.427e-01 
  5.156e+05  3.427e-01 
  5.158e+05  3.427e-01 
  5.159e+05  3.427e-01 
  5.161e+05  3.427e-01 
  5.163e+05  3.427e-01 
  5.164e+05  3.427e-01 
  5.166e+05  3.427e-01 
  5.168e+05  3.369e-01 
  5.170e+05  3.369e-01 
  5.172e+05  3.369e-01 
  5.173e+05  3.369e-01 
  5.175e+05  3.369e-01 
  5.177e+05  3.369e-01 
  5.178e+05  3.369e-01 
  5.180e+05  3.201e-01 
  5.182e+05  2.473e-01 
  5.184e+05  2.473e-01 
  5.186e+05  1.505e-01 
  5.187e+05  1.505e-01 
  5.189e+05  1.505e-01 
  5.191e+05  1.505e-01 
  5.192e+05  1.505e-01 
  5.194e+05  1.505e-01 
  5.196e+05  1.505e-01 
  5.198e+05  1.505e-01 
  5.200e+05  1.505e-01 
  5.201e+05  1.505e-01 
  5.203e+05  1.505e-01 
  5.205e+05  1.202e-01 
  5.206e+05  1.202e-01 
  5.208e+05  1.202e-01 
  5.210e+05  9.122e-02 
  5.212e+05  9.122e-02 
  5.214e+05  9.122e-02 
  5.215e+05  9.122e-02 
  5.217e+05  9.122e-02 
  5.219e+05  7.951e-02 
  5.220e+05  4.518e-02 
  5.222e+05  4.518e-02 
  5.224e+05  4.518e-02 
  5.226e+05  4.518e-02 
  5.228e+05  4.518e-02 
  5.229e+05  4.518e-02 
  5.231e+05  4.518e-02 
  5.233e+05  4.518e-02 
  5.234e+05  4.518e-02 
  5.236e+05  4.518e-02 
  5.238e+05  4.158e-02 
  5.240e+05  3.976e-02 
  5.242e+05  3.748e-02 
  5.243e+05  3.721e-02 
  5.245e+05  3.706e-02 
  5.247e+05  3.706e-02 
  5.248e+05  3.468e-02 
  5.250e+05  3.468e-02 
  5.252e+05  3.468e-02 
  5.254e+05  3.468e-02 
  5.256e+05  3.468e-02 
  5.257e+05  3.468e-02 
  5.259e+05  3.468e-02 
  5.261e+05  3.468e-02 
  5.262e+05  3.285e-02 
  5.264e+05  3.285e-02 
  5.266e+05  3.285e-02 
  5.268e+05  3.285e-02 
  5.270e+05  3.285e-02 
  5.271e+05  3.285e-02 
  5.273e+05  3.285e-02 
  5.275e+05  3.285e-02 
  5.276e+05  3.285e-02 
  5.278e+05  3.240e-02 
  5.280e+05  3.240e-02 
  5.282e+05  3.240e-02 
  5.284e+05  3.212e-02 
  5.285e+05  3.212e-02 
  5.287e+05  3.212e-02 
  5.289e+05  3.206e-02 
  5.290e+05  3.151e-02 
  5.292e+05  3.151e-02 
  5.294e+05  3.151e-02 
  5.296e+05  3.151e-02 
  5.298e+05  3.151e-02 
  5.299e+05  3.151e-02 
  5.301e+05  3.151e-02 
  5.303e+05  3.151e-02 
  5.304e+05  3.147e-02 
  5.306e+05  3.147e-02 
  5.308e+05  3.147e-02 
  5.310e+05  3.147e-02 
  5.312e+05  3.147e-02 
  5.313e+05  3.145e-02 
  5.315e+05  3.145e-02 
  5.317e+05  3.136e-02 
  5.318e+05  3.136e-02 
  5.320e+05  3.136e-02 
  5.322e+05  3.136e-02 
  5.324e+05  3.136e-02 
  5.326e+05  3.136e-02 
  5.327e+05  3.136e-02 
  5.329e+05  3.136e-02 
  5.331e+05  3.136e-02 
  5.332e+05  3.136e-02 
  5.334e+05  3.136e-02 
  5.336e+05  3.136e-02 
  5.338e+05  3.136e-02 
  5.340e+05  3.136e-02 
  5.341e+05  3.136e-02 
  5.343e+05  3.136e-02 
  5.345e+05  3.135e-02 
  5.346e+05  3.135e-02 
  5.348e+05  3.135e-02 
  5.350e+05  3.135e-02 
  5.352e+05  3.135e-02 
  5.354e+05  3.135e-02 
  5.355e+05  3.135e-02 
  5.357e+05  3.134e-02 
  5.359e+05  3.134e-02 
  5.360e+05  3.134e-02 
  5.362e+05  3.134e-02 
  5.364e+05  3.134e-02 
  5.366e+05  3.134e-02 
  5.368e+05  3.134e-02 
  5.369e+05  3.134e-02 
  5.371e+05  3.134e-02 
  5.373e+05  3.134e-02 
  5.374e+05  3.134e-02 
  5.376e+05  3.134e-02 
  5.378e+05  3.134e-02 
  5.380e+05  3.134e-02 
  5.382e+05  3.134e-02 
  5.383e+05  3.134e-02 
  5.385e+05  3.134e-02 
  5.387e+05  3.134e-02 
  5.388e+05  3.134e-02 
  5.390e+05  3.134e-02 
  5.392e+05  3.134e-02 
  5.394e+05  3.134e-02 
  5.396e+05  3.134e-02 
  5.397e+05  3.134e-02 
  5.399e+05  3.134e-02 
  5.401e+05  3.134e-02 
  5.402e+05  3.134e-02 
  5.404e+05  3.134e-02 
  5.406e+05  3.134e-02 
  5.408e+05  3.134e-02 
  5.410e+05  3.134e-02 
  5.411e+05  3.134e-02 
  5.413e+05  3.134e-02 
  5.415e+05  3.134e-02 
  5.416e+05  3.134e-02 
  5.418e+05  3.134e-02 
  5.420e+05  3.134e-02 
  5.422e+05  3.134e-02 
  5.424e+05  3.134e-02 
  5.425e+05  3.134e-02 
  5.427e+05  3.134e-02 
  5.429e+05  3.134e-02 
  5.430e+05  3.134e-02 
  5.432e+05  3.134e-02 
  5.434e+05  3.134e-02 
  5.436e+05  3.134e-02 
  5.438e+05  3.134e-02 
  5.439e+05  3.134e-02 
  5.441e+05  3.134e-02 
  5.443e+05  3.134e-02 
  5.444e+05  3.134e-02 
  5.446e+05  3.134e-02 
  5.448e+05  3.134e-02 
  5.450e+05  3.134e-02 
  5.452e+05  3.134e-02 
  5.453e+05  3.134e-02 
  5.455e+05  3.134e-02 
  5.457e+05  3.134e-02 
  5.458e+05  3.134e-02 
  5.460e+05  3.134e-02 
  5.462e+05  3.134e-02 
  5.464e+05  3.134e-02 
  5.466e+05  3.134e-02 
  5.467e+05  3.134e-02 
  5.469e+05  3.134e-02 
  5.471e+05  3.134e-02 
  5.472e+05  3.134e-02 
  5.474e+05  3.134e-02 
  5.476e+05  3.134e-02 
  5.478e+05  3.134e-02 
  5.480e+05  3.134e-02 
  5.481e+05  3.134e-02 
  5.483e+05  3.134e-02 
  5.485e+05  3.134e-02 
  5.486e+05  3.134e-02 
  5.488e+05  3.134e-02 
  5.490e+05  3.134e-02 
  5.492e+05  3.134e-02 
  5.494e+05  3.134e-02 
  5.495e+05  3.134e-02 
  5.497e+05  3.134e-02 
  5.499e+05  3.134e-02 
  5.500e+05  3.134e-02 
  5.502e+05  3.134e-02 
  5.504e+05  3.134e-02 
  5.506e+05  3.134e-02 
  5.508e+05  3.134e-02 
  5.509e+05  3.134e-02 
  5.511e+05  3.134e-02 
  5.513e+05  3.134e-02 
  5.514e+05  3.134e-02 
  5.516e+05  3.134e-02 
  5.518e+05  3.134e-02 
  5.520e+05  3.134e-02 
  5.522e+05  3.134e-02 
  5.523e+05  3.134e-02 
  5.525e+05  3.134e-02 
  5.527e+05  3.134e-02 
  5.528e+05  3.134e-02 
  5.530e+05  3.134e-02 
  5.532e+05  3.134e-02 
  5.534e+05  3.134e-02 
  5.536e+05  3.134e-02 
  5.537e+05  3.134e-02 
  5.539e+05  3.134e-02 
  5.541e+05  3.134e-02 
  5.542e+05  3.134e-02 
  5.544e+05  3.134e-02 
  5.546e+05  3.134e-02 
  5.548e+05  3.134e-02 
  5.550e+05  3.134e-02 
  5.551e+05  3.134e-02 
  5.553e+05  3.134e-02 
  5.555e+05  3.134e-02 
  5.556e+05  3.134e-02 
  5.558e+05  3.134e-02 
  5.560e+05  3.134e-02 
  5.562e+05  3.134e-02 
  5.564e+05  3.134e-02 
  5.565e+05  3.134e-02 
  5.567e+05  3.134e-02 
  5.569e+05  3.134e-02 
  5.570e+05  3.134e-02 
  5.572e+05  3.134e-02 
  5.574e+05  3.134e-02 
  5.576e+05  3.134e-02 
  5.578e+05  3.134e-02 
  5.579e+05  3.134e-02 
  5.581e+05  3.134e-02 
  5.583e+05  3.134e-02 
  5.584e+05  3.134e-02 
  5.586e+05  3.134e-02 
  5.588e+05  3.134e-02 
  5.590e+05  3.134e-02 
  5.592e+05  3.134e-02 
  5.593e+05  3.134e-02 
  5.595e+05  3.134e-02 
  5.597e+05  3.134e-02 
  5.598e+05  3.134e-02 
  5.600e+05  3.134e-02 
  5.602e+05  3.134e-02 
  5.604e+05  3.134e-02 
  5.606e+05  3.134e-02 
  5.607e+05  3.134e-02 
  5.609e+05  3.134e-02 
  5.611e+05  3.134e-02 
  5.612e+05  3.134e-02 
  5.614e+05  3.134e-02 
  5.616e+05  3.134e-02 
  5.618e+05  3.134e-02 
  5.620e+05  3.134e-02 
  5.621e+05  3.134e-02 
  5.623e+05  3.134e-02 
  5.625e+05  3.134e-02 
  5.626e+05  3.134e-02 
  5.628e+05  3.134e-02 
  5.630e+05  3.134e-02 
  5.632e+05  3.134e-02 
  5.634e+05  3.134e-02 
  5.635e+05  3.134e-02 
  5.637e+05  3.134e-02 
  5.639e+05  3.134e-02 
  5.640e+05  3.134e-02 
  5.642e+05  3.134e-02 
  5.644e+05  3.134e-02 
  5.646e+05  3.134e-02 
  5.648e+05  3.134e-02 
  5.649e+05  3.134e-02 
  5.651e+05  3.134e-02 
  5.653e+05  3.134e-02 
  5.654e+05  3.134e-02 
  5.656e+05  3.134e-02 
  5.658e+05  3.134e-02 
  5.660e+05  3.134e-02 
  5.662e+05  3.134e-02 
  5.663e+05  3.134e-02 
  5.665e+05  3.134e-02 
  5.667e+05  3.134e-02 
  5.668e+05  3.134e-02 
  5.670e+05  3.134e-02 
  5.672e+05  3.134e-02 
  5.674e+05  3.134e-02 
  5.676e+05  3.134e-02 
  5.677e+05  3.134e-02 
  5.679e+05  3.134e-02 
  5.681e+05  3.134e-02 
  5.682e+05  3.134e-02 
  5.684e+05  3.134e-02 
  5.686e+05  3.134e-02 
  5.688e+05  3.134e-02 
  5.690e+05  3.134e-02 
  5.691e+05  3.134e-02 
  5.693e+05  3.134e-02 
  5.695e+05  3.134e-02 
  5.696e+05  3.134e-02 
  5.698e+05  3.134e-02 
  5.700e+05  3.134e-02 
  5.702e+05  3.134e-02 
  5.704e+05  3.134e-02 
  5.705e+05  3.134e-02 
  5.707e+05  3.134e-02 
  5.709e+05  3.134e-02 
  5.710e+05  3.134e-02 
  5.712e+05  3.134e-02 
  5.714e+05  3.134e-02 
  5.716e+05  3.134e-02 
  5.718e+05  3.134e-02 
  5.719e+05  3.134e-02 
  5.721e+05  3.134e-02 
  5.723e+05  3.134e-02 
  5.724e+05  3.134e-02 
  5.726e+05  3.134e-02 
  5.728e+05  3.134e-02 
  5.730e+05  3.134e-02 
  5.732e+05  3.134e-02 
  5.733e+05  3.134e-02 
  5.735e+05  3.134e-02 
  5.737e+05  3.134e-02 
  5.738e+05  3.134e-02 
  5.740e+05  3.134e-02 
  5.742e+05  3.134e-02 
  5.744e+05  3.134e-02 
  5.746e+05  3.134e-02 
  5.747e+05  3.134e-02 
  5.749e+05  3.134e-02 
  5.751e+05  3.134e-02 
  5.752e+05  3.134e-02 
  5.754e+05  3.134e-02 
  5.756e+05  3.134e-02 
  5.758e+05  3.134e-02 
  5.760e+05  3.134e-02 
  5.761e+05  3.134e-02 
  5.763e+05  3.134e-02 
  5.765e+05  3.134e-02 
  5.766e+05  3.134e-02 
  5.768e+05  3.134e-02 
  5.770e+05  3.134e-02 
  5.772e+05  3.134e-02 
  5.774e+05  3.134e-02 
  5.775e+05  3.134e-02 
  5.777e+05  3.134e-02 
  5.779e+05  3.134e-02 
  5.780e+05  3.134e-02 
  5.782e+05  3.134e-02 
  5.784e+05  3.134e-02 
  5.786e+05  3.134e-02 
  5.788e+05  3.134e-02 
  5.789e+05  3.134e-02 
  5.791e+05  3.134e-02 
  5.793e+05  3.134e-02 
  5.794e+05  3.134e-02 
  5.796e+05  3.134e-02 
  5.798e+05  3.134e-02 
  5.800e+05  3.134e-02 
  5.802e+05  3.134e-02 
  5.803e+05  3.134e-02 
  5.805e+05  3.134e-02 
  5.807e+05  3.134e-02 
  5.808e+05  3.134e-02 
  5.810e+05  3.134e-02 
  5.812e+05  3.134e-02 
  5.814e+05  3.134e-02 
  5.816e+05  3.134e-02 
  5.817e+05  3.134e-02 
  5.819e+05  3.134e-02 
  5.821e+05  3.134e-02 
  5.822e+05  3.134e-02 
  5.824e+05  3.134e-02 
  5.826e+05  3.134e-02 
  5.828e+05  3.134e-02 
  5.830e+05  3.134e-02 
  5.831e+05  3.134e-02 
  5.833e+05  3.134e-02 
  5.835e+05  3.134e-02 
  5.836e+05  3.134e-02 
  5.838e+05  3.134e-02 
  5.840e+05  3.134e-02 
  5.842e+05  3.134e-02 
  5.844e+05  3.134e-02 
  5.845e+05  3.134e-02 
  5.847e+05  3.134e-02 
  5.849e+05  3.134e-02 
  5.850e+05  3.134e-02 
  5.852e+05  3.134e-02 
  5.854e+05  3.134e-02 
  5.856e+05  3.134e-02 
  5.858e+05  3.134e-02 
  5.859e+05  3.134e-02 
  5.861e+05  3.134e-02 
  5.863e+05  3.134e-02 
  5.864e+05  3.134e-02 
  5.866e+05  3.134e-02 
  5.868e+05  3.134e-02 
  5.870e+05  3.134e-02 
  5.872e+05  3.134e-02 
  5.873e+05  3.134e-02 
  5.875e+05  3.134e-02 
  5.877e+05  3.134e-02 
  5.878e+05  3.134e-02 
  5.880e+05  3.134e-02 
  5.882e+05  3.134e-02 
  5.884e+05  3.134e-02 
  5.886e+05  3.134e-02 
  5.887e+05  3.134e-02 
  5.889e+05  3.134e-02 
  5.891e+05  3.134e-02 
  5.892e+05  3.134e-02 
  5.894e+05  3.134e-02 
  5.896e+05  3.134e-02 
  5.898e+05  3.134e-02 
  5.900e+05  3.134e-02 
  5.901e+05  3.134e-02 
  5.903e+05  3.134e-02 
  5.905e+05  3.134e-02 
  5.906e+05  3.134e-02 
  5.908e+05  3.134e-02 
  5.910e+05  3.134e-02 
  5.912e+05  3.134e-02 
  5.914e+05  3.134e-02 
  5.915e+05  3.134e-02 
  5.917e+05  3.134e-02 
  5.919e+05  3.134e-02 
  5.920e+05  3.134e-02 
  5.922e+05  3.134e-02 
  5.924e+05  3.134e-02 
  5.926e+05  3.134e-02 
  5.928e+05  3.134e-02 
  5.929e+05  3.134e-02 
  5.931e+05  3.134e-02 
  5.933e+05  3.134e-02 
  5.934e+05  3.134e-02 
  5.936e+05  3.134e-02 
  5.938e+05  3.134e-02 
  5.940e+05  3.134e-02 
  5.942e+05  3.134e-02 
  5.943e+05  3.134e-02 
  5.945e+05  3.134e-02 
  5.947e+05  3.134e-02 
  5.948e+05  3.134e-02 
  5.950e+05  3.134e-02 
  5.952e+05  3.134e-02 
  5.954e+05  3.134e-02 
  5.956e+05  3.134e-02 
  5.957e+05  3.134e-02 
  5.959e+05  3.134e-02 
  5.961e+05  3.134e-02 
  5.962e+05  3.134e-02 
  5.964e+05  3.134e-02 
  5.966e+05  3.134e-02 
  5.968e+05  3.134e-02 
  5.970e+05  3.134e-02 
  5.971e+05  3.134e-02 
  5.973e+05  3.134e-02 
  5.975e+05  3.134e-02 
  5.976e+05  3.134e-02 
  5.978e+05  3.134e-02 
  5.980e+05  3.134e-02 
  5.982e+05  3.134e-02 
  5.984e+05  3.134e-02 
  5.985e+05  3.134e-02 
  5.987e+05  3.134e-02 
  5.989e+05  3.134e-02 
  5.990e+05  3.134e-02 
  5.992e+05  3.134e-02 
  5.994e+05  3.134e-02 
  5.996e+05  3.134e-02 
  5.998e+05  3.134e-02 
  5.999e+05  3.134e-02 
  6.001e+05  3.134e-02 
  6.003e+05  3.134e-02 
  6.004e+05  3.134e-02 
  6.006e+05  3.134e-02 
  6.008e+05  3.134e-02 
  6.010e+05  3.134e-02 
  6.012e+05  3.134e-02 
  6.013e+05  3.134e-02 
  6.015e+05  3.134e-02 
  6.017e+05  3.134e-02 
  6.018e+05  3.134e-02 
  6.020e+05  3.134e-02 
  6.022e+05  3.134e-02 
  6.024e+05  3.134e-02 
  6.026e+05  3.134e-02 
  6.027e+05  3.134e-02 
  6.029e+05  3.134e-02 
  6.031e+05  3.134e-02 
  6.032e+05  3.134e-02 
  6.034e+05  3.134e-02 
  6.036e+05  3.134e-02 
  6.038e+05  3.134e-02 
  6.040e+05  3.134e-02 
  6.041e+05  3.134e-02 
  6.043e+05  3.134e-02 
  6.045e+05  3.134e-02 
  6.046e+05  3.134e-02 
  6.048e+05  3.134e-02 
  6.050e+05  3.134e-02 
  6.052e+05  3.134e-02 
  6.054e+05  3.134e-02 
  6.055e+05  3.134e-02 
  6.057e+05  3.134e-02 
  6.059e+05  3.134e-02 
  6.060e+05  3.134e-02 
  6.062e+05  3.134e-02 
  6.064e+05  3.134e-02 
  6.066e+05  3.134e-02 
  6.068e+05  3.134e-02 
  6.069e+05  3.134e-02 
  6.071e+05  3.134e-02 
  6.073e+05  3.134e-02 
  6.074e+05  3.134e-02 
  6.076e+05  3.134e-02 
  6.078e+05  3.134e-02 
  6.080e+05  3.134e-02 
  6.082e+05  3.134e-02 
  6.083e+05  3.134e-02 
  6.085e+05  3.134e-02 
  6.087e+05  3.134e-02 
  6.088e+05  3.134e-02 
  6.090e+05  3.134e-02 
  6.092e+05  3.134e-02 
  6.094e+05  3.134e-02 
  6.096e+05  3.134e-02 
  6.097e+05  3.134e-02 
  6.099e+05  3.134e-02 
  6.101e+05  3.134e-02 
  6.102e+05  3.134e-02 
  6.104e+05  3.134e-02 
  6.106e+05  3.134e-02 
  6.108e+05  3.134e-02 
  6.110e+05  3.134e-02 
  6.111e+05  3.134e-02 
  6.113e+05  3.134e-02 
  6.115e+05  3.134e-02 
  6.116e+05  3.134e-02 
  6.118e+05  3.134e-02 
  6.120e+05  3.134e-02 
  6.122e+05  3.134e-02 
  6.124e+05  3.134e-02 
  6.125e+05  3.134e-02 
  6.127e+05  3.134e-02 
  6.129e+05  3.134e-02 
  6.130e+05  3.134e-02 
  6.132e+05  3.134e-02 
  6.134e+05  3.134e-02 
  6.136e+05  3.134e-02 
  6.138e+05  3.134e-02 
  6.139e+05  3.134e-02 
  6.141e+05  3.134e-02 
  6.143e+05  3.134e-02 
  6.144e+05  3.134e-02 
  6.146e+05  3.134e-02 
  6.148e+05  3.134e-02 
  6.150e+05  3.134e-02 
  6.152e+05  3.134e-02 
  6.153e+05  3.134e-02 
  6.155e+05  3.134e-02 
  6.157e+05  3.134e-02 
  6.158e+05  3.134e-02 
  6.160e+05  3.134e-02 
  6.162e+05  3.134e-02 
  6.164e+05  3.134e-02 
  6.166e+05  3.134e-02 
  6.167e+05  3.134e-02 
  6.169e+05  3.134e-02 
  6.171e+05  3.134e-02 
  6.172e+05  3.134e-02 
  6.174e+05  3.134e-02 
  6.176e+05  3.134e-02 
  6.178e+05  3.134e-02 
  6.180e+05  3.134e-02 
  6.181e+05  3.134e-02 
  6.183e+05  3.134e-02 
  6.185e+05  3.134e-02 
  6.186e+05  3.134e-02 
  6.188e+05  3.134e-02 
  6.190e+05  3.134e-02 
  6.192e+05  3.134e-02 
  6.194e+05  3.134e-02 
  6.195e+05  3.134e-02 
  6.197e+05  3.134e-02 
  6.199e+05  3.134e-02 
  6.200e+05  3.134e-02 
  6.202e+05  3.134e-02 
  6.204e+05  3.134e-02 
  6.206e+05  3.134e-02 
  6.208e+05  3.134e-02 
  6.209e+05  3.134e-02 
  6.211e+05  3.134e-02 
  6.213e+05  3.134e-02 
  6.214e+05  3.134e-02 
  6.216e+05  3.134e-02 
  6.218e+05  3.134e-02 
  6.220e+05  3.134e-02 
  6.222e+05  3.134e-02 
  6.223e+05  3.134e-02 
  6.225e+05  3.134e-02 
  6.227e+05  3.134e-02 
  6.228e+05  3.134e-02 
  6.230e+05  3.134e-02 
  6.232e+05  3.134e-02 
  6.234e+05  3.134e-02 
  6.236e+05  3.134e-02 
  6.237e+05  3.134e-02 
  6.239e+05  3.134e-02 
  6.241e+05  3.134e-02 
  6.242e+05  3.134e-02 
  6.244e+05  3.134e-02 
  6.246e+05  3.134e-02 
  6.248e+05  3.134e-02 
  6.250e+05  3.134e-02 
  6.251e+05  3.134e-02 
  6.253e+05  3.134e-02 
  6.255e+05  3.134e-02 
  6.256e+05  3.134e-02 
  6.258e+05  3.134e-02 
  6.260e+05  3.134e-02 
  6.262e+05  3.134e-02 
  6.264e+05  3.134e-02 
  6.265e+05  3.134e-02 
  6.267e+05  3.134e-02 
  6.269e+05  3.134e-02 
  6.270e+05  3.134e-02 
  6.272e+05  3.134e-02 
  6.274e+05  3.134e-02 
  6.276e+05  3.134e-02 
  6.278e+05  3.134e-02 
  6.279e+05  3.134e-02 
  6.281e+05  3.134e-02 
  6.283e+05  3.134e-02 
  6.284e+05  3.134e-02 
  6.286e+05  3.134e-02 
  6.288e+05  3.134e-02 
  6.290e+05  3.134e-02 
  6.292e+05  3.134e-02 
  6.293e+05  3.134e-02 
  6.295e+05  3.134e-02 
  6.297e+05  3.134e-02 
  6.298e+05  3.134e-02 
  6.300e+05  3.134e-02 
  6.302e+05  3.134e-02 
  6.304e+05  3.134e-02 
  6.306e+05  3.134e-02 
  6.307e+05  3.134e-02 
  6.309e+05  3.134e-02 
  6.311e+05  3.134e-02 
  6.312e+05  3.134e-02 
  6.314e+05  3.134e-02 
  6.316e+05  3.134e-02 
  6.318e+05  3.134e-02 
  6.320e+05  3.134e-02 
  6.321e+05  3.134e-02 
  6.323e+05  3.134e-02 
  6.325e+05  3.134e-02 
  6.326e+05  3.134e-02 
  6.328e+05  3.134e-02 
  6.330e+05  3.134e-02 
  6.332e+05  3.134e-02 
  6.334e+05  3.134e-02 
  6.335e+05  3.134e-02 
  6.337e+05  3.134e-02 
  6.339e+05  3.134e-02 
  6.340e+05  3.134e-02 
  6.342e+05  3.134e-02 
  6.344e+05  3.134e-02 
  6.346e+05  3.134e-02 
  6.348e+05  3.134e-02 
  6.349e+05  3.134e-02 
  6.351e+05  3.134e-02 
  6.353e+05  3.134e-02 
  6.354e+05  3.134e-02 
  6.356e+05  3.134e-02 
  6.358e+05  3.134e-02 
  6.360e+05  3.134e-02 
  6.362e+05  3.134e-02 
  6.363e+05  3.134e-02 
  6.365e+05  3.134e-02 
  6.367e+05  3.134e-02 
  6.368e+05  3.134e-02 
  6.370e+05  3.134e-02 
  6.372e+05  3.134e-02 
  6.374e+05  3.134e-02 
  6.376e+05  3.134e-02 
  6.377e+05  3.134e-02 
  6.379e+05  3.134e-02 
  6.381e+05  3.134e-02 
  6.382e+05  3.134e-02 
  6.384e+05  3.134e-02 
  6.386e+05  3.134e-02 
  6.388e+05  3.134e-02 
  6.390e+05  3.134e-02 
  6.391e+05  3.134e-02 
  6.393e+05  3.134e-02 
  6.395e+05  3.134e-02 
  6.396e+05  3.134e-02 
  6.398e+05  3.134e-02 
  6.400e+05  3.134e-02 
  6.402e+05  3.134e-02 
  6.404e+05  3.134e-02 
  6.405e+05  3.134e-02 
  6.407e+05  3.134e-02 
  6.409e+05  3.134e-02 
  6.410e+05  3.134e-02 
  6.412e+05  3.134e-02 
  6.414e+05  3.134e-02 
  6.416e+05  3.134e-02 
  6.418e+05  3.134e-02 
  6.419e+05  3.134e-02 
  6.421e+05  3.134e-02 
  6.423e+05  3.134e-02 
  6.424e+05  3.134e-02 
  6.426e+05  3.134e-02 
  6.428e+05  3.134e-02 
  6.430e+05  3.134e-02 
  6.432e+05  3.134e-02 
  6.433e+05  3.134e-02 
  6.435e+05  3.134e-02 
  6.437e+05  3.134e-02 
  6.438e+05  3.134e-02 
  6.440e+05  3.134e-02 
  6.442e+05  3.134e-02 
  6.444e+05  3.134e-02 
  6.446e+05  3.134e-02 
  6.447e+05  3.134e-02 
  6.449e+05  3.134e-02 
  6.451e+05  3.134e-02 
  6.452e+05  3.134e-02 
  6.454e+05  3.134e-02 
  6.456e+05  3.134e-02 
  6.458e+05  3.134e-02 
  6.460e+05  3.134e-02 
  6.461e+05  3.134e-02 
  6.463e+05  3.134e-02 
  6.465e+05  3.134e-02 
  6.466e+05  3.134e-02 
  6.468e+05  3.134e-02 
  6.470e+05  3.134e-02 
  6.472e+05  3.134e-02 
  6.474e+05  3.134e-02 
  6.475e+05  3.134e-02 
  6.477e+05  3.134e-02 
  6.479e+05  3.134e-02 
  6.480e+05  3.134e-02 
  6.482e+05  3.134e-02 
  6.484e+05  3.134e-02 
  6.486e+05  3.134e-02 
  6.488e+05  3.134e-02 
  6.489e+05  3.134e-02 
  6.491e+05  3.134e-02 
  6.493e+05  3.134e-02 
  6.494e+05  3.134e-02 
  6.496e+05  3.134e-02 
  6.498e+05  3.134e-02 
  6.500e+05  3.134e-02 
  6.502e+05  3.134e-02 
  6.503e+05  3.134e-02 
  6.505e+05  3.134e-02 
  6.507e+05  3.134e-02 
  6.508e+05  3.134e-02 
  6.510e+05  3.134e-02 
  6.512e+05  3.134e-02 
  6.514e+05  3.134e-02 
  6.516e+05  3.134e-02 
  6.517e+05  3.134e-02 
  6.519e+05  3.134e-02 
  6.521e+05  3.134e-02 
  6.522e+05  3.134e-02 
  6.524e+05  3.134e-02 
  6.526e+05  3.134e-02 
  6.528e+05  3.134e-02 
  6.530e+05  3.134e-02 
  6.531e+05  3.134e-02 
  6.533e+05  3.134e-02 
  6.535e+05  3.134e-02 
  6.536e+05  3.134e-02 
  6.538e+05  3.134e-02 
  6.540e+05  3.134e-02 
  6.542e+05  3.134e-02 
  6.544e+05  3.134e-02 
  6.545e+05  3.134e-02 
  6.547e+05  3.134e-02 
  6.549e+05  3.134e-02 
  6.550e+05  3.134e-02 
  6.552e+05  3.134e-02 
  6.554e+05  3.134e-02 
  6.556e+05  3.134e-02 
  6.558e+05  3.134e-02 
  6.559e+05  3.134e-02 
  6.561e+05  3.134e-02 
  6.563e+05  3.134e-02 
  6.564e+05  3.134e-02 
  6.566e+05  3.134e-02 
  6.568e+05  3.134e-02 
  6.570e+05  3.134e-02 
  6.572e+05  3.134e-02 
  6.573e+05  3.134e-02 
  6.575e+05  3.134e-02 
  6.577e+05  3.134e-02 
  6.578e+05  3.134e-02 
  6.580e+05  3.134e-02 
  6.582e+05  3.134e-02 
  6.584e+05  3.134e-02 
  6.586e+05  3.134e-02 
  6.587e+05  3.134e-02 
  6.589e+05  3.134e-02 
  6.591e+05  3.134e-02 
  6.592e+05  3.134e-02 
  6.594e+05  3.134e-02 
  6.596e+05  3.134e-02 
  6.598e+05  3.134e-02 
  6.600e+05  3.134e-02 
  6.601e+05  3.134e-02 
  6.603e+05  3.134e-02 
  6.605e+05  3.134e-02 
  6.606e+05  3.134e-02 
  6.608e+05  3.134e-02 
  6.610e+05  3.134e-02 
  6.612e+05  3.134e-02 
  6.614e+05  3.134e-02 
  6.615e+05  3.134e-02 
  6.617e+05  3.134e-02 
  6.619e+05  3.134e-02 
  6.620e+05  3.134e-02 
  6.622e+05  3.134e-02 
  6.624e+05  3.134e-02 
  6.626e+05  3.134e-02 
  6.628e+05  3.134e-02 
  6.629e+05  3.134e-02 
  6.631e+05  3.134e-02 
  6.633e+05  3.134e-02 
  6.634e+05  3.134e-02 
  6.636e+05  3.134e-02 
  6.638e+05  3.134e-02 
  6.640e+05  3.134e-02 
  6.642e+05  3.134e-02 
  6.643e+05  3.134e-02 
  6.645e+05  3.134e-02 
  6.647e+05  3.134e-02 
  6.648e+05  3.134e-02 
  6.650e+05  3.134e-02 
  6.652e+05  3.134e-02 
  6.654e+05  3.134e-02 
  6.656e+05  3.134e-02 
  6.657e+05  3.134e-02 
  6.659e+05  3.134e-02 
  6.661e+05  3.134e-02 
  6.662e+05  3.134e-02 
  6.664e+05  3.134e-02 
  6.666e+05  3.134e-02 
  6.668e+05  3.134e-02 
  6.670e+05  3.134e-02 
  6.671e+05  3.134e-02 
  6.673e+05  3.134e-02 
  6.675e+05  3.134e-02 
  6.676e+05  3.134e-02 
  6.678e+05  3.134e-02 
  6.680e+05  3.134e-02 
  6.682e+05  3.134e-02 
  6.684e+05  3.134e-02 
  6.685e+05  3.134e-02 
  6.687e+05  3.134e-02 
  6.689e+05  3.134e-02 
  6.690e+05  3.134e-02 
  6.692e+05  3.134e-02 
  6.694e+05  3.134e-02 
  6.696e+05  3.134e-02 
  6.698e+05  3.134e-02 
  6.699e+05  3.134e-02 
  6.701e+05  3.134e-02 
  6.703e+05  3.134e-02 
  6.704e+05  3.134e-02 
  6.706e+05  3.134e-02 
  6.708e+05  3.134e-02 
  6.710e+05  3.134e-02 
  6.712e+05  3.134e-02 
  6.713e+05  3.134e-02 
  6.715e+05  3.134e-02 
  6.717e+05  3.134e-02 
  6.718e+05  3.134e-02 
  6.720e+05  3.134e-02 
  6.722e+05  3.134e-02 
  6.724e+05  3.134e-02 
  6.726e+05  3.134e-02 
  6.727e+05  3.134e-02 
  6.729e+05  3.134e-02 
  6.731e+05  3.134e-02 
  6.732e+05  3.134e-02 
  6.734e+05  3.134e-02 
  6.736e+05  3.134e-02 
  6.738e+05  3.134e-02 
  6.740e+05  3.134e-02 
  6.741e+05  3.134e-02 
  6.743e+05  3.134e-02 
  6.745e+05  3.134e-02 
  6.746e+05  3.134e-02 
  6.748e+05  3.134e-02 
  6.750e+05  3.134e-02 


==> figures/Figure_2/f_1error.txt <==
m e 
2  2.644e-03 
3  8.960e-04 
4  2.595e-04 
5  3.954e-05 
6  2.927e-05 
7  2.423e-05 


==> figures/Figure_2/f_1post_2.txt <==
n c 
  5.500e+05  1.089e+01 
  5.500e+05  1.079e+01 
  5.500e+05  1.067e+01 
  5.500e+05  1.056e+01 
  5.500e+05  1.043e+01 
  5.500e+05  1.031e+01 
  5.501e+05  1.017e+01 
  5.501e+05  1.003e+01 
  5.501e+05  9.874e+00 
  5.501e+05  9.713e+00 
  5.501e+05  9.542e+00 
  5.501e+05  9.360e+00 
  5.501e+05  9.168e+00 
  5.501e+05  8.964e+00 
  5.501e+05  8.748e+00 
  5.502e+05  8.519e+00 
  5.502e+05  8.277e+00 
  5.502e+05  8.022e+00 
  5.502e+05  7.753e+00 
  5.502e+05  7.469e+00 
  5.502e+05  7.172e+00 
  5.502e+05  6.862e+00 
  5.502e+05  6.539e+00 
  5.502e+05  6.207e+00 
  5.502e+05  5.867e+00 
  5.502e+05  5.522e+00 
  5.503e+05  5.172e+00 
  5.503e+05  4.817e+00 
  5.503e+05  4.459e+00 
  5.503e+05  4.098e+00 
  5.503e+05  3.741e+00 
  5.503e+05  3.392e+00 
  5.503e+05  3.058e+00 
  5.503e+05  2.747e+00 
  5.503e+05  2.463e+00 
  5.504e+05  2.213e+00 
  5.504e+05  2.001e+00 
  5.504e+05  1.826e+00 
  5.504e+05  1.684e+00 
  5.504e+05  1.569e+00 
  5.504e+05  1.478e+00 
  5.504e+05  1.407e+00 
  5.504e+05  1.354e+00 
  5.504e+05  1.317e+00 
  5.504e+05  1.293e+00 
  5.504e+05  1.277e+00 
  5.505e+05  1.267e+00 
  5.505e+05  1.259e+00 
  5.505e+05  1.250e+00 
  5.505e+05  1.240e+00 
  5.505e+05  1.227e+00 
  5.505e+05  1.212e+00 
  5.505e+05  1.196e+00 
  5.505e+05  1.181e+00 
  5.505e+05  1.166e+00 
  5.506e+05  1.153e+00 
  5.506e+05  1.142e+00 
  5.506e+05  1.131e+00 
  5.506e+05  1.122e+00 
  5.506e+05  1.113e+00 
  5.506e+05  1.106e+00 
  5.506e+05  1.100e+00 
  5.506e+05  1.095e+00 
  5.506e+05  1.091e+00 
  5.506e+05  1.088e+00 
  5.506e+05  1.084e+00 
  5.507e+05  1.080e+00 
  5.507e+05  1.077e+00 
  5.507e+05  1.073e+00 
  5.507e+05  1.069e+00 
  5.507e+05  1.065e+00 
  5.507e+05  1.060e+00 
  5.507e+05  1.056e+00 
  5.507e+05  1.052e+00 
  5.507e+05  1.049e+00 
  5.508e+05  1.045e+00 
  5.508e+05  1.043e+00 
  5.508e+05  1.040e+00 
  5.508e+05  1.039e+00 
  5.508e+05  1.038e+00 
  5.508e+05  1.037e+00 
  5.508e+05  1.037e+00 
  5.508e+05  1.037e+00 
  5.508e+05  1.037e+00 
  5.508e+05  1.037e+00 
  5.508e+05  1.037e+00 
  5.509e+05  1.037e+00 
  5.509e+05  1.036e+00 
  5.509e+05  1.036e+00 
  5.509e+05  1.035e+00 
  5.509e+05  1.035e+00 
  5.509e+05  1.035e+00 
  5.509e+05  1.034e+00 
  5.509e+05  1.034e+00 
  5.509e+05  1.033e+00 
  5.510e+05  1.033e+00 
  5.510e+05  1.033e+00 
  5.510e+05  1.033e+00 
  5.510e+05  1.033e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.510e+05  1.032e+00 
  5.511e+05  1.032e+00 
  5.511e+05  1.032e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.511e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.512e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.513e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.514e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.515e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.516e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.517e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.518e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.519e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.520e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.521e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.522e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.523e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.524e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.525e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.526e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.527e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.528e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.529e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.530e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.531e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.532e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.533e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.534e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.535e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.536e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.537e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.538e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.539e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.540e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.541e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.542e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.543e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.544e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.545e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.546e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.547e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.548e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.549e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.550e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.551e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.552e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.553e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.554e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.555e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.556e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.557e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.558e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.559e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.560e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.561e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.562e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.563e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.564e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.565e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.566e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.567e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.568e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.569e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.570e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.571e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.572e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.573e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.574e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.575e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.576e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.577e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.578e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.579e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.580e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.581e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.582e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.583e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.584e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.585e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.586e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.587e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.588e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.589e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.590e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.591e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.592e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.593e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.594e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.595e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.596e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.597e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.598e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.599e+05  1.031e+00 
  5.600e+05  1.031e+00 
  5.600e+05  1.031e+00 
  5.600e+05  1.031e+00 
  5.600e+05  1.031e+00 
  5.600e+05  1.031e+00 
  5.600e+05  1.031e+00 


==> figures/Figure_2/f_1post_3.txt <==
n c 
  5.750e+05  1.106e+01 
  5.750e+05  1.096e+01 
  5.750e+05  1.086e+01 
  5.750e+05  1.076e+01 
  5.751e+05  1.065e+01 
  5.751e+05  1.054e+01 
  5.751e+05  1.042e+01 
  5.751e+05  1.030e+01 
  5.751e+05  1.017e+01 
  5.751e+05  1.003e+01 
  5.752e+05  9.890e+00 
  5.752e+05  9.738e+00 
  5.752e+05  9.578e+00 
  5.752e+05  9.407e+00 
  5.752e+05  9.226e+00 
  5.752e+05  9.034e+00 
  5.752e+05  8.828e+00 
  5.753e+05  8.608e+00 
  5.753e+05  8.372e+00 
  5.753e+05  8.120e+00 
  5.753e+05  7.850e+00 
  5.753e+05  7.563e+00 
  5.753e+05  7.259e+00 
  5.753e+05  6.937e+00 
  5.754e+05  6.598e+00 
  5.754e+05  6.241e+00 
  5.754e+05  5.867e+00 
  5.754e+05  5.475e+00 
  5.754e+05  5.066e+00 
  5.754e+05  4.644e+00 
  5.754e+05  4.214e+00 
  5.755e+05  3.783e+00 
  5.755e+05  3.362e+00 
  5.755e+05  2.963e+00 
  5.755e+05  2.600e+00 
  5.755e+05  2.280e+00 
  5.755e+05  2.010e+00 
  5.756e+05  1.787e+00 
  5.756e+05  1.609e+00 
  5.756e+05  1.472e+00 
  5.756e+05  1.372e+00 
  5.756e+05  1.306e+00 
  5.756e+05  1.269e+00 
  5.756e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.757e+05  1.254e+00 
  5.758e+05  1.254e+00 
  5.758e+05  1.254e+00 
  5.758e+05  1.254e+00 
  5.758e+05  1.254e+00 
  5.758e+05  1.243e+00 
  5.758e+05  1.215e+00 
  5.758e+05  1.188e+00 
  5.759e+05  1.163e+00 
  5.759e+05  1.141e+00 
  5.759e+05  1.123e+00 
  5.759e+05  1.109e+00 
  5.759e+05  1.098e+00 
  5.759e+05  1.090e+00 
  5.759e+05  1.085e+00 
  5.760e+05  1.080e+00 
  5.760e+05  1.076e+00 
  5.760e+05  1.072e+00 
  5.760e+05  1.069e+00 
  5.760e+05  1.066e+00 
  5.760e+05  1.063e+00 
  5.760e+05  1.060e+00 
  5.761e+05  1.058e+00 
  5.761e+05  1.057e+00 
  5.761e+05  1.055e+00 
  5.761e+05  1.053e+00 
  5.761e+05  1.051e+00 
  5.761e+05  1.049e+00 
  5.762e+05  1.047e+00 
  5.762e+05  1.045e+00 
  5.762e+05  1.043e+00 
  5.762e+05  1.042e+00 
  5.762e+05  1.040e+00 
  5.762e+05  1.039e+00 
  5.762e+05  1.038e+00 
  5.763e+05  1.038e+00 
  5.763e+05  1.037e+00 
  5.763e+05  1.037e+00 
  5.763e+05  1.036e+00 
  5.763e+05  1.036e+00 
  5.763e+05  1.036e+00 
  5.764e+05  1.035e+00 
  5.764e+05  1.035e+00 
  5.764e+05  1.034e+00 
  5.764e+05  1.034e+00 
  5.764e+05  1.034e+00 
  5.764e+05  1.033e+00 
  5.764e+05  1.033e+00 
  5.765e+05  1.033e+00 
  5.765e+05  1.033e+00 
  5.765e+05  1.032e+00 
  5.765e+05  1.032e+00 
  5.765e+05  1.032e+00 
  5.765e+05  1.032e+00 
  5.765e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.766e+05  1.032e+00 
  5.767e+05  1.032e+00 
  5.767e+05  1.031e+00 
  5.767e+05  1.031e+00 
  5.767e+05  1.031e+00 
  5.767e+05  1.031e+00 
  5.767e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.768e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.769e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.770e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.771e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.772e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.773e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.774e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.775e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.776e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.777e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.778e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.779e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.780e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.781e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.782e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.783e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.784e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.785e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.786e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.787e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.788e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.789e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.790e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.791e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.792e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.793e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.794e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.795e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.796e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.797e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.798e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.799e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.800e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.801e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.802e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.803e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.804e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.805e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.806e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.807e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.808e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.809e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.810e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.811e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.812e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.813e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.814e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.815e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.816e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.817e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.818e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.819e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.820e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.821e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.822e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.823e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.824e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.825e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.826e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.827e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.828e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.829e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.830e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.831e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.832e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.833e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.834e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.835e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.836e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.837e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.838e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.839e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.840e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.841e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.842e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.843e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.844e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.845e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.846e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.847e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.848e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.849e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.850e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.851e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.852e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.853e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.854e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.855e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.856e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.857e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.858e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.859e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.860e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.861e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.862e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.863e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.864e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.865e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.866e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.867e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.868e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.869e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.870e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.871e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.872e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.873e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.874e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.875e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.876e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.877e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.878e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.879e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.880e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.881e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.882e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.883e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.884e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.885e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.886e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.887e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.888e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.889e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.890e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.891e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.892e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.893e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.894e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.895e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.896e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.897e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.898e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.899e+05  1.031e+00 
  5.900e+05  1.031e+00 
  5.900e+05  1.031e+00 
  5.900e+05  1.031e+00 
  5.900e+05  1.031e+00 


==> figures/Figure_2/f_1post_4.txt <==
n c 
  6.000e+05  1.096e+01 
  6.000e+05  1.085e+01 
  6.000e+05  1.074e+01 
  6.001e+05  1.062e+01 
  6.001e+05  1.049e+01 
  6.001e+05  1.036e+01 
  6.001e+05  1.021e+01 
  6.001e+05  1.006e+01 
  6.002e+05  9.895e+00 
  6.002e+05  9.721e+00 
  6.002e+05  9.536e+00 
  6.002e+05  9.338e+00 
  6.002e+05  9.128e+00 
  6.003e+05  8.904e+00 
  6.003e+05  8.664e+00 
  6.003e+05  8.409e+00 
  6.003e+05  8.140e+00 
  6.003e+05  7.855e+00 
  6.004e+05  7.556e+00 
  6.004e+05  7.244e+00 
  6.004e+05  6.919e+00 
  6.004e+05  6.582e+00 
  6.004e+05  6.236e+00 
  6.005e+05  5.883e+00 
  6.005e+05  5.527e+00 
  6.005e+05  5.173e+00 
  6.005e+05  4.827e+00 
  6.005e+05  4.494e+00 
  6.006e+05  4.177e+00 
  6.006e+05  3.875e+00 
  6.006e+05  3.589e+00 
  6.006e+05  3.317e+00 
  6.006e+05  3.062e+00 
  6.007e+05  2.825e+00 
  6.007e+05  2.610e+00 
  6.007e+05  2.421e+00 
  6.007e+05  2.259e+00 
  6.007e+05  2.127e+00 
  6.008e+05  2.024e+00 
  6.008e+05  1.950e+00 
  6.008e+05  1.900e+00 
  6.008e+05  1.869e+00 
  6.008e+05  1.853e+00 
  6.009e+05  1.848e+00 
  6.009e+05  1.848e+00 
  6.009e+05  1.848e+00 
  6.009e+05  1.848e+00 
  6.009e+05  1.848e+00 
  6.010e+05  1.848e+00 
  6.010e+05  1.848e+00 
  6.010e+05  1.848e+00 
  6.010e+05  1.848e+00 
  6.010e+05  1.848e+00 
  6.011e+05  1.848e+00 
  6.011e+05  1.837e+00 
  6.011e+05  1.821e+00 
  6.011e+05  1.806e+00 
  6.011e+05  1.790e+00 
  6.012e+05  1.776e+00 
  6.012e+05  1.763e+00 
  6.012e+05  1.752e+00 
  6.012e+05  1.742e+00 
  6.012e+05  1.734e+00 
  6.013e+05  1.729e+00 
  6.013e+05  1.725e+00 
  6.013e+05  1.722e+00 
  6.013e+05  1.720e+00 
  6.013e+05  1.718e+00 
  6.014e+05  1.717e+00 
  6.014e+05  1.715e+00 
  6.014e+05  1.714e+00 
  6.014e+05  1.712e+00 
  6.014e+05  1.711e+00 
  6.015e+05  1.709e+00 
  6.015e+05  1.708e+00 
  6.015e+05  1.707e+00 
  6.015e+05  1.706e+00 
  6.015e+05  1.705e+00 
  6.016e+05  1.704e+00 
  6.016e+05  1.703e+00 
  6.016e+05  1.702e+00 
  6.016e+05  1.701e+00 
  6.016e+05  1.700e+00 
  6.017e+05  1.699e+00 
  6.017e+05  1.698e+00 
  6.017e+05  1.698e+00 
  6.017e+05  1.697e+00 
  6.017e+05  1.697e+00 
  6.018e+05  1.697e+00 
  6.018e+05  1.697e+00 
  6.018e+05  1.697e+00 
  6.018e+05  1.696e+00 
  6.018e+05  1.696e+00 
  6.019e+05  1.696e+00 
  6.019e+05  1.696e+00 
  6.019e+05  1.696e+00 
  6.019e+05  1.696e+00 
  6.019e+05  1.695e+00 
  6.020e+05  1.695e+00 
  6.020e+05  1.695e+00 
  6.020e+05  1.695e+00 
  6.020e+05  1.695e+00 
  6.020e+05  1.695e+00 
  6.021e+05  1.695e+00 
  6.021e+05  1.695e+00 
  6.021e+05  1.695e+00 
  6.021e+05  1.694e+00 
  6.021e+05  1.694e+00 
  6.022e+05  1.694e+00 
  6.022e+05  1.694e+00 
  6.022e+05  1.694e+00 
  6.022e+05  1.694e+00 
  6.022e+05  1.694e+00 
  6.023e+05  1.694e+00 
  6.023e+05  1.694e+00 
  6.023e+05  1.694e+00 
  6.023e+05  1.694e+00 
  6.023e+05  1.694e+00 
  6.024e+05  1.694e+00 
  6.024e+05  1.694e+00 
  6.024e+05  1.694e+00 
  6.024e+05  1.694e+00 
  6.024e+05  1.694e+00 
  6.025e+05  1.694e+00 
  6.025e+05  1.694e+00 
  6.025e+05  1.694e+00 
  6.025e+05  1.694e+00 
  6.025e+05  1.694e+00 
  6.026e+05  1.694e+00 
  6.026e+05  1.694e+00 
  6.026e+05  1.694e+00 
  6.026e+05  1.694e+00 
  6.026e+05  1.694e+00 
  6.027e+05  1.694e+00 
  6.027e+05  1.694e+00 
  6.027e+05  1.694e+00 
  6.027e+05  1.694e+00 
  6.027e+05  1.694e+00 
  6.028e+05  1.694e+00 
  6.028e+05  1.694e+00 
  6.028e+05  1.694e+00 
  6.028e+05  1.694e+00 
  6.028e+05  1.694e+00 
  6.029e+05  1.694e+00 
  6.029e+05  1.694e+00 
  6.029e+05  1.694e+00 
  6.029e+05  1.694e+00 
  6.029e+05  1.694e+00 
  6.030e+05  1.694e+00 
  6.030e+05  1.694e+00 
  6.030e+05  1.694e+00 
  6.030e+05  1.694e+00 
  6.030e+05  1.694e+00 
  6.031e+05  1.694e+00 
  6.031e+05  1.694e+00 
  6.031e+05  1.694e+00 
  6.031e+05  1.694e+00 
  6.031e+05  1.694e+00 
  6.032e+05  1.694e+00 
  6.032e+05  1.694e+00 
  6.032e+05  1.694e+00 
  6.032e+05  1.694e+00 
  6.032e+05  1.694e+00 
  6.033e+05  1.694e+00 
  6.033e+05  1.694e+00 
  6.033e+05  1.694e+00 
  6.033e+05  1.694e+00 
  6.033e+05  1.694e+00 
  6.034e+05  1.694e+00 
  6.034e+05  1.694e+00 
  6.034e+05  1.694e+00 
  6.034e+05  1.694e+00 
  6.034e+05  1.694e+00 
  6.035e+05  1.694e+00 
  6.035e+05  1.694e+00 
  6.035e+05  1.694e+00 
  6.035e+05  1.694e+00 
  6.035e+05  1.694e+00 
  6.036e+05  1.694e+00 
  6.036e+05  1.694e+00 
  6.036e+05  1.694e+00 
  6.036e+05  1.694e+00 
  6.036e+05  1.694e+00 
  6.037e+05  1.694e+00 
  6.037e+05  1.694e+00 
  6.037e+05  1.694e+00 
  6.037e+05  1.694e+00 
  6.037e+05  1.694e+00 
  6.038e+05  1.694e+00 
  6.038e+05  1.694e+00 
  6.038e+05  1.694e+00 
  6.038e+05  1.694e+00 
  6.038e+05  1.694e+00 
  6.039e+05  1.694e+00 
  6.039e+05  1.694e+00 
  6.039e+05  1.694e+00 
  6.039e+05  1.694e+00 
  6.039e+05  1.694e+00 
  6.040e+05  1.694e+00 
  6.040e+05  1.694e+00 
  6.040e+05  1.694e+00 
  6.040e+05  1.694e+00 
  6.040e+05  1.694e+00 
  6.041e+05  1.694e+00 
  6.041e+05  1.694e+00 
  6.041e+05  1.694e+00 
  6.041e+05  1.694e+00 
  6.041e+05  1.694e+00 
  6.042e+05  1.694e+00 
  6.042e+05  1.694e+00 
  6.042e+05  1.694e+00 
  6.042e+05  1.694e+00 
  6.042e+05  1.694e+00 
  6.043e+05  1.694e+00 
  6.043e+05  1.694e+00 
  6.043e+05  1.694e+00 
  6.043e+05  1.694e+00 
  6.043e+05  1.694e+00 
  6.044e+05  1.694e+00 
  6.044e+05  1.694e+00 
  6.044e+05  1.694e+00 
  6.044e+05  1.694e+00 
  6.044e+05  1.694e+00 
  6.045e+05  1.694e+00 
  6.045e+05  1.694e+00 
  6.045e+05  1.694e+00 
  6.045e+05  1.694e+00 
  6.045e+05  1.694e+00 
  6.046e+05  1.694e+00 
  6.046e+05  1.694e+00 
  6.046e+05  1.694e+00 
  6.046e+05  1.694e+00 
  6.046e+05  1.694e+00 
  6.047e+05  1.694e+00 
  6.047e+05  1.694e+00 
  6.047e+05  1.694e+00 
  6.047e+05  1.694e+00 
  6.047e+05  1.694e+00 
  6.048e+05  1.694e+00 
  6.048e+05  1.694e+00 
  6.048e+05  1.694e+00 
  6.048e+05  1.694e+00 
  6.048e+05  1.694e+00 
  6.049e+05  1.694e+00 
  6.049e+05  1.694e+00 
  6.049e+05  1.694e+00 
  6.049e+05  1.694e+00 
  6.049e+05  1.694e+00 
  6.050e+05  1.694e+00 
  6.050e+05  1.694e+00 
  6.050e+05  1.694e+00 
  6.050e+05  1.694e+00 
  6.050e+05  1.694e+00 
  6.051e+05  1.694e+00 
  6.051e+05  1.694e+00 
  6.051e+05  1.694e+00 
  6.051e+05  1.694e+00 
  6.051e+05  1.694e+00 
  6.052e+05  1.694e+00 
  6.052e+05  1.694e+00 
  6.052e+05  1.694e+00 
  6.052e+05  1.694e+00 
  6.052e+05  1.694e+00 
  6.053e+05  1.694e+00 
  6.053e+05  1.694e+00 
  6.053e+05  1.694e+00 
  6.053e+05  1.694e+00 
  6.053e+05  1.694e+00 
  6.054e+05  1.694e+00 
  6.054e+05  1.694e+00 
  6.054e+05  1.694e+00 
  6.054e+05  1.694e+00 
  6.054e+05  1.694e+00 
  6.055e+05  1.694e+00 
  6.055e+05  1.694e+00 
  6.055e+05  1.694e+00 
  6.055e+05  1.694e+00 
  6.055e+05  1.694e+00 
  6.056e+05  1.694e+00 
  6.056e+05  1.694e+00 
  6.056e+05  1.694e+00 
  6.056e+05  1.694e+00 
  6.056e+05  1.694e+00 
  6.057e+05  1.694e+00 
  6.057e+05  1.694e+00 
  6.057e+05  1.694e+00 
  6.057e+05  1.694e+00 
  6.057e+05  1.694e+00 
  6.058e+05  1.694e+00 
  6.058e+05  1.694e+00 
  6.058e+05  1.694e+00 
  6.058e+05  1.694e+00 
  6.058e+05  1.694e+00 
  6.059e+05  1.694e+00 
  6.059e+05  1.694e+00 
  6.059e+05  1.694e+00 
  6.059e+05  1.694e+00 
  6.059e+05  1.694e+00 
  6.060e+05  1.694e+00 
  6.060e+05  1.694e+00 
  6.060e+05  1.694e+00 
  6.060e+05  1.694e+00 
  6.060e+05  1.694e+00 
  6.061e+05  1.694e+00 
  6.061e+05  1.694e+00 
  6.061e+05  1.694e+00 
  6.061e+05  1.694e+00 
  6.061e+05  1.694e+00 
  6.062e+05  1.694e+00 
  6.062e+05  1.694e+00 
  6.062e+05  1.694e+00 
  6.062e+05  1.694e+00 
  6.062e+05  1.694e+00 
  6.063e+05  1.694e+00 
  6.063e+05  1.694e+00 
  6.063e+05  1.694e+00 
  6.063e+05  1.694e+00 
  6.063e+05  1.694e+00 
  6.064e+05  1.694e+00 
  6.064e+05  1.694e+00 
  6.064e+05  1.694e+00 
  6.064e+05  1.694e+00 
  6.064e+05  1.694e+00 
  6.065e+05  1.694e+00 
  6.065e+05  1.694e+00 
  6.065e+05  1.694e+00 
  6.065e+05  1.694e+00 
  6.065e+05  1.694e+00 
  6.066e+05  1.694e+00 
  6.066e+05  1.694e+00 
  6.066e+05  1.694e+00 
  6.066e+05  1.694e+00 
  6.066e+05  1.694e+00 
  6.067e+05  1.694e+00 
  6.067e+05  1.694e+00 
  6.067e+05  1.694e+00 
  6.067e+05  1.694e+00 
  6.067e+05  1.694e+00 
  6.068e+05  1.694e+00 
  6.068e+05  1.694e+00 
  6.068e+05  1.694e+00 
  6.068e+05  1.694e+00 
  6.068e+05  1.694e+00 
  6.069e+05  1.694e+00 
  6.069e+05  1.694e+00 
  6.069e+05  1.694e+00 
  6.069e+05  1.694e+00 
  6.069e+05  1.694e+00 
  6.070e+05  1.694e+00 
  6.070e+05  1.694e+00 
  6.070e+05  1.694e+00 
  6.070e+05  1.694e+00 
  6.070e+05  1.694e+00 
  6.071e+05  1.694e+00 
  6.071e+05  1.694e+00 
  6.071e+05  1.694e+00 
  6.071e+05  1.694e+00 
  6.071e+05  1.694e+00 
  6.072e+05  1.694e+00 
  6.072e+05  1.694e+00 
  6.072e+05  1.694e+00 
  6.072e+05  1.694e+00 
  6.072e+05  1.694e+00 
  6.073e+05  1.694e+00 
  6.073e+05  1.694e+00 
  6.073e+05  1.694e+00 
  6.073e+05  1.694e+00 
  6.073e+05  1.694e+00 
  6.074e+05  1.694e+00 
  6.074e+05  1.694e+00 
  6.074e+05  1.694e+00 
  6.074e+05  1.694e+00 
  6.074e+05  1.694e+00 
  6.075e+05  1.694e+00 
  6.075e+05  1.694e+00 
  6.075e+05  1.694e+00 
  6.075e+05  1.694e+00 
  6.075e+05  1.694e+00 
  6.076e+05  1.694e+00 
  6.076e+05  1.694e+00 
  6.076e+05  1.694e+00 
  6.076e+05  1.694e+00 
  6.076e+05  1.694e+00 
  6.077e+05  1.694e+00 
  6.077e+05  1.694e+00 
  6.077e+05  1.694e+00 
  6.077e+05  1.694e+00 
  6.077e+05  1.694e+00 
  6.078e+05  1.694e+00 
  6.078e+05  1.694e+00 
  6.078e+05  1.694e+00 
  6.078e+05  1.694e+00 
  6.078e+05  1.694e+00 
  6.079e+05  1.694e+00 
  6.079e+05  1.694e+00 
  6.079e+05  1.694e+00 
  6.079e+05  1.694e+00 
  6.079e+05  1.694e+00 
  6.080e+05  1.694e+00 
  6.080e+05  1.694e+00 
  6.080e+05  1.694e+00 
  6.080e+05  1.694e+00 
  6.080e+05  1.694e+00 
  6.081e+05  1.694e+00 
  6.081e+05  1.694e+00 
  6.081e+05  1.694e+00 
  6.081e+05  1.694e+00 
  6.081e+05  1.694e+00 
  6.082e+05  1.694e+00 
  6.082e+05  1.694e+00 
  6.082e+05  1.694e+00 
  6.082e+05  1.694e+00 
  6.082e+05  1.694e+00 
  6.083e+05  1.694e+00 
  6.083e+05  1.694e+00 
  6.083e+05  1.694e+00 
  6.083e+05  1.694e+00 
  6.083e+05  1.694e+00 
  6.084e+05  1.694e+00 
  6.084e+05  1.694e+00 
  6.084e+05  1.694e+00 
  6.084e+05  1.694e+00 
  6.084e+05  1.694e+00 
  6.085e+05  1.694e+00 
  6.085e+05  1.694e+00 
  6.085e+05  1.694e+00 
  6.085e+05  1.694e+00 
  6.085e+05  1.694e+00 
  6.086e+05  1.694e+00 
  6.086e+05  1.694e+00 
  6.086e+05  1.694e+00 
  6.086e+05  1.694e+00 
  6.086e+05  1.694e+00 
  6.087e+05  1.694e+00 
  6.087e+05  1.694e+00 
  6.087e+05  1.694e+00 
  6.087e+05  1.694e+00 
  6.087e+05  1.694e+00 
  6.088e+05  1.694e+00 
  6.088e+05  1.694e+00 
  6.088e+05  1.694e+00 
  6.088e+05  1.694e+00 
  6.088e+05  1.694e+00 
  6.089e+05  1.694e+00 
  6.089e+05  1.694e+00 
  6.089e+05  1.694e+00 
  6.089e+05  1.694e+00 
  6.089e+05  1.694e+00 
  6.090e+05  1.694e+00 
  6.090e+05  1.694e+00 
  6.090e+05  1.694e+00 
  6.090e+05  1.694e+00 
  6.090e+05  1.694e+00 
  6.091e+05  1.694e+00 
  6.091e+05  1.694e+00 
  6.091e+05  1.694e+00 
  6.091e+05  1.694e+00 
  6.091e+05  1.694e+00 
  6.092e+05  1.694e+00 
  6.092e+05  1.694e+00 
  6.092e+05  1.694e+00 
  6.092e+05  1.694e+00 
  6.092e+05  1.694e+00 
  6.093e+05  1.694e+00 
  6.093e+05  1.694e+00 
  6.093e+05  1.694e+00 
  6.093e+05  1.694e+00 
  6.093e+05  1.694e+00 
  6.094e+05  1.694e+00 
  6.094e+05  1.694e+00 
  6.094e+05  1.694e+00 
  6.094e+05  1.694e+00 
  6.094e+05  1.694e+00 
  6.095e+05  1.694e+00 
  6.095e+05  1.694e+00 
  6.095e+05  1.694e+00 
  6.095e+05  1.694e+00 
  6.095e+05  1.694e+00 
  6.096e+05  1.694e+00 
  6.096e+05  1.694e+00 
  6.096e+05  1.694e+00 
  6.096e+05  1.694e+00 
  6.096e+05  1.694e+00 
  6.097e+05  1.694e+00 
  6.097e+05  1.694e+00 
  6.097e+05  1.694e+00 
  6.097e+05  1.694e+00 
  6.097e+05  1.694e+00 
  6.098e+05  1.694e+00 
  6.098e+05  1.694e+00 
  6.098e+05  1.694e+00 
  6.098e+05  1.694e+00 
  6.098e+05  1.694e+00 
  6.099e+05  1.694e+00 
  6.099e+05  1.694e+00 
  6.099e+05  1.694e+00 
  6.099e+05  1.694e+00 
  6.099e+05  1.694e+00 
  6.100e+05  1.694e+00 
  6.100e+05  1.694e+00 
  6.100e+05  1.694e+00 
  6.100e+05  1.694e+00 
  6.100e+05  1.694e+00 
  6.101e+05  1.694e+00 
  6.101e+05  1.694e+00 
  6.101e+05  1.694e+00 
  6.101e+05  1.694e+00 
  6.101e+05  1.694e+00 
  6.102e+05  1.694e+00 
  6.102e+05  1.694e+00 
  6.102e+05  1.694e+00 
  6.102e+05  1.694e+00 
  6.102e+05  1.694e+00 
  6.103e+05  1.694e+00 
  6.103e+05  1.694e+00 
  6.103e+05  1.694e+00 
  6.103e+05  1.694e+00 
  6.103e+05  1.694e+00 
  6.104e+05  1.694e+00 
  6.104e+05  1.694e+00 
  6.104e+05  1.694e+00 
  6.104e+05  1.694e+00 
  6.104e+05  1.694e+00 
  6.105e+05  1.694e+00 
  6.105e+05  1.694e+00 
  6.105e+05  1.694e+00 
  6.105e+05  1.694e+00 
  6.105e+05  1.694e+00 
  6.106e+05  1.694e+00 
  6.106e+05  1.694e+00 
  6.106e+05  1.694e+00 
  6.106e+05  1.694e+00 
  6.106e+05  1.694e+00 
  6.107e+05  1.694e+00 
  6.107e+05  1.694e+00 
  6.107e+05  1.694e+00 
  6.107e+05  1.694e+00 
  6.107e+05  1.694e+00 
  6.108e+05  1.694e+00 
  6.108e+05  1.694e+00 
  6.108e+05  1.694e+00 
  6.108e+05  1.694e+00 
  6.108e+05  1.694e+00 
  6.109e+05  1.694e+00 
  6.109e+05  1.694e+00 
  6.109e+05  1.694e+00 
  6.109e+05  1.694e+00 
  6.109e+05  1.694e+00 
  6.110e+05  1.694e+00 
  6.110e+05  1.694e+00 
  6.110e+05  1.694e+00 
  6.110e+05  1.694e+00 
  6.110e+05  1.694e+00 
  6.111e+05  1.694e+00 
  6.111e+05  1.694e+00 
  6.111e+05  1.694e+00 
  6.111e+05  1.694e+00 
  6.111e+05  1.694e+00 
  6.112e+05  1.694e+00 
  6.112e+05  1.694e+00 
  6.112e+05  1.694e+00 
  6.112e+05  1.694e+00 
  6.112e+05  1.694e+00 
  6.113e+05  1.694e+00 
  6.113e+05  1.694e+00 
  6.113e+05  1.694e+00 
  6.113e+05  1.694e+00 
  6.113e+05  1.694e+00 
  6.114e+05  1.694e+00 
  6.114e+05  1.694e+00 
  6.114e+05  1.694e+00 
  6.114e+05  1.694e+00 
  6.114e+05  1.694e+00 
  6.115e+05  1.694e+00 
  6.115e+05  1.694e+00 
  6.115e+05  1.694e+00 
  6.115e+05  1.694e+00 
  6.115e+05  1.694e+00 
  6.116e+05  1.694e+00 
  6.116e+05  1.694e+00 
  6.116e+05  1.694e+00 
  6.116e+05  1.694e+00 
  6.116e+05  1.694e+00 
  6.117e+05  1.694e+00 
  6.117e+05  1.694e+00 
  6.117e+05  1.694e+00 
  6.117e+05  1.694e+00 
  6.117e+05  1.694e+00 
  6.118e+05  1.694e+00 
  6.118e+05  1.694e+00 
  6.118e+05  1.694e+00 
  6.118e+05  1.694e+00 
  6.118e+05  1.694e+00 
  6.119e+05  1.694e+00 
  6.119e+05  1.694e+00 
  6.119e+05  1.694e+00 
  6.119e+05  1.694e+00 
  6.119e+05  1.694e+00 
  6.120e+05  1.694e+00 
  6.120e+05  1.694e+00 
  6.120e+05  1.694e+00 
  6.120e+05  1.694e+00 
  6.120e+05  1.694e+00 
  6.121e+05  1.694e+00 
  6.121e+05  1.694e+00 
  6.121e+05  1.694e+00 
  6.121e+05  1.694e+00 
  6.121e+05  1.694e+00 
  6.122e+05  1.694e+00 
  6.122e+05  1.694e+00 
  6.122e+05  1.694e+00 
  6.122e+05  1.694e+00 
  6.122e+05  1.694e+00 
  6.123e+05  1.694e+00 
  6.123e+05  1.694e+00 
  6.123e+05  1.694e+00 
  6.123e+05  1.694e+00 
  6.123e+05  1.694e+00 
  6.124e+05  1.694e+00 
  6.124e+05  1.694e+00 
  6.124e+05  1.694e+00 
  6.124e+05  1.694e+00 
  6.124e+05  1.694e+00 
  6.125e+05  1.694e+00 
  6.125e+05  1.694e+00 
  6.125e+05  1.694e+00 
  6.125e+05  1.694e+00 
  6.125e+05  1.694e+00 
  6.126e+05  1.694e+00 
  6.126e+05  1.694e+00 
  6.126e+05  1.694e+00 
  6.126e+05  1.694e+00 
  6.126e+05  1.694e+00 
  6.127e+05  1.694e+00 
  6.127e+05  1.694e+00 
  6.127e+05  1.694e+00 
  6.127e+05  1.694e+00 
  6.127e+05  1.694e+00 
  6.128e+05  1.694e+00 
  6.128e+05  1.694e+00 
  6.128e+05  1.694e+00 
  6.128e+05  1.694e+00 
  6.128e+05  1.694e+00 
  6.129e+05  1.694e+00 
  6.129e+05  1.694e+00 
  6.129e+05  1.694e+00 
  6.129e+05  1.694e+00 
  6.129e+05  1.694e+00 
  6.130e+05  1.694e+00 
  6.130e+05  1.694e+00 
  6.130e+05  1.694e+00 
  6.130e+05  1.694e+00 
  6.130e+05  1.694e+00 
  6.131e+05  1.694e+00 
  6.131e+05  1.694e+00 
  6.131e+05  1.694e+00 
  6.131e+05  1.694e+00 
  6.131e+05  1.694e+00 
  6.132e+05  1.694e+00 
  6.132e+05  1.694e+00 
  6.132e+05  1.694e+00 
  6.132e+05  1.694e+00 
  6.132e+05  1.694e+00 
  6.133e+05  1.694e+00 
  6.133e+05  1.694e+00 
  6.133e+05  1.694e+00 
  6.133e+05  1.694e+00 
  6.133e+05  1.694e+00 
  6.134e+05  1.694e+00 
  6.134e+05  1.694e+00 
  6.134e+05  1.694e+00 
  6.134e+05  1.694e+00 
  6.134e+05  1.694e+00 
  6.135e+05  1.694e+00 
  6.135e+05  1.694e+00 
  6.135e+05  1.694e+00 
  6.135e+05  1.694e+00 
  6.135e+05  1.694e+00 
  6.136e+05  1.694e+00 
  6.136e+05  1.694e+00 
  6.136e+05  1.694e+00 
  6.136e+05  1.694e+00 
  6.136e+05  1.694e+00 
  6.137e+05  1.694e+00 
  6.137e+05  1.694e+00 
  6.137e+05  1.694e+00 
  6.137e+05  1.694e+00 
  6.137e+05  1.694e+00 
  6.138e+05  1.694e+00 
  6.138e+05  1.694e+00 
  6.138e+05  1.694e+00 
  6.138e+05  1.694e+00 
  6.138e+05  1.694e+00 
  6.139e+05  1.694e+00 
  6.139e+05  1.694e+00 
  6.139e+05  1.694e+00 
  6.139e+05  1.694e+00 
  6.139e+05  1.694e+00 
  6.140e+05  1.694e+00 
  6.140e+05  1.694e+00 
  6.140e+05  1.694e+00 
  6.140e+05  1.694e+00 
  6.140e+05  1.694e+00 
  6.141e+05  1.694e+00 
  6.141e+05  1.694e+00 
  6.141e+05  1.694e+00 
  6.141e+05  1.694e+00 
  6.141e+05  1.694e+00 
  6.142e+05  1.694e+00 
  6.142e+05  1.694e+00 
  6.142e+05  1.694e+00 
  6.142e+05  1.694e+00 
  6.142e+05  1.694e+00 
  6.143e+05  1.694e+00 
  6.143e+05  1.694e+00 
  6.143e+05  1.694e+00 
  6.143e+05  1.694e+00 
  6.143e+05  1.694e+00 
  6.144e+05  1.694e+00 
  6.144e+05  1.694e+00 
  6.144e+05  1.694e+00 
  6.144e+05  1.694e+00 
  6.144e+05  1.694e+00 
  6.145e+05  1.694e+00 
  6.145e+05  1.694e+00 
  6.145e+05  1.694e+00 
  6.145e+05  1.694e+00 
  6.145e+05  1.694e+00 
  6.146e+05  1.694e+00 
  6.146e+05  1.694e+00 
  6.146e+05  1.694e+00 
  6.146e+05  1.694e+00 
  6.146e+05  1.694e+00 
  6.147e+05  1.694e+00 
  6.147e+05  1.694e+00 
  6.147e+05  1.694e+00 
  6.147e+05  1.694e+00 
  6.147e+05  1.694e+00 
  6.148e+05  1.694e+00 
  6.148e+05  1.694e+00 
  6.148e+05  1.694e+00 
  6.148e+05  1.694e+00 
  6.148e+05  1.694e+00 
  6.149e+05  1.694e+00 
  6.149e+05  1.694e+00 
  6.149e+05  1.694e+00 
  6.149e+05  1.694e+00 
  6.149e+05  1.694e+00 
  6.150e+05  1.694e+00 
  6.150e+05  1.694e+00 
  6.150e+05  1.694e+00 
  6.150e+05  1.694e+00 
  6.150e+05  1.694e+00 
  6.151e+05  1.694e+00 
  6.151e+05  1.694e+00 
  6.151e+05  1.694e+00 
  6.151e+05  1.694e+00 
  6.151e+05  1.694e+00 
  6.152e+05  1.694e+00 
  6.152e+05  1.694e+00 
  6.152e+05  1.694e+00 
  6.152e+05  1.694e+00 
  6.152e+05  1.694e+00 
  6.153e+05  1.694e+00 
  6.153e+05  1.694e+00 
  6.153e+05  1.694e+00 
  6.153e+05  1.694e+00 
  6.153e+05  1.694e+00 
  6.154e+05  1.694e+00 
  6.154e+05  1.694e+00 
  6.154e+05  1.694e+00 
  6.154e+05  1.694e+00 
  6.154e+05  1.694e+00 
  6.155e+05  1.694e+00 
  6.155e+05  1.694e+00 
  6.155e+05  1.694e+00 
  6.155e+05  1.694e+00 
  6.155e+05  1.694e+00 
  6.156e+05  1.694e+00 
  6.156e+05  1.694e+00 
  6.156e+05  1.694e+00 
  6.156e+05  1.694e+00 
  6.156e+05  1.694e+00 
  6.157e+05  1.694e+00 
  6.157e+05  1.694e+00 
  6.157e+05  1.694e+00 
  6.157e+05  1.694e+00 
  6.157e+05  1.694e+00 
  6.158e+05  1.694e+00 
  6.158e+05  1.694e+00 
  6.158e+05  1.694e+00 
  6.158e+05  1.694e+00 
  6.158e+05  1.694e+00 
  6.159e+05  1.694e+00 
  6.159e+05  1.694e+00 
  6.159e+05  1.694e+00 
  6.159e+05  1.694e+00 
  6.159e+05  1.694e+00 
  6.160e+05  1.694e+00 
  6.160e+05  1.694e+00 
  6.160e+05  1.694e+00 
  6.160e+05  1.694e+00 
  6.160e+05  1.694e+00 
  6.161e+05  1.694e+00 
  6.161e+05  1.694e+00 
  6.161e+05  1.694e+00 
  6.161e+05  1.694e+00 
  6.161e+05  1.694e+00 
  6.162e+05  1.694e+00 
  6.162e+05  1.694e+00 
  6.162e+05  1.694e+00 
  6.162e+05  1.694e+00 
  6.162e+05  1.694e+00 
  6.163e+05  1.694e+00 
  6.163e+05  1.694e+00 
  6.163e+05  1.694e+00 
  6.163e+05  1.694e+00 
  6.163e+05  1.694e+00 
  6.164e+05  1.694e+00 
  6.164e+05  1.694e+00 
  6.164e+05  1.694e+00 
  6.164e+05  1.694e+00 
  6.164e+05  1.694e+00 
  6.165e+05  1.694e+00 
  6.165e+05  1.694e+00 
  6.165e+05  1.694e+00 
  6.165e+05  1.694e+00 
  6.165e+05  1.694e+00 
  6.166e+05  1.694e+00 
  6.166e+05  1.694e+00 
  6.166e+05  1.694e+00 
  6.166e+05  1.694e+00 
  6.166e+05  1.694e+00 
  6.167e+05  1.694e+00 
  6.167e+05  1.694e+00 
  6.167e+05  1.694e+00 
  6.167e+05  1.694e+00 
  6.167e+05  1.694e+00 
  6.168e+05  1.694e+00 
  6.168e+05  1.694e+00 
  6.168e+05  1.694e+00 
  6.168e+05  1.694e+00 
  6.168e+05  1.694e+00 
  6.169e+05  1.694e+00 
  6.169e+05  1.694e+00 
  6.169e+05  1.694e+00 
  6.169e+05  1.694e+00 
  6.169e+05  1.694e+00 
  6.170e+05  1.694e+00 
  6.170e+05  1.694e+00 
  6.170e+05  1.694e+00 
  6.170e+05  1.694e+00 
  6.170e+05  1.694e+00 
  6.171e+05  1.694e+00 
  6.171e+05  1.694e+00 
  6.171e+05  1.694e+00 
  6.171e+05  1.694e+00 
  6.171e+05  1.694e+00 
  6.172e+05  1.694e+00 
  6.172e+05  1.694e+00 
  6.172e+05  1.694e+00 
  6.172e+05  1.694e+00 
  6.172e+05  1.694e+00 
  6.173e+05  1.694e+00 
  6.173e+05  1.694e+00 
  6.173e+05  1.694e+00 
  6.173e+05  1.694e+00 
  6.173e+05  1.694e+00 
  6.174e+05  1.694e+00 
  6.174e+05  1.694e+00 
  6.174e+05  1.694e+00 
  6.174e+05  1.694e+00 
  6.174e+05  1.694e+00 
  6.175e+05  1.694e+00 
  6.175e+05  1.694e+00 
  6.175e+05  1.694e+00 
  6.175e+05  1.694e+00 
  6.175e+05  1.694e+00 
  6.176e+05  1.694e+00 
  6.176e+05  1.694e+00 
  6.176e+05  1.694e+00 
  6.176e+05  1.694e+00 
  6.176e+05  1.694e+00 
  6.177e+05  1.694e+00 
  6.177e+05  1.694e+00 
  6.177e+05  1.694e+00 
  6.177e+05  1.694e+00 
  6.177e+05  1.694e+00 
  6.178e+05  1.694e+00 
  6.178e+05  1.694e+00 
  6.178e+05  1.694e+00 
  6.178e+05  1.694e+00 
  6.178e+05  1.694e+00 
  6.179e+05  1.694e+00 
  6.179e+05  1.694e+00 
  6.179e+05  1.694e+00 
  6.179e+05  1.694e+00 
  6.179e+05  1.694e+00 
  6.180e+05  1.694e+00 
  6.180e+05  1.694e+00 
  6.180e+05  1.694e+00 
  6.180e+05  1.694e+00 
  6.180e+05  1.694e+00 
  6.181e+05  1.694e+00 
  6.181e+05  1.694e+00 
  6.181e+05  1.694e+00 
  6.181e+05  1.694e+00 
  6.181e+05  1.694e+00 
  6.182e+05  1.694e+00 
  6.182e+05  1.694e+00 
  6.182e+05  1.694e+00 
  6.182e+05  1.694e+00 
  6.182e+05  1.694e+00 
  6.183e+05  1.694e+00 
  6.183e+05  1.694e+00 
  6.183e+05  1.694e+00 
  6.183e+05  1.694e+00 
  6.183e+05  1.694e+00 
  6.184e+05  1.694e+00 
  6.184e+05  1.694e+00 
  6.184e+05  1.694e+00 
  6.184e+05  1.694e+00 
  6.184e+05  1.694e+00 
  6.185e+05  1.694e+00 
  6.185e+05  1.694e+00 
  6.185e+05  1.694e+00 
  6.185e+05  1.694e+00 
  6.185e+05  1.694e+00 
  6.186e+05  1.694e+00 
  6.186e+05  1.694e+00 
  6.186e+05  1.694e+00 
  6.186e+05  1.694e+00 
  6.186e+05  1.694e+00 
  6.187e+05  1.694e+00 
  6.187e+05  1.694e+00 
  6.187e+05  1.694e+00 
  6.187e+05  1.694e+00 
  6.187e+05  1.694e+00 
  6.188e+05  1.694e+00 
  6.188e+05  1.694e+00 
  6.188e+05  1.694e+00 
  6.188e+05  1.694e+00 
  6.188e+05  1.694e+00 
  6.189e+05  1.694e+00 
  6.189e+05  1.694e+00 
  6.189e+05  1.694e+00 
  6.189e+05  1.694e+00 
  6.189e+05  1.694e+00 
  6.190e+05  1.694e+00 
  6.190e+05  1.694e+00 
  6.190e+05  1.694e+00 
  6.190e+05  1.694e+00 
  6.190e+05  1.694e+00 
  6.191e+05  1.694e+00 
  6.191e+05  1.694e+00 
  6.191e+05  1.694e+00 
  6.191e+05  1.694e+00 
  6.191e+05  1.694e+00 
  6.192e+05  1.694e+00 
  6.192e+05  1.694e+00 
  6.192e+05  1.694e+00 
  6.192e+05  1.694e+00 
  6.192e+05  1.694e+00 
  6.193e+05  1.694e+00 
  6.193e+05  1.694e+00 
  6.193e+05  1.694e+00 
  6.193e+05  1.694e+00 
  6.193e+05  1.694e+00 
  6.194e+05  1.694e+00 
  6.194e+05  1.694e+00 
  6.194e+05  1.694e+00 
  6.194e+05  1.694e+00 
  6.194e+05  1.694e+00 
  6.195e+05  1.694e+00 
  6.195e+05  1.694e+00 
  6.195e+05  1.694e+00 
  6.195e+05  1.694e+00 
  6.195e+05  1.694e+00 
  6.196e+05  1.694e+00 
  6.196e+05  1.694e+00 
  6.196e+05  1.694e+00 
  6.196e+05  1.694e+00 
  6.196e+05  1.694e+00 
  6.197e+05  1.694e+00 
  6.197e+05  1.694e+00 
  6.197e+05  1.694e+00 
  6.197e+05  1.694e+00 
  6.197e+05  1.694e+00 
  6.198e+05  1.694e+00 
  6.198e+05  1.694e+00 
  6.198e+05  1.694e+00 
  6.198e+05  1.694e+00 
  6.198e+05  1.694e+00 
  6.199e+05  1.694e+00 
  6.199e+05  1.694e+00 
  6.199e+05  1.694e+00 
  6.199e+05  1.694e+00 
  6.199e+05  1.694e+00 
  6.200e+05  1.694e+00 
  6.200e+05  1.694e+00 
  6.200e+05  1.694e+00 


==> figures/Figure_2/f_1post_5.txt <==
n c 
  6.250e+05  2.650e-01 
  6.250e+05  2.010e-01 
  6.250e+05  1.491e-01 
  6.251e+05  1.080e-01 
  6.251e+05  7.637e-02 
  6.251e+05  5.287e-02 
  6.252e+05  3.604e-02 
  6.252e+05  2.459e-02 
  6.252e+05  1.728e-02 
  6.252e+05  1.308e-02 
  6.252e+05  1.115e-02 
  6.253e+05  1.081e-02 
  6.253e+05  1.081e-02 
  6.253e+05  1.081e-02 
  6.254e+05  1.081e-02 
  6.254e+05  1.081e-02 
  6.254e+05  1.081e-02 
  6.254e+05  1.081e-02 
  6.254e+05  1.081e-02 
  6.255e+05  1.081e-02 
  6.255e+05  1.081e-02 
  6.255e+05  1.081e-02 
  6.256e+05  1.081e-02 
  6.256e+05  9.399e-03 
  6.256e+05  7.934e-03 
  6.256e+05  6.602e-03 
  6.256e+05  5.457e-03 
  6.257e+05  4.525e-03 
  6.257e+05  3.801e-03 
  6.257e+05  3.259e-03 
  6.258e+05  2.862e-03 
  6.258e+05  2.571e-03 
  6.258e+05  2.348e-03 
  6.258e+05  2.171e-03 
  6.258e+05  2.025e-03 
  6.259e+05  1.902e-03 
  6.259e+05  1.795e-03 
  6.259e+05  1.701e-03 
  6.260e+05  1.614e-03 
  6.260e+05  1.531e-03 
  6.260e+05  1.445e-03 
  6.260e+05  1.352e-03 
  6.260e+05  1.250e-03 
  6.261e+05  1.139e-03 
  6.261e+05  1.022e-03 
  6.261e+05  9.033e-04 
  6.262e+05  7.878e-04 
  6.262e+05  6.798e-04 
  6.262e+05  5.834e-04 
  6.262e+05  5.014e-04 
  6.262e+05  4.351e-04 
  6.263e+05  3.837e-04 
  6.263e+05  3.451e-04 
  6.263e+05  3.160e-04 
  6.264e+05  2.934e-04 
  6.264e+05  2.748e-04 
  6.264e+05  2.577e-04 
  6.264e+05  2.404e-04 
  6.264e+05  2.224e-04 
  6.265e+05  2.040e-04 
  6.265e+05  1.859e-04 
  6.265e+05  1.687e-04 
  6.266e+05  1.524e-04 
  6.266e+05  1.371e-04 
  6.266e+05  1.229e-04 
  6.266e+05  1.098e-04 
  6.266e+05  9.784e-05 
  6.267e+05  8.698e-05 
  6.267e+05  7.711e-05 
  6.267e+05  6.816e-05 
  6.268e+05  6.017e-05 
  6.268e+05  5.314e-05 
  6.268e+05  4.720e-05 
  6.268e+05  4.260e-05 
  6.268e+05  3.944e-05 
  6.269e+05  3.742e-05 
  6.269e+05  3.585e-05 
  6.269e+05  3.405e-05 
  6.270e+05  3.163e-05 
  6.270e+05  2.860e-05 
  6.270e+05  2.523e-05 
  6.270e+05  2.188e-05 
  6.270e+05  1.879e-05 
  6.271e+05  1.612e-05 
  6.271e+05  1.393e-05 
  6.271e+05  1.221e-05 
  6.272e+05  1.090e-05 
  6.272e+05  1.000e-05 
  6.272e+05  1.000e-05 
  6.272e+05  1.000e-05 
  6.272e+05  1.000e-05 
  6.273e+05  1.000e-05 
  6.273e+05  1.000e-05 
  6.273e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 


==> figures/Figure_2/f_1post_6.txt <==
n c 
  6.500e+05  5.004e+00 
  6.500e+05  4.732e+00 
  6.501e+05  4.473e+00 
  6.501e+05  4.225e+00 
  6.501e+05  3.988e+00 
  6.502e+05  3.762e+00 
  6.502e+05  3.547e+00 
  6.502e+05  3.342e+00 
  6.502e+05  3.147e+00 
  6.503e+05  2.961e+00 
  6.503e+05  2.784e+00 
  6.503e+05  2.616e+00 
  6.504e+05  2.457e+00 
  6.504e+05  2.305e+00 
  6.504e+05  2.161e+00 
  6.504e+05  2.024e+00 
  6.505e+05  1.894e+00 
  6.505e+05  1.771e+00 
  6.505e+05  1.654e+00 
  6.506e+05  1.543e+00 
  6.506e+05  1.438e+00 
  6.506e+05  1.338e+00 
  6.507e+05  1.244e+00 
  6.507e+05  1.155e+00 
  6.507e+05  1.071e+00 
  6.508e+05  9.914e-01 
  6.508e+05  9.169e-01 
  6.508e+05  8.469e-01 
  6.508e+05  7.813e-01 
  6.509e+05  7.199e-01 
  6.509e+05  6.624e-01 
  6.509e+05  6.088e-01 
  6.510e+05  5.588e-01 
  6.510e+05  5.123e-01 
  6.510e+05  4.690e-01 
  6.510e+05  4.289e-01 
  6.511e+05  3.916e-01 
  6.511e+05  3.572e-01 
  6.511e+05  3.254e-01 
  6.512e+05  2.961e-01 
  6.512e+05  2.690e-01 
  6.512e+05  2.442e-01 
  6.513e+05  2.214e-01 
  6.513e+05  2.004e-01 
  6.513e+05  1.812e-01 
  6.514e+05  1.637e-01 
  6.514e+05  1.476e-01 
  6.514e+05  1.330e-01 
  6.514e+05  1.196e-01 
  6.515e+05  1.075e-01 
  6.515e+05  9.642e-02 
  6.515e+05  8.637e-02 
  6.516e+05  7.726e-02 
  6.516e+05  6.900e-02 
  6.516e+05  6.153e-02 
  6.516e+05  5.478e-02 
  6.517e+05  4.869e-02 
  6.517e+05  4.321e-02 
  6.517e+05  3.828e-02 
  6.518e+05  3.386e-02 
  6.518e+05  2.990e-02 
  6.518e+05  2.635e-02 
  6.519e+05  2.317e-02 
  6.519e+05  2.035e-02 
  6.519e+05  1.783e-02 
  6.520e+05  1.559e-02 
  6.520e+05  1.361e-02 
  6.520e+05  1.186e-02 
  6.520e+05  1.031e-02 
  6.521e+05  8.954e-03 
  6.521e+05  7.762e-03 
  6.521e+05  6.720e-03 
  6.522e+05  5.810e-03 
  6.522e+05  5.019e-03 
  6.522e+05  4.333e-03 
  6.522e+05  3.739e-03 
  6.523e+05  3.225e-03 
  6.523e+05  2.783e-03 
  6.523e+05  2.404e-03 
  6.524e+05  2.078e-03 
  6.524e+05  1.801e-03 
  6.524e+05  1.565e-03 
  6.525e+05  1.364e-03 
  6.525e+05  1.195e-03 
  6.525e+05  1.051e-03 
  6.526e+05  9.295e-04 
  6.526e+05  8.267e-04 
  6.526e+05  7.393e-04 
  6.526e+05  6.648e-04 
  6.527e+05  6.012e-04 
  6.527e+05  5.464e-04 
  6.527e+05  4.992e-04 
  6.528e+05  4.581e-04 
  6.528e+05  4.222e-04 
  6.528e+05  3.906e-04 
  6.528e+05  3.625e-04 
  6.529e+05  3.372e-04 
  6.529e+05  3.143e-04 
  6.529e+05  2.933e-04 
  6.530e+05  2.739e-04 
  6.530e+05  2.557e-04 
  6.530e+05  2.387e-04 
  6.531e+05  2.227e-04 
  6.531e+05  2.075e-04 
  6.531e+05  1.932e-04 
  6.532e+05  1.797e-04 
  6.532e+05  1.669e-04 
  6.532e+05  1.547e-04 
  6.532e+05  1.432e-04 
  6.533e+05  1.323e-04 
  6.533e+05  1.220e-04 
  6.533e+05  1.123e-04 
  6.534e+05  1.031e-04 
  6.534e+05  9.452e-05 
  6.534e+05  8.646e-05 
  6.534e+05  7.892e-05 
  6.535e+05  7.189e-05 
  6.535e+05  6.535e-05 
  6.535e+05  5.929e-05 
  6.536e+05  5.369e-05 
  6.536e+05  4.852e-05 
  6.536e+05  4.377e-05 
  6.537e+05  3.942e-05 
  6.537e+05  3.544e-05 
  6.537e+05  3.181e-05 
  6.538e+05  2.852e-05 
  6.538e+05  2.555e-05 
  6.538e+05  2.287e-05 
  6.538e+05  2.046e-05 
  6.539e+05  1.829e-05 
  6.539e+05  1.635e-05 
  6.539e+05  1.460e-05 
  6.540e+05  1.304e-05 
  6.540e+05  1.163e-05 
  6.540e+05  1.036e-05 
  6.540e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 


==> figures/Figure_2/f_1post_7.txt <==
n c 
  6.750e+05  4.601e-01 
  6.750e+05  3.641e-01 
  6.751e+05  2.804e-01 
  6.751e+05  2.091e-01 
  6.751e+05  1.499e-01 
  6.752e+05  1.024e-01 
  6.752e+05  6.593e-02 
  6.752e+05  3.960e-02 
  6.753e+05  2.221e-02 
  6.753e+05  1.239e-02 
  6.754e+05  8.586e-03 
  6.754e+05  8.586e-03 
  6.754e+05  8.586e-03 
  6.755e+05  8.586e-03 
  6.755e+05  8.586e-03 
  6.755e+05  8.586e-03 
  6.756e+05  8.586e-03 
  6.756e+05  8.586e-03 
  6.756e+05  8.586e-03 
  6.757e+05  8.586e-03 
  6.757e+05  8.586e-03 
  6.757e+05  8.586e-03 
  6.758e+05  8.586e-03 
  6.758e+05  8.586e-03 
  6.758e+05  8.586e-03 
  6.759e+05  8.586e-03 
  6.759e+05  8.456e-03 
  6.759e+05  6.462e-03 
  6.760e+05  5.043e-03 
  6.760e+05  4.134e-03 
  6.760e+05  3.636e-03 
  6.761e+05  3.436e-03 
  6.761e+05  3.426e-03 
  6.762e+05  3.426e-03 
  6.762e+05  3.426e-03 
  6.762e+05  3.426e-03 
  6.763e+05  3.426e-03 
  6.763e+05  3.426e-03 
  6.763e+05  3.426e-03 
  6.764e+05  3.218e-03 
  6.764e+05  2.933e-03 
  6.764e+05  2.617e-03 
  6.765e+05  2.292e-03 
  6.765e+05  1.979e-03 
  6.765e+05  1.691e-03 
  6.766e+05  1.437e-03 
  6.766e+05  1.223e-03 
  6.766e+05  1.048e-03 
  6.767e+05  9.086e-04 
  6.767e+05  8.005e-04 
  6.768e+05  7.178e-04 
  6.768e+05  6.548e-04 
  6.768e+05  6.057e-04 
  6.769e+05  5.662e-04 
  6.769e+05  5.323e-04 
  6.769e+05  5.015e-04 
  6.770e+05  4.718e-04 
  6.770e+05  4.422e-04 
  6.770e+05  4.118e-04 
  6.771e+05  3.802e-04 
  6.771e+05  3.472e-04 
  6.771e+05  3.132e-04 
  6.772e+05  2.791e-04 
  6.772e+05  2.458e-04 
  6.772e+05  2.146e-04 
  6.773e+05  1.866e-04 
  6.773e+05  1.622e-04 
  6.773e+05  1.417e-04 
  6.774e+05  1.249e-04 
  6.774e+05  1.115e-04 
  6.774e+05  1.008e-04 
  6.775e+05  9.231e-05 
  6.775e+05  8.543e-05 
  6.776e+05  7.965e-05 
  6.776e+05  7.449e-05 
  6.776e+05  6.957e-05 
  6.777e+05  6.461e-05 
  6.777e+05  5.951e-05 
  6.777e+05  5.425e-05 
  6.778e+05  4.889e-05 
  6.778e+05  4.354e-05 
  6.778e+05  3.836e-05 
  6.779e+05  3.348e-05 
  6.779e+05  2.907e-05 
  6.779e+05  2.525e-05 
  6.780e+05  2.212e-05 
  6.780e+05  1.968e-05 
  6.780e+05  1.786e-05 
  6.781e+05  1.651e-05 
  6.781e+05  1.548e-05 
  6.782e+05  1.458e-05 
  6.782e+05  1.370e-05 
  6.782e+05  1.274e-05 
  6.783e+05  1.165e-05 
  6.783e+05  1.047e-05 
  6.783e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.803e+05  1.000e-05 
  6.803e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.809e+05  1.000e-05 
  6.809e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.999e+05  1.000e-05 
  6.999e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.100e+05  1.000e-05 
  7.100e+05  1.000e-05 


==> figures/Figure_2/f_1rand.txt <==
n c 
 0.000e+00  1.378e+01 
 5.000e+03  1.269e+01 
 1.000e+04  1.185e+01 
 1.500e+04  1.110e+01 
 2.000e+04  1.016e+01 
 2.500e+04  8.729e+00 
 3.000e+04  6.975e+00 
 3.500e+04  5.143e+00 
 4.000e+04  4.292e+00 
 4.500e+04  3.194e+00 
 5.000e+04  3.194e+00 
 5.500e+04  3.007e+00 
 6.000e+04  3.007e+00 
 6.500e+04  2.232e+00 
 7.000e+04  2.232e+00 
 7.500e+04  2.232e+00 
 8.000e+04  2.232e+00 
 8.500e+04  2.232e+00 
 9.000e+04  2.232e+00 
 9.500e+04  2.232e+00 
 1.000e+05  2.232e+00 
 1.050e+05  2.232e+00 
 1.100e+05  2.232e+00 
 1.150e+05  2.232e+00 
 1.200e+05  2.232e+00 
 1.250e+05  2.232e+00 
 1.300e+05  2.232e+00 
 1.350e+05  2.232e+00 
 1.400e+05  2.232e+00 
 1.450e+05  2.232e+00 
 1.500e+05  2.232e+00 
 1.550e+05  2.232e+00 
 1.600e+05  2.232e+00 
 1.650e+05  2.232e+00 
 1.700e+05  2.232e+00 
 1.750e+05  2.232e+00 
 1.800e+05  2.232e+00 
 1.850e+05  2.232e+00 
 1.900e+05  2.232e+00 
 1.950e+05  2.232e+00 
 2.000e+05  2.232e+00 
 2.050e+05  2.232e+00 
 2.100e+05  2.232e+00 
 2.150e+05  2.232e+00 
 2.200e+05  2.232e+00 
 2.250e+05  2.232e+00 
 2.300e+05  2.232e+00 
 2.350e+05  2.232e+00 
 2.400e+05  2.232e+00 
 2.450e+05  2.232e+00 
 2.500e+05  2.232e+00 
 2.550e+05  2.232e+00 
 2.600e+05  2.232e+00 
 2.650e+05  2.226e+00 
 2.700e+05  2.168e+00 
 2.750e+05  2.022e+00 
 2.800e+05  2.022e+00 
 2.850e+05  2.022e+00 
 2.900e+05  2.022e+00 
 2.950e+05  2.022e+00 
 3.000e+05  1.924e+00 
 3.050e+05  1.924e+00 
 3.100e+05  1.792e+00 
 3.150e+05  1.792e+00 
 3.200e+05  1.792e+00 
 3.250e+05  1.792e+00 
 3.300e+05  1.792e+00 
 3.350e+05  1.792e+00 
 3.400e+05  1.792e+00 
 3.450e+05  1.709e+00 
 3.500e+05  1.709e+00 
 3.550e+05  1.709e+00 
 3.600e+05  1.709e+00 
 3.650e+05  1.709e+00 
 3.700e+05  1.709e+00 
 3.750e+05  1.709e+00 
 3.800e+05  1.709e+00 
 3.850e+05  1.709e+00 
 3.900e+05  1.709e+00 
 3.950e+05  1.709e+00 
 4.000e+05  1.709e+00 
 4.050e+05  1.709e+00 
 4.100e+05  1.709e+00 
 4.150e+05  1.709e+00 
 4.200e+05  1.709e+00 
 4.250e+05  1.709e+00 
 4.300e+05  1.709e+00 
 4.350e+05  1.709e+00 
 4.400e+05  1.709e+00 
 4.450e+05  1.709e+00 
 4.500e+05  1.709e+00 
 4.550e+05  1.709e+00 
 4.600e+05  1.709e+00 
 4.650e+05  1.709e+00 
 4.700e+05  1.709e+00 
 4.750e+05  1.709e+00 
 4.800e+05  1.709e+00 
 4.850e+05  1.709e+00 
 4.900e+05  1.709e+00 
 4.950e+05  1.709e+00 
 5.000e+05  1.709e+00 


==> figures/Figure_2/f_2ae_2.txt <==
n c 
  5.000e+05  4.075e+04 
  5.000e+05  4.075e+04 
  5.001e+05  4.075e+04 
  5.002e+05  4.075e+04 
  5.002e+05  3.981e+04 
  5.002e+05  3.981e+04 
  5.003e+05  3.981e+04 
  5.004e+05  3.952e+04 
  5.004e+05  3.952e+04 
  5.004e+05  3.952e+04 
  5.005e+05  3.952e+04 
  5.006e+05  3.952e+04 
  5.006e+05  3.952e+04 
  5.006e+05  3.952e+04 
  5.007e+05  3.936e+04 
  5.008e+05  3.934e+04 
  5.008e+05  3.930e+04 
  5.008e+05  3.930e+04 
  5.009e+05  3.930e+04 
  5.010e+05  3.930e+04 
  5.010e+05  3.930e+04 
  5.010e+05  3.930e+04 
  5.011e+05  3.930e+04 
  5.012e+05  3.930e+04 
  5.012e+05  3.930e+04 
  5.012e+05  3.930e+04 
  5.013e+05  3.930e+04 
  5.014e+05  3.930e+04 
  5.014e+05  3.930e+04 
  5.014e+05  3.930e+04 
  5.015e+05  3.930e+04 
  5.016e+05  3.930e+04 
  5.016e+05  3.930e+04 
  5.016e+05  3.930e+04 
  5.017e+05  3.930e+04 
  5.018e+05  3.930e+04 
  5.018e+05  3.930e+04 
  5.018e+05  3.930e+04 
  5.019e+05  3.930e+04 
  5.020e+05  3.930e+04 
  5.020e+05  3.930e+04 
  5.020e+05  3.930e+04 
  5.021e+05  3.930e+04 
  5.022e+05  3.930e+04 
  5.022e+05  3.930e+04 
  5.022e+05  3.930e+04 
  5.023e+05  3.930e+04 
  5.024e+05  3.930e+04 
  5.024e+05  3.930e+04 
  5.024e+05  3.930e+04 
  5.025e+05  3.930e+04 
  5.026e+05  3.930e+04 
  5.026e+05  3.930e+04 
  5.026e+05  3.930e+04 
  5.027e+05  3.930e+04 
  5.028e+05  3.930e+04 
  5.028e+05  3.930e+04 
  5.028e+05  3.930e+04 
  5.029e+05  3.930e+04 
  5.030e+05  3.930e+04 
  5.030e+05  3.930e+04 
  5.030e+05  3.930e+04 
  5.031e+05  3.930e+04 
  5.032e+05  3.930e+04 
  5.032e+05  3.930e+04 
  5.032e+05  3.930e+04 
  5.033e+05  3.930e+04 
  5.034e+05  3.930e+04 
  5.034e+05  3.930e+04 
  5.034e+05  3.930e+04 
  5.035e+05  3.930e+04 
  5.036e+05  3.930e+04 
  5.036e+05  3.930e+04 
  5.036e+05  3.930e+04 
  5.037e+05  3.930e+04 
  5.038e+05  3.930e+04 
  5.038e+05  3.930e+04 
  5.038e+05  3.930e+04 
  5.039e+05  3.930e+04 
  5.040e+05  3.930e+04 
  5.040e+05  3.930e+04 
  5.040e+05  3.930e+04 
  5.041e+05  3.930e+04 
  5.042e+05  3.930e+04 
  5.042e+05  3.930e+04 
  5.042e+05  3.930e+04 
  5.043e+05  3.930e+04 
  5.044e+05  3.930e+04 
  5.044e+05  3.930e+04 
  5.044e+05  3.930e+04 
  5.045e+05  3.930e+04 
  5.046e+05  3.930e+04 
  5.046e+05  3.930e+04 
  5.046e+05  3.930e+04 
  5.047e+05  3.930e+04 
  5.048e+05  3.930e+04 
  5.048e+05  3.930e+04 
  5.048e+05  3.930e+04 
  5.049e+05  3.930e+04 
  5.050e+05  3.930e+04 
  5.050e+05  3.930e+04 
  5.050e+05  3.930e+04 
  5.051e+05  3.930e+04 
  5.052e+05  3.930e+04 
  5.052e+05  3.930e+04 
  5.052e+05  3.930e+04 
  5.053e+05  3.930e+04 
  5.054e+05  3.930e+04 
  5.054e+05  3.930e+04 
  5.054e+05  3.930e+04 
  5.055e+05  3.930e+04 
  5.056e+05  3.930e+04 
  5.056e+05  3.930e+04 
  5.056e+05  3.930e+04 
  5.057e+05  3.930e+04 
  5.058e+05  3.930e+04 
  5.058e+05  3.930e+04 
  5.058e+05  3.930e+04 
  5.059e+05  3.930e+04 
  5.060e+05  3.930e+04 
  5.060e+05  3.930e+04 
  5.060e+05  3.930e+04 
  5.061e+05  3.930e+04 
  5.062e+05  3.930e+04 
  5.062e+05  3.930e+04 
  5.062e+05  3.930e+04 
  5.063e+05  3.930e+04 
  5.064e+05  3.930e+04 
  5.064e+05  3.930e+04 
  5.064e+05  3.930e+04 
  5.065e+05  3.930e+04 
  5.066e+05  3.930e+04 
  5.066e+05  3.930e+04 
  5.066e+05  3.930e+04 
  5.067e+05  3.930e+04 
  5.068e+05  3.930e+04 
  5.068e+05  3.930e+04 
  5.068e+05  3.930e+04 
  5.069e+05  3.930e+04 
  5.070e+05  3.930e+04 
  5.070e+05  3.930e+04 
  5.070e+05  3.930e+04 
  5.071e+05  3.930e+04 
  5.072e+05  3.930e+04 
  5.072e+05  3.930e+04 
  5.072e+05  3.930e+04 
  5.073e+05  3.930e+04 
  5.074e+05  3.930e+04 
  5.074e+05  3.930e+04 
  5.074e+05  3.930e+04 
  5.075e+05  3.930e+04 
  5.076e+05  3.930e+04 
  5.076e+05  3.930e+04 
  5.076e+05  3.930e+04 
  5.077e+05  3.930e+04 
  5.078e+05  3.930e+04 
  5.078e+05  3.930e+04 
  5.078e+05  3.930e+04 
  5.079e+05  3.930e+04 
  5.080e+05  3.930e+04 
  5.080e+05  3.930e+04 
  5.080e+05  3.930e+04 
  5.081e+05  3.930e+04 
  5.082e+05  3.930e+04 
  5.082e+05  3.930e+04 
  5.082e+05  3.930e+04 
  5.083e+05  3.930e+04 
  5.084e+05  3.930e+04 
  5.084e+05  3.930e+04 
  5.084e+05  3.930e+04 
  5.085e+05  3.930e+04 
  5.086e+05  3.930e+04 
  5.086e+05  3.930e+04 
  5.086e+05  3.930e+04 
  5.087e+05  3.930e+04 
  5.088e+05  3.930e+04 
  5.088e+05  3.930e+04 
  5.088e+05  3.930e+04 
  5.089e+05  3.930e+04 
  5.090e+05  3.930e+04 
  5.090e+05  3.930e+04 
  5.090e+05  3.930e+04 
  5.091e+05  3.930e+04 
  5.092e+05  3.930e+04 
  5.092e+05  3.930e+04 
  5.092e+05  3.930e+04 
  5.093e+05  3.930e+04 
  5.094e+05  3.930e+04 
  5.094e+05  3.930e+04 
  5.094e+05  3.930e+04 
  5.095e+05  3.930e+04 
  5.096e+05  3.930e+04 
  5.096e+05  3.930e+04 
  5.096e+05  3.930e+04 
  5.097e+05  3.930e+04 
  5.098e+05  3.930e+04 
  5.098e+05  3.930e+04 
  5.098e+05  3.930e+04 
  5.099e+05  3.930e+04 
  5.100e+05  3.930e+04 
  5.100e+05  3.930e+04 
  5.100e+05  3.930e+04 
  5.101e+05  3.930e+04 
  5.102e+05  3.930e+04 
  5.102e+05  3.930e+04 
  5.102e+05  3.930e+04 
  5.103e+05  3.930e+04 
  5.104e+05  3.930e+04 
  5.104e+05  3.930e+04 
  5.104e+05  3.930e+04 
  5.105e+05  3.930e+04 
  5.106e+05  3.930e+04 
  5.106e+05  3.930e+04 
  5.106e+05  3.930e+04 
  5.107e+05  3.930e+04 
  5.108e+05  3.930e+04 
  5.108e+05  3.930e+04 
  5.108e+05  3.930e+04 
  5.109e+05  3.930e+04 
  5.110e+05  3.930e+04 
  5.110e+05  3.930e+04 
  5.110e+05  3.930e+04 
  5.111e+05  3.930e+04 
  5.112e+05  3.930e+04 
  5.112e+05  3.930e+04 
  5.112e+05  3.930e+04 
  5.113e+05  3.930e+04 
  5.114e+05  3.930e+04 
  5.114e+05  3.930e+04 
  5.114e+05  3.930e+04 
  5.115e+05  3.930e+04 
  5.116e+05  3.930e+04 
  5.116e+05  3.930e+04 
  5.116e+05  3.930e+04 
  5.117e+05  3.930e+04 
  5.118e+05  3.930e+04 
  5.118e+05  3.930e+04 
  5.118e+05  3.930e+04 
  5.119e+05  3.930e+04 
  5.120e+05  3.930e+04 
  5.120e+05  3.930e+04 
  5.120e+05  3.930e+04 
  5.121e+05  3.930e+04 
  5.122e+05  3.930e+04 
  5.122e+05  3.930e+04 
  5.122e+05  3.930e+04 
  5.123e+05  3.930e+04 
  5.124e+05  3.930e+04 
  5.124e+05  3.930e+04 
  5.124e+05  3.930e+04 
  5.125e+05  3.930e+04 
  5.126e+05  3.930e+04 
  5.126e+05  3.930e+04 
  5.126e+05  3.930e+04 
  5.127e+05  3.930e+04 
  5.128e+05  3.930e+04 
  5.128e+05  3.930e+04 
  5.128e+05  3.930e+04 
  5.129e+05  3.930e+04 
  5.130e+05  3.930e+04 
  5.130e+05  3.930e+04 
  5.130e+05  3.930e+04 
  5.131e+05  3.930e+04 
  5.132e+05  3.930e+04 
  5.132e+05  3.930e+04 
  5.132e+05  3.930e+04 
  5.133e+05  3.930e+04 
  5.134e+05  3.930e+04 
  5.134e+05  3.930e+04 
  5.134e+05  3.930e+04 
  5.135e+05  3.930e+04 
  5.136e+05  3.930e+04 
  5.136e+05  3.930e+04 
  5.136e+05  3.930e+04 
  5.137e+05  3.930e+04 
  5.138e+05  3.930e+04 
  5.138e+05  3.930e+04 
  5.138e+05  3.930e+04 
  5.139e+05  3.930e+04 
  5.140e+05  3.930e+04 
  5.140e+05  3.930e+04 
  5.140e+05  3.930e+04 
  5.141e+05  3.930e+04 
  5.142e+05  3.930e+04 
  5.142e+05  3.930e+04 
  5.142e+05  3.930e+04 
  5.143e+05  3.930e+04 
  5.144e+05  3.930e+04 
  5.144e+05  3.930e+04 
  5.144e+05  3.930e+04 
  5.145e+05  3.930e+04 
  5.146e+05  3.930e+04 
  5.146e+05  3.930e+04 
  5.146e+05  3.930e+04 
  5.147e+05  3.930e+04 
  5.148e+05  3.930e+04 
  5.148e+05  3.930e+04 
  5.148e+05  3.930e+04 
  5.149e+05  3.930e+04 
  5.150e+05  3.930e+04 
  5.150e+05  3.930e+04 
  5.150e+05  3.930e+04 
  5.151e+05  3.930e+04 
  5.152e+05  3.930e+04 
  5.152e+05  3.930e+04 
  5.152e+05  3.930e+04 
  5.153e+05  3.930e+04 
  5.154e+05  3.930e+04 
  5.154e+05  3.930e+04 
  5.154e+05  3.930e+04 
  5.155e+05  3.930e+04 
  5.156e+05  3.930e+04 
  5.156e+05  3.930e+04 
  5.156e+05  3.930e+04 
  5.157e+05  3.930e+04 
  5.158e+05  3.930e+04 
  5.158e+05  3.930e+04 
  5.158e+05  3.930e+04 
  5.159e+05  3.930e+04 
  5.160e+05  3.930e+04 
  5.160e+05  3.930e+04 
  5.160e+05  3.930e+04 
  5.161e+05  3.930e+04 
  5.162e+05  3.930e+04 
  5.162e+05  3.930e+04 
  5.162e+05  3.930e+04 
  5.163e+05  3.930e+04 
  5.164e+05  3.930e+04 
  5.164e+05  3.930e+04 
  5.164e+05  3.930e+04 
  5.165e+05  3.930e+04 
  5.166e+05  3.930e+04 
  5.166e+05  3.930e+04 
  5.166e+05  3.930e+04 
  5.167e+05  3.930e+04 
  5.168e+05  3.930e+04 
  5.168e+05  3.930e+04 
  5.168e+05  3.930e+04 
  5.169e+05  3.930e+04 
  5.170e+05  3.930e+04 
  5.170e+05  3.930e+04 
  5.170e+05  3.930e+04 
  5.171e+05  3.930e+04 
  5.172e+05  3.930e+04 
  5.172e+05  3.930e+04 
  5.172e+05  3.930e+04 
  5.173e+05  3.930e+04 
  5.174e+05  3.930e+04 
  5.174e+05  3.930e+04 
  5.174e+05  3.930e+04 
  5.175e+05  3.930e+04 
  5.176e+05  3.930e+04 
  5.176e+05  3.930e+04 
  5.176e+05  3.930e+04 
  5.177e+05  3.930e+04 
  5.178e+05  3.930e+04 
  5.178e+05  3.930e+04 
  5.178e+05  3.930e+04 
  5.179e+05  3.930e+04 
  5.180e+05  3.930e+04 
  5.180e+05  3.930e+04 
  5.180e+05  3.930e+04 
  5.181e+05  3.930e+04 
  5.182e+05  3.930e+04 
  5.182e+05  3.930e+04 
  5.182e+05  3.930e+04 
  5.183e+05  3.930e+04 
  5.184e+05  3.930e+04 
  5.184e+05  3.930e+04 
  5.184e+05  3.930e+04 
  5.185e+05  3.930e+04 
  5.186e+05  3.930e+04 
  5.186e+05  3.930e+04 
  5.186e+05  3.930e+04 
  5.187e+05  3.930e+04 
  5.188e+05  3.930e+04 
  5.188e+05  3.930e+04 
  5.188e+05  3.930e+04 
  5.189e+05  3.930e+04 
  5.190e+05  3.930e+04 
  5.190e+05  3.930e+04 
  5.190e+05  3.930e+04 
  5.191e+05  3.930e+04 
  5.192e+05  3.930e+04 
  5.192e+05  3.930e+04 
  5.192e+05  3.930e+04 
  5.193e+05  3.930e+04 
  5.194e+05  3.930e+04 
  5.194e+05  3.930e+04 
  5.194e+05  3.930e+04 
  5.195e+05  3.930e+04 
  5.196e+05  3.930e+04 
  5.196e+05  3.930e+04 
  5.196e+05  3.930e+04 
  5.197e+05  3.930e+04 
  5.198e+05  3.930e+04 
  5.198e+05  3.930e+04 
  5.198e+05  3.930e+04 
  5.199e+05  3.930e+04 
  5.200e+05  3.930e+04 
  5.200e+05  3.930e+04 
  5.200e+05  3.930e+04 
  5.201e+05  3.930e+04 
  5.202e+05  3.930e+04 
  5.202e+05  3.930e+04 
  5.202e+05  3.930e+04 
  5.203e+05  3.930e+04 
  5.204e+05  3.930e+04 
  5.204e+05  3.930e+04 
  5.204e+05  3.930e+04 
  5.205e+05  3.930e+04 
  5.206e+05  3.930e+04 
  5.206e+05  3.930e+04 
  5.206e+05  3.930e+04 
  5.207e+05  3.930e+04 
  5.208e+05  3.930e+04 
  5.208e+05  3.930e+04 
  5.208e+05  3.930e+04 
  5.209e+05  3.930e+04 
  5.210e+05  3.930e+04 
  5.210e+05  3.930e+04 
  5.210e+05  3.930e+04 
  5.211e+05  3.930e+04 
  5.212e+05  3.930e+04 
  5.212e+05  3.930e+04 
  5.212e+05  3.930e+04 
  5.213e+05  3.930e+04 
  5.214e+05  3.930e+04 
  5.214e+05  3.930e+04 
  5.214e+05  3.930e+04 
  5.215e+05  3.930e+04 
  5.216e+05  3.930e+04 
  5.216e+05  3.930e+04 
  5.216e+05  3.930e+04 
  5.217e+05  3.930e+04 
  5.218e+05  3.930e+04 
  5.218e+05  3.930e+04 
  5.218e+05  3.930e+04 
  5.219e+05  3.930e+04 
  5.220e+05  3.930e+04 
  5.220e+05  3.930e+04 
  5.220e+05  3.930e+04 
  5.221e+05  3.930e+04 
  5.222e+05  3.930e+04 
  5.222e+05  3.930e+04 
  5.222e+05  3.930e+04 
  5.223e+05  3.930e+04 
  5.224e+05  3.930e+04 
  5.224e+05  3.930e+04 
  5.224e+05  3.930e+04 
  5.225e+05  3.930e+04 
  5.226e+05  3.930e+04 
  5.226e+05  3.930e+04 
  5.226e+05  3.930e+04 
  5.227e+05  3.930e+04 
  5.228e+05  3.930e+04 
  5.228e+05  3.930e+04 
  5.228e+05  3.930e+04 
  5.229e+05  3.930e+04 
  5.230e+05  3.930e+04 
  5.230e+05  3.930e+04 
  5.230e+05  3.930e+04 
  5.231e+05  3.930e+04 
  5.232e+05  3.930e+04 
  5.232e+05  3.930e+04 
  5.232e+05  3.930e+04 
  5.233e+05  3.930e+04 
  5.234e+05  3.930e+04 
  5.234e+05  3.930e+04 
  5.234e+05  3.930e+04 
  5.235e+05  3.930e+04 
  5.236e+05  3.930e+04 
  5.236e+05  3.930e+04 
  5.236e+05  3.930e+04 
  5.237e+05  3.930e+04 
  5.238e+05  3.930e+04 
  5.238e+05  3.930e+04 
  5.238e+05  3.930e+04 
  5.239e+05  3.930e+04 
  5.240e+05  3.930e+04 
  5.240e+05  3.930e+04 
  5.240e+05  3.930e+04 
  5.241e+05  3.930e+04 
  5.242e+05  3.930e+04 
  5.242e+05  3.930e+04 
  5.242e+05  3.930e+04 
  5.243e+05  3.930e+04 
  5.244e+05  3.930e+04 
  5.244e+05  3.930e+04 
  5.244e+05  3.930e+04 
  5.245e+05  3.930e+04 
  5.246e+05  3.930e+04 
  5.246e+05  3.930e+04 
  5.246e+05  3.930e+04 
  5.247e+05  3.930e+04 
  5.248e+05  3.930e+04 
  5.248e+05  3.930e+04 
  5.248e+05  3.930e+04 
  5.249e+05  3.930e+04 
  5.250e+05  3.930e+04 
  5.250e+05  3.930e+04 
  5.250e+05  3.930e+04 
  5.251e+05  3.930e+04 
  5.252e+05  3.930e+04 
  5.252e+05  3.930e+04 
  5.252e+05  3.930e+04 
  5.253e+05  3.930e+04 
  5.254e+05  3.930e+04 
  5.254e+05  3.930e+04 
  5.254e+05  3.930e+04 
  5.255e+05  3.930e+04 
  5.256e+05  3.930e+04 
  5.256e+05  3.930e+04 
  5.256e+05  3.930e+04 
  5.257e+05  3.930e+04 
  5.258e+05  3.930e+04 
  5.258e+05  3.930e+04 
  5.258e+05  3.930e+04 
  5.259e+05  3.930e+04 
  5.260e+05  3.930e+04 
  5.260e+05  3.930e+04 
  5.260e+05  3.930e+04 
  5.261e+05  3.930e+04 
  5.262e+05  3.930e+04 
  5.262e+05  3.930e+04 
  5.262e+05  3.930e+04 
  5.263e+05  3.930e+04 
  5.264e+05  3.930e+04 
  5.264e+05  3.930e+04 
  5.264e+05  3.930e+04 
  5.265e+05  3.930e+04 
  5.266e+05  3.930e+04 
  5.266e+05  3.930e+04 
  5.266e+05  3.930e+04 
  5.267e+05  3.930e+04 
  5.268e+05  3.930e+04 
  5.268e+05  3.930e+04 
  5.268e+05  3.930e+04 
  5.269e+05  3.930e+04 
  5.270e+05  3.930e+04 
  5.270e+05  3.930e+04 
  5.270e+05  3.930e+04 
  5.271e+05  3.930e+04 
  5.272e+05  3.930e+04 
  5.272e+05  3.930e+04 
  5.272e+05  3.930e+04 
  5.273e+05  3.930e+04 
  5.274e+05  3.930e+04 
  5.274e+05  3.930e+04 
  5.274e+05  3.930e+04 
  5.275e+05  3.930e+04 
  5.276e+05  3.930e+04 
  5.276e+05  3.930e+04 
  5.276e+05  3.930e+04 
  5.277e+05  3.930e+04 
  5.278e+05  3.930e+04 
  5.278e+05  3.930e+04 
  5.278e+05  3.930e+04 
  5.279e+05  3.930e+04 
  5.280e+05  3.930e+04 
  5.280e+05  3.930e+04 
  5.280e+05  3.930e+04 
  5.281e+05  3.930e+04 
  5.282e+05  3.930e+04 
  5.282e+05  3.930e+04 
  5.282e+05  3.930e+04 
  5.283e+05  3.930e+04 
  5.284e+05  3.930e+04 
  5.284e+05  3.930e+04 
  5.284e+05  3.930e+04 
  5.285e+05  3.930e+04 
  5.286e+05  3.930e+04 
  5.286e+05  3.930e+04 
  5.286e+05  3.930e+04 
  5.287e+05  3.930e+04 
  5.288e+05  3.930e+04 
  5.288e+05  3.930e+04 
  5.288e+05  3.930e+04 
  5.289e+05  3.930e+04 
  5.290e+05  3.930e+04 
  5.290e+05  3.930e+04 
  5.290e+05  3.930e+04 
  5.291e+05  3.930e+04 
  5.292e+05  3.930e+04 
  5.292e+05  3.930e+04 
  5.292e+05  3.930e+04 
  5.293e+05  3.930e+04 
  5.294e+05  3.930e+04 
  5.294e+05  3.930e+04 
  5.294e+05  3.930e+04 
  5.295e+05  3.930e+04 
  5.296e+05  3.930e+04 
  5.296e+05  3.930e+04 
  5.296e+05  3.930e+04 
  5.297e+05  3.930e+04 
  5.298e+05  3.930e+04 
  5.298e+05  3.930e+04 
  5.298e+05  3.930e+04 
  5.299e+05  3.930e+04 
  5.300e+05  3.930e+04 
  5.300e+05  3.930e+04 
  5.300e+05  3.930e+04 
  5.301e+05  3.930e+04 
  5.302e+05  3.930e+04 
  5.302e+05  3.930e+04 
  5.302e+05  3.930e+04 
  5.303e+05  3.930e+04 
  5.304e+05  3.930e+04 
  5.304e+05  3.930e+04 
  5.304e+05  3.930e+04 
  5.305e+05  3.930e+04 
  5.306e+05  3.930e+04 
  5.306e+05  3.930e+04 
  5.306e+05  3.930e+04 
  5.307e+05  3.930e+04 
  5.308e+05  3.930e+04 
  5.308e+05  3.930e+04 
  5.308e+05  3.930e+04 
  5.309e+05  3.930e+04 
  5.310e+05  3.930e+04 
  5.310e+05  3.930e+04 
  5.310e+05  3.930e+04 
  5.311e+05  3.930e+04 
  5.312e+05  3.930e+04 
  5.312e+05  3.930e+04 
  5.312e+05  3.930e+04 
  5.313e+05  3.930e+04 
  5.314e+05  3.930e+04 
  5.314e+05  3.930e+04 
  5.314e+05  3.930e+04 
  5.315e+05  3.930e+04 
  5.316e+05  3.930e+04 
  5.316e+05  3.930e+04 
  5.316e+05  3.930e+04 
  5.317e+05  3.930e+04 
  5.318e+05  3.930e+04 
  5.318e+05  3.930e+04 
  5.318e+05  3.930e+04 
  5.319e+05  3.930e+04 
  5.320e+05  3.930e+04 
  5.320e+05  3.930e+04 
  5.320e+05  3.930e+04 
  5.321e+05  3.930e+04 
  5.322e+05  3.930e+04 
  5.322e+05  3.930e+04 
  5.322e+05  3.930e+04 
  5.323e+05  3.930e+04 
  5.324e+05  3.930e+04 
  5.324e+05  3.930e+04 
  5.324e+05  3.930e+04 
  5.325e+05  3.930e+04 
  5.326e+05  3.930e+04 
  5.326e+05  3.930e+04 
  5.326e+05  3.930e+04 
  5.327e+05  3.930e+04 
  5.328e+05  3.930e+04 
  5.328e+05  3.930e+04 
  5.328e+05  3.930e+04 
  5.329e+05  3.930e+04 
  5.330e+05  3.930e+04 
  5.330e+05  3.930e+04 
  5.330e+05  3.930e+04 
  5.331e+05  3.930e+04 
  5.332e+05  3.930e+04 
  5.332e+05  3.930e+04 
  5.332e+05  3.930e+04 
  5.333e+05  3.930e+04 
  5.334e+05  3.930e+04 
  5.334e+05  3.930e+04 
  5.334e+05  3.930e+04 
  5.335e+05  3.930e+04 
  5.336e+05  3.930e+04 
  5.336e+05  3.930e+04 
  5.336e+05  3.930e+04 
  5.337e+05  3.930e+04 
  5.338e+05  3.930e+04 
  5.338e+05  3.930e+04 
  5.338e+05  3.930e+04 
  5.339e+05  3.930e+04 
  5.340e+05  3.930e+04 
  5.340e+05  3.930e+04 
  5.340e+05  3.930e+04 
  5.341e+05  3.930e+04 
  5.342e+05  3.930e+04 
  5.342e+05  3.930e+04 
  5.342e+05  3.930e+04 
  5.343e+05  3.930e+04 
  5.344e+05  3.930e+04 
  5.344e+05  3.930e+04 
  5.344e+05  3.930e+04 
  5.345e+05  3.930e+04 
  5.346e+05  3.930e+04 
  5.346e+05  3.930e+04 
  5.346e+05  3.930e+04 
  5.347e+05  3.930e+04 
  5.348e+05  3.930e+04 
  5.348e+05  3.930e+04 
  5.348e+05  3.930e+04 
  5.349e+05  3.930e+04 
  5.350e+05  3.930e+04 
  5.350e+05  3.930e+04 
  5.350e+05  3.930e+04 
  5.351e+05  3.930e+04 
  5.352e+05  3.930e+04 
  5.352e+05  3.930e+04 
  5.352e+05  3.930e+04 
  5.353e+05  3.930e+04 
  5.354e+05  3.930e+04 
  5.354e+05  3.930e+04 
  5.354e+05  3.930e+04 
  5.355e+05  3.930e+04 
  5.356e+05  3.930e+04 
  5.356e+05  3.930e+04 
  5.356e+05  3.930e+04 
  5.357e+05  3.930e+04 
  5.358e+05  3.930e+04 
  5.358e+05  3.930e+04 
  5.358e+05  3.930e+04 
  5.359e+05  3.930e+04 
  5.360e+05  3.930e+04 
  5.360e+05  3.930e+04 
  5.360e+05  3.930e+04 
  5.361e+05  3.930e+04 
  5.362e+05  3.930e+04 
  5.362e+05  3.930e+04 
  5.362e+05  3.930e+04 
  5.363e+05  3.930e+04 
  5.364e+05  3.930e+04 
  5.364e+05  3.930e+04 
  5.364e+05  3.930e+04 
  5.365e+05  3.930e+04 
  5.366e+05  3.930e+04 
  5.366e+05  3.930e+04 
  5.366e+05  3.930e+04 
  5.367e+05  3.930e+04 
  5.368e+05  3.930e+04 
  5.368e+05  3.930e+04 
  5.368e+05  3.930e+04 
  5.369e+05  3.930e+04 
  5.370e+05  3.930e+04 
  5.370e+05  3.930e+04 
  5.370e+05  3.930e+04 
  5.371e+05  3.930e+04 
  5.372e+05  3.930e+04 
  5.372e+05  3.930e+04 
  5.372e+05  3.930e+04 
  5.373e+05  3.930e+04 
  5.374e+05  3.930e+04 
  5.374e+05  3.930e+04 
  5.374e+05  3.930e+04 
  5.375e+05  3.930e+04 
  5.376e+05  3.930e+04 
  5.376e+05  3.930e+04 
  5.376e+05  3.930e+04 
  5.377e+05  3.930e+04 
  5.378e+05  3.930e+04 
  5.378e+05  3.930e+04 
  5.378e+05  3.930e+04 
  5.379e+05  3.930e+04 
  5.380e+05  3.930e+04 
  5.380e+05  3.930e+04 
  5.380e+05  3.930e+04 
  5.381e+05  3.930e+04 
  5.382e+05  3.930e+04 
  5.382e+05  3.930e+04 
  5.382e+05  3.930e+04 
  5.383e+05  3.930e+04 
  5.384e+05  3.930e+04 
  5.384e+05  3.930e+04 
  5.384e+05  3.930e+04 
  5.385e+05  3.930e+04 
  5.386e+05  3.930e+04 
  5.386e+05  3.930e+04 
  5.386e+05  3.930e+04 
  5.387e+05  3.930e+04 
  5.388e+05  3.930e+04 
  5.388e+05  3.930e+04 
  5.388e+05  3.930e+04 
  5.389e+05  3.930e+04 
  5.390e+05  3.930e+04 
  5.390e+05  3.930e+04 
  5.390e+05  3.930e+04 
  5.391e+05  3.930e+04 
  5.392e+05  3.930e+04 
  5.392e+05  3.930e+04 
  5.392e+05  3.930e+04 
  5.393e+05  3.930e+04 
  5.394e+05  3.930e+04 
  5.394e+05  3.930e+04 
  5.394e+05  3.930e+04 
  5.395e+05  3.930e+04 
  5.396e+05  3.930e+04 
  5.396e+05  3.930e+04 
  5.396e+05  3.930e+04 
  5.397e+05  3.930e+04 
  5.398e+05  3.930e+04 
  5.398e+05  3.930e+04 
  5.398e+05  3.930e+04 
  5.399e+05  3.930e+04 
  5.400e+05  3.930e+04 
  5.400e+05  3.930e+04 
  5.400e+05  3.930e+04 
  5.401e+05  3.930e+04 
  5.402e+05  3.930e+04 
  5.402e+05  3.930e+04 
  5.402e+05  3.930e+04 
  5.403e+05  3.930e+04 
  5.404e+05  3.930e+04 
  5.404e+05  3.930e+04 
  5.404e+05  3.930e+04 
  5.405e+05  3.930e+04 
  5.406e+05  3.930e+04 
  5.406e+05  3.930e+04 
  5.406e+05  3.930e+04 
  5.407e+05  3.930e+04 
  5.408e+05  3.930e+04 
  5.408e+05  3.930e+04 
  5.408e+05  3.930e+04 
  5.409e+05  3.930e+04 
  5.410e+05  3.930e+04 
  5.410e+05  3.930e+04 
  5.410e+05  3.930e+04 
  5.411e+05  3.930e+04 
  5.412e+05  3.930e+04 
  5.412e+05  3.930e+04 
  5.412e+05  3.930e+04 
  5.413e+05  3.930e+04 
  5.414e+05  3.930e+04 
  5.414e+05  3.930e+04 
  5.414e+05  3.930e+04 
  5.415e+05  3.930e+04 
  5.416e+05  3.930e+04 
  5.416e+05  3.930e+04 
  5.416e+05  3.930e+04 
  5.417e+05  3.930e+04 
  5.418e+05  3.930e+04 
  5.418e+05  3.930e+04 
  5.418e+05  3.930e+04 
  5.419e+05  3.930e+04 
  5.420e+05  3.930e+04 
  5.420e+05  3.930e+04 
  5.420e+05  3.930e+04 
  5.421e+05  3.930e+04 
  5.422e+05  3.930e+04 
  5.422e+05  3.930e+04 
  5.422e+05  3.930e+04 
  5.423e+05  3.930e+04 
  5.424e+05  3.930e+04 
  5.424e+05  3.930e+04 
  5.424e+05  3.930e+04 
  5.425e+05  3.930e+04 
  5.426e+05  3.930e+04 
  5.426e+05  3.930e+04 
  5.426e+05  3.930e+04 
  5.427e+05  3.930e+04 
  5.428e+05  3.930e+04 
  5.428e+05  3.930e+04 
  5.428e+05  3.930e+04 
  5.429e+05  3.930e+04 
  5.430e+05  3.930e+04 
  5.430e+05  3.930e+04 
  5.430e+05  3.930e+04 
  5.431e+05  3.930e+04 
  5.432e+05  3.930e+04 
  5.432e+05  3.930e+04 
  5.432e+05  3.930e+04 
  5.433e+05  3.930e+04 
  5.434e+05  3.930e+04 
  5.434e+05  3.930e+04 
  5.434e+05  3.930e+04 
  5.435e+05  3.930e+04 
  5.436e+05  3.930e+04 
  5.436e+05  3.930e+04 
  5.436e+05  3.930e+04 
  5.437e+05  3.930e+04 
  5.438e+05  3.930e+04 
  5.438e+05  3.930e+04 
  5.438e+05  3.930e+04 
  5.439e+05  3.930e+04 
  5.440e+05  3.930e+04 
  5.440e+05  3.930e+04 
  5.440e+05  3.930e+04 
  5.441e+05  3.930e+04 
  5.442e+05  3.930e+04 
  5.442e+05  3.930e+04 
  5.442e+05  3.930e+04 
  5.443e+05  3.930e+04 
  5.444e+05  3.930e+04 
  5.444e+05  3.930e+04 
  5.444e+05  3.930e+04 
  5.445e+05  3.930e+04 
  5.446e+05  3.930e+04 
  5.446e+05  3.930e+04 
  5.446e+05  3.930e+04 
  5.447e+05  3.930e+04 
  5.448e+05  3.930e+04 
  5.448e+05  3.930e+04 
  5.448e+05  3.930e+04 
  5.449e+05  3.930e+04 
  5.450e+05  3.930e+04 
  5.450e+05  3.930e+04 
  5.450e+05  3.930e+04 
  5.451e+05  3.930e+04 
  5.452e+05  3.930e+04 
  5.452e+05  3.930e+04 
  5.452e+05  3.930e+04 
  5.453e+05  3.930e+04 
  5.454e+05  3.930e+04 
  5.454e+05  3.930e+04 
  5.454e+05  3.930e+04 
  5.455e+05  3.930e+04 
  5.456e+05  3.930e+04 
  5.456e+05  3.930e+04 
  5.456e+05  3.930e+04 
  5.457e+05  3.930e+04 
  5.458e+05  3.930e+04 
  5.458e+05  3.930e+04 
  5.458e+05  3.930e+04 
  5.459e+05  3.930e+04 
  5.460e+05  3.930e+04 
  5.460e+05  3.930e+04 
  5.460e+05  3.930e+04 
  5.461e+05  3.930e+04 
  5.462e+05  3.930e+04 
  5.462e+05  3.930e+04 
  5.462e+05  3.930e+04 
  5.463e+05  3.930e+04 
  5.464e+05  3.930e+04 
  5.464e+05  3.930e+04 
  5.464e+05  3.930e+04 
  5.465e+05  3.930e+04 
  5.466e+05  3.930e+04 
  5.466e+05  3.930e+04 
  5.466e+05  3.930e+04 
  5.467e+05  3.930e+04 
  5.468e+05  3.930e+04 
  5.468e+05  3.930e+04 
  5.468e+05  3.930e+04 
  5.469e+05  3.930e+04 
  5.470e+05  3.930e+04 
  5.470e+05  3.930e+04 
  5.470e+05  3.930e+04 
  5.471e+05  3.930e+04 
  5.472e+05  3.930e+04 
  5.472e+05  3.930e+04 
  5.472e+05  3.930e+04 
  5.473e+05  3.930e+04 
  5.474e+05  3.930e+04 
  5.474e+05  3.930e+04 
  5.474e+05  3.930e+04 
  5.475e+05  3.930e+04 
  5.476e+05  3.930e+04 
  5.476e+05  3.930e+04 
  5.476e+05  3.930e+04 
  5.477e+05  3.930e+04 
  5.478e+05  3.930e+04 
  5.478e+05  3.930e+04 
  5.478e+05  3.930e+04 
  5.479e+05  3.930e+04 
  5.480e+05  3.930e+04 
  5.480e+05  3.930e+04 
  5.480e+05  3.930e+04 
  5.481e+05  3.930e+04 
  5.482e+05  3.930e+04 
  5.482e+05  3.930e+04 
  5.482e+05  3.930e+04 
  5.483e+05  3.930e+04 
  5.484e+05  3.930e+04 
  5.484e+05  3.930e+04 
  5.484e+05  3.930e+04 
  5.485e+05  3.930e+04 
  5.486e+05  3.930e+04 
  5.486e+05  3.930e+04 
  5.486e+05  3.930e+04 
  5.487e+05  3.930e+04 
  5.488e+05  3.930e+04 
  5.488e+05  3.930e+04 
  5.488e+05  3.930e+04 
  5.489e+05  3.930e+04 
  5.490e+05  3.930e+04 
  5.490e+05  3.930e+04 
  5.490e+05  3.930e+04 
  5.491e+05  3.930e+04 
  5.492e+05  3.930e+04 
  5.492e+05  3.930e+04 
  5.492e+05  3.930e+04 
  5.493e+05  3.930e+04 
  5.494e+05  3.930e+04 
  5.494e+05  3.930e+04 
  5.494e+05  3.930e+04 
  5.495e+05  3.930e+04 
  5.496e+05  3.930e+04 
  5.496e+05  3.930e+04 
  5.496e+05  3.930e+04 
  5.497e+05  3.930e+04 
  5.498e+05  3.930e+04 
  5.498e+05  3.930e+04 
  5.498e+05  3.930e+04 
  5.499e+05  3.930e+04 
  5.500e+05  3.930e+04 
  5.500e+05  3.930e+04 


==> figures/Figure_2/f_2ae_3.txt <==
n c 
  5.000e+05  4.062e+04 
  5.001e+05  3.995e+04 
  5.002e+05  3.992e+04 
  5.002e+05  3.992e+04 
  5.003e+05  3.992e+04 
  5.004e+05  3.981e+04 
  5.004e+05  3.956e+04 
  5.005e+05  3.956e+04 
  5.006e+05  3.942e+04 
  5.007e+05  3.942e+04 
  5.008e+05  3.942e+04 
  5.008e+05  3.942e+04 
  5.009e+05  3.942e+04 
  5.010e+05  3.922e+04 
  5.010e+05  3.892e+04 
  5.011e+05  3.892e+04 
  5.012e+05  3.888e+04 
  5.013e+05  3.885e+04 
  5.014e+05  3.885e+04 
  5.014e+05  3.885e+04 
  5.015e+05  3.883e+04 
  5.016e+05  3.883e+04 
  5.016e+05  3.883e+04 
  5.017e+05  3.883e+04 
  5.018e+05  3.881e+04 
  5.019e+05  3.881e+04 
  5.020e+05  3.880e+04 
  5.020e+05  3.880e+04 
  5.021e+05  3.880e+04 
  5.022e+05  3.880e+04 
  5.022e+05  3.879e+04 
  5.023e+05  3.878e+04 
  5.024e+05  3.877e+04 
  5.025e+05  3.877e+04 
  5.026e+05  3.877e+04 
  5.026e+05  3.876e+04 
  5.027e+05  3.875e+04 
  5.028e+05  3.875e+04 
  5.028e+05  3.875e+04 
  5.029e+05  3.874e+04 
  5.030e+05  3.873e+04 
  5.031e+05  3.873e+04 
  5.032e+05  3.873e+04 
  5.032e+05  3.872e+04 
  5.033e+05  3.871e+04 
  5.034e+05  3.868e+04 
  5.034e+05  3.868e+04 
  5.035e+05  3.866e+04 
  5.036e+05  3.865e+04 
  5.037e+05  3.862e+04 
  5.038e+05  3.858e+04 
  5.038e+05  3.857e+04 
  5.039e+05  3.857e+04 
  5.040e+05  3.857e+04 
  5.040e+05  3.854e+04 
  5.041e+05  3.854e+04 
  5.042e+05  3.852e+04 
  5.043e+05  3.852e+04 
  5.044e+05  3.851e+04 
  5.044e+05  3.849e+04 
  5.045e+05  3.849e+04 
  5.046e+05  3.849e+04 
  5.046e+05  3.849e+04 
  5.047e+05  3.849e+04 
  5.048e+05  3.849e+04 
  5.049e+05  3.848e+04 
  5.050e+05  3.847e+04 
  5.050e+05  3.846e+04 
  5.051e+05  3.845e+04 
  5.052e+05  3.844e+04 
  5.052e+05  3.843e+04 
  5.053e+05  3.842e+04 
  5.054e+05  3.841e+04 
  5.055e+05  3.841e+04 
  5.056e+05  3.841e+04 
  5.056e+05  3.840e+04 
  5.057e+05  3.840e+04 
  5.058e+05  3.837e+04 
  5.058e+05  3.837e+04 
  5.059e+05  3.837e+04 
  5.060e+05  3.837e+04 
  5.061e+05  3.837e+04 
  5.062e+05  3.836e+04 
  5.062e+05  3.836e+04 
  5.063e+05  3.836e+04 
  5.064e+05  3.836e+04 
  5.064e+05  3.836e+04 
  5.065e+05  3.835e+04 
  5.066e+05  3.835e+04 
  5.067e+05  3.835e+04 
  5.068e+05  3.834e+04 
  5.068e+05  3.834e+04 
  5.069e+05  3.834e+04 
  5.070e+05  3.834e+04 
  5.070e+05  3.834e+04 
  5.071e+05  3.834e+04 
  5.072e+05  3.834e+04 
  5.073e+05  3.834e+04 
  5.074e+05  3.834e+04 
  5.074e+05  3.834e+04 
  5.075e+05  3.834e+04 
  5.076e+05  3.833e+04 
  5.076e+05  3.833e+04 
  5.077e+05  3.833e+04 
  5.078e+05  3.833e+04 
  5.079e+05  3.833e+04 
  5.080e+05  3.833e+04 
  5.080e+05  3.833e+04 
  5.081e+05  3.833e+04 
  5.082e+05  3.833e+04 
  5.082e+05  3.833e+04 
  5.083e+05  3.833e+04 
  5.084e+05  3.833e+04 
  5.085e+05  3.833e+04 
  5.086e+05  3.833e+04 
  5.086e+05  3.833e+04 
  5.087e+05  3.833e+04 
  5.088e+05  3.833e+04 
  5.088e+05  3.833e+04 
  5.089e+05  3.833e+04 
  5.090e+05  3.833e+04 
  5.091e+05  3.833e+04 
  5.092e+05  3.833e+04 
  5.092e+05  3.833e+04 
  5.093e+05  3.833e+04 
  5.094e+05  3.833e+04 
  5.094e+05  3.833e+04 
  5.095e+05  3.833e+04 
  5.096e+05  3.833e+04 
  5.097e+05  3.833e+04 
  5.098e+05  3.833e+04 
  5.098e+05  3.833e+04 
  5.099e+05  3.833e+04 
  5.100e+05  3.833e+04 
  5.100e+05  3.833e+04 
  5.101e+05  3.833e+04 
  5.102e+05  3.833e+04 
  5.103e+05  3.833e+04 
  5.104e+05  3.833e+04 
  5.104e+05  3.833e+04 
  5.105e+05  3.833e+04 
  5.106e+05  3.833e+04 
  5.106e+05  3.833e+04 
  5.107e+05  3.833e+04 
  5.108e+05  3.833e+04 
  5.109e+05  3.833e+04 
  5.110e+05  3.833e+04 
  5.110e+05  3.833e+04 
  5.111e+05  3.833e+04 
  5.112e+05  3.833e+04 
  5.112e+05  3.833e+04 
  5.113e+05  3.833e+04 
  5.114e+05  3.833e+04 
  5.115e+05  3.833e+04 
  5.116e+05  3.833e+04 
  5.116e+05  3.833e+04 
  5.117e+05  3.833e+04 
  5.118e+05  3.833e+04 
  5.118e+05  3.833e+04 
  5.119e+05  3.833e+04 
  5.120e+05  3.833e+04 
  5.121e+05  3.833e+04 
  5.122e+05  3.833e+04 
  5.122e+05  3.833e+04 
  5.123e+05  3.833e+04 
  5.124e+05  3.833e+04 
  5.124e+05  3.833e+04 
  5.125e+05  3.833e+04 
  5.126e+05  3.833e+04 
  5.127e+05  3.833e+04 
  5.128e+05  3.833e+04 
  5.128e+05  3.833e+04 
  5.129e+05  3.833e+04 
  5.130e+05  3.833e+04 
  5.130e+05  3.833e+04 
  5.131e+05  3.833e+04 
  5.132e+05  3.833e+04 
  5.133e+05  3.833e+04 
  5.134e+05  3.833e+04 
  5.134e+05  3.833e+04 
  5.135e+05  3.833e+04 
  5.136e+05  3.833e+04 
  5.136e+05  3.833e+04 
  5.137e+05  3.833e+04 
  5.138e+05  3.833e+04 
  5.139e+05  3.833e+04 
  5.140e+05  3.833e+04 
  5.140e+05  3.833e+04 
  5.141e+05  3.833e+04 
  5.142e+05  3.833e+04 
  5.142e+05  3.833e+04 
  5.143e+05  3.833e+04 
  5.144e+05  3.833e+04 
  5.145e+05  3.833e+04 
  5.146e+05  3.833e+04 
  5.146e+05  3.833e+04 
  5.147e+05  3.833e+04 
  5.148e+05  3.833e+04 
  5.148e+05  3.833e+04 
  5.149e+05  3.833e+04 
  5.150e+05  3.833e+04 
  5.151e+05  3.833e+04 
  5.152e+05  3.833e+04 
  5.152e+05  3.833e+04 
  5.153e+05  3.833e+04 
  5.154e+05  3.833e+04 
  5.154e+05  3.833e+04 
  5.155e+05  3.833e+04 
  5.156e+05  3.833e+04 
  5.157e+05  3.833e+04 
  5.158e+05  3.833e+04 
  5.158e+05  3.833e+04 
  5.159e+05  3.833e+04 
  5.160e+05  3.833e+04 
  5.160e+05  3.833e+04 
  5.161e+05  3.833e+04 
  5.162e+05  3.833e+04 
  5.163e+05  3.833e+04 
  5.164e+05  3.833e+04 
  5.164e+05  3.833e+04 
  5.165e+05  3.833e+04 
  5.166e+05  3.833e+04 
  5.166e+05  3.833e+04 
  5.167e+05  3.833e+04 
  5.168e+05  3.833e+04 
  5.169e+05  3.833e+04 
  5.170e+05  3.833e+04 
  5.170e+05  3.833e+04 
  5.171e+05  3.833e+04 
  5.172e+05  3.833e+04 
  5.172e+05  3.833e+04 
  5.173e+05  3.833e+04 
  5.174e+05  3.833e+04 
  5.175e+05  3.833e+04 
  5.176e+05  3.833e+04 
  5.176e+05  3.833e+04 
  5.177e+05  3.833e+04 
  5.178e+05  3.833e+04 
  5.178e+05  3.833e+04 
  5.179e+05  3.833e+04 
  5.180e+05  3.833e+04 
  5.181e+05  3.833e+04 
  5.182e+05  3.833e+04 
  5.182e+05  3.833e+04 
  5.183e+05  3.833e+04 
  5.184e+05  3.833e+04 
  5.184e+05  3.833e+04 
  5.185e+05  3.833e+04 
  5.186e+05  3.833e+04 
  5.187e+05  3.833e+04 
  5.188e+05  3.833e+04 
  5.188e+05  3.833e+04 
  5.189e+05  3.833e+04 
  5.190e+05  3.833e+04 
  5.190e+05  3.833e+04 
  5.191e+05  3.833e+04 
  5.192e+05  3.833e+04 
  5.193e+05  3.833e+04 
  5.194e+05  3.833e+04 
  5.194e+05  3.833e+04 
  5.195e+05  3.833e+04 
  5.196e+05  3.833e+04 
  5.196e+05  3.833e+04 
  5.197e+05  3.833e+04 
  5.198e+05  3.833e+04 
  5.199e+05  3.833e+04 
  5.200e+05  3.833e+04 
  5.200e+05  3.833e+04 
  5.201e+05  3.833e+04 
  5.202e+05  3.833e+04 
  5.202e+05  3.833e+04 
  5.203e+05  3.833e+04 
  5.204e+05  3.833e+04 
  5.205e+05  3.833e+04 
  5.206e+05  3.833e+04 
  5.206e+05  3.833e+04 
  5.207e+05  3.833e+04 
  5.208e+05  3.833e+04 
  5.208e+05  3.833e+04 
  5.209e+05  3.833e+04 
  5.210e+05  3.833e+04 
  5.211e+05  3.833e+04 
  5.212e+05  3.833e+04 
  5.212e+05  3.833e+04 
  5.213e+05  3.833e+04 
  5.214e+05  3.833e+04 
  5.214e+05  3.833e+04 
  5.215e+05  3.833e+04 
  5.216e+05  3.833e+04 
  5.217e+05  3.833e+04 
  5.218e+05  3.833e+04 
  5.218e+05  3.833e+04 
  5.219e+05  3.833e+04 
  5.220e+05  3.833e+04 
  5.220e+05  3.833e+04 
  5.221e+05  3.833e+04 
  5.222e+05  3.833e+04 
  5.223e+05  3.833e+04 
  5.224e+05  3.833e+04 
  5.224e+05  3.833e+04 
  5.225e+05  3.833e+04 
  5.226e+05  3.833e+04 
  5.226e+05  3.833e+04 
  5.227e+05  3.833e+04 
  5.228e+05  3.833e+04 
  5.229e+05  3.833e+04 
  5.230e+05  3.833e+04 
  5.230e+05  3.833e+04 
  5.231e+05  3.833e+04 
  5.232e+05  3.833e+04 
  5.232e+05  3.833e+04 
  5.233e+05  3.833e+04 
  5.234e+05  3.833e+04 
  5.235e+05  3.833e+04 
  5.236e+05  3.833e+04 
  5.236e+05  3.833e+04 
  5.237e+05  3.833e+04 
  5.238e+05  3.833e+04 
  5.238e+05  3.833e+04 
  5.239e+05  3.833e+04 
  5.240e+05  3.833e+04 
  5.241e+05  3.833e+04 
  5.242e+05  3.833e+04 
  5.242e+05  3.833e+04 
  5.243e+05  3.833e+04 
  5.244e+05  3.833e+04 
  5.244e+05  3.833e+04 
  5.245e+05  3.833e+04 
  5.246e+05  3.833e+04 
  5.247e+05  3.833e+04 
  5.248e+05  3.833e+04 
  5.248e+05  3.833e+04 
  5.249e+05  3.833e+04 
  5.250e+05  3.833e+04 
  5.250e+05  3.833e+04 
  5.251e+05  3.833e+04 
  5.252e+05  3.833e+04 
  5.253e+05  3.833e+04 
  5.254e+05  3.833e+04 
  5.254e+05  3.833e+04 
  5.255e+05  3.833e+04 
  5.256e+05  3.833e+04 
  5.256e+05  3.833e+04 
  5.257e+05  3.833e+04 
  5.258e+05  3.833e+04 
  5.259e+05  3.833e+04 
  5.260e+05  3.833e+04 
  5.260e+05  3.833e+04 
  5.261e+05  3.833e+04 
  5.262e+05  3.833e+04 
  5.262e+05  3.833e+04 
  5.263e+05  3.833e+04 
  5.264e+05  3.833e+04 
  5.265e+05  3.833e+04 
  5.266e+05  3.833e+04 
  5.266e+05  3.833e+04 
  5.267e+05  3.833e+04 
  5.268e+05  3.833e+04 
  5.268e+05  3.833e+04 
  5.269e+05  3.833e+04 
  5.270e+05  3.833e+04 
  5.271e+05  3.833e+04 
  5.272e+05  3.833e+04 
  5.272e+05  3.833e+04 
  5.273e+05  3.833e+04 
  5.274e+05  3.833e+04 
  5.274e+05  3.833e+04 
  5.275e+05  3.833e+04 
  5.276e+05  3.833e+04 
  5.277e+05  3.833e+04 
  5.278e+05  3.833e+04 
  5.278e+05  3.833e+04 
  5.279e+05  3.833e+04 
  5.280e+05  3.833e+04 
  5.280e+05  3.833e+04 
  5.281e+05  3.833e+04 
  5.282e+05  3.833e+04 
  5.283e+05  3.833e+04 
  5.284e+05  3.833e+04 
  5.284e+05  3.833e+04 
  5.285e+05  3.833e+04 
  5.286e+05  3.833e+04 
  5.286e+05  3.833e+04 
  5.287e+05  3.833e+04 
  5.288e+05  3.833e+04 
  5.289e+05  3.833e+04 
  5.290e+05  3.833e+04 
  5.290e+05  3.833e+04 
  5.291e+05  3.833e+04 
  5.292e+05  3.833e+04 
  5.292e+05  3.833e+04 
  5.293e+05  3.833e+04 
  5.294e+05  3.833e+04 
  5.295e+05  3.833e+04 
  5.296e+05  3.833e+04 
  5.296e+05  3.833e+04 
  5.297e+05  3.833e+04 
  5.298e+05  3.833e+04 
  5.298e+05  3.833e+04 
  5.299e+05  3.833e+04 
  5.300e+05  3.833e+04 
  5.301e+05  3.833e+04 
  5.302e+05  3.833e+04 
  5.302e+05  3.833e+04 
  5.303e+05  3.833e+04 
  5.304e+05  3.833e+04 
  5.304e+05  3.833e+04 
  5.305e+05  3.833e+04 
  5.306e+05  3.833e+04 
  5.307e+05  3.833e+04 
  5.308e+05  3.833e+04 
  5.308e+05  3.833e+04 
  5.309e+05  3.833e+04 
  5.310e+05  3.833e+04 
  5.310e+05  3.833e+04 
  5.311e+05  3.833e+04 
  5.312e+05  3.833e+04 
  5.313e+05  3.833e+04 
  5.314e+05  3.833e+04 
  5.314e+05  3.833e+04 
  5.315e+05  3.833e+04 
  5.316e+05  3.833e+04 
  5.316e+05  3.833e+04 
  5.317e+05  3.833e+04 
  5.318e+05  3.833e+04 
  5.319e+05  3.833e+04 
  5.320e+05  3.833e+04 
  5.320e+05  3.833e+04 
  5.321e+05  3.833e+04 
  5.322e+05  3.833e+04 
  5.322e+05  3.833e+04 
  5.323e+05  3.833e+04 
  5.324e+05  3.833e+04 
  5.325e+05  3.833e+04 
  5.326e+05  3.833e+04 
  5.326e+05  3.833e+04 
  5.327e+05  3.833e+04 
  5.328e+05  3.833e+04 
  5.328e+05  3.833e+04 
  5.329e+05  3.833e+04 
  5.330e+05  3.833e+04 
  5.331e+05  3.833e+04 
  5.332e+05  3.833e+04 
  5.332e+05  3.833e+04 
  5.333e+05  3.833e+04 
  5.334e+05  3.833e+04 
  5.334e+05  3.833e+04 
  5.335e+05  3.833e+04 
  5.336e+05  3.833e+04 
  5.337e+05  3.833e+04 
  5.338e+05  3.833e+04 
  5.338e+05  3.833e+04 
  5.339e+05  3.833e+04 
  5.340e+05  3.833e+04 
  5.340e+05  3.833e+04 
  5.341e+05  3.833e+04 
  5.342e+05  3.833e+04 
  5.343e+05  3.833e+04 
  5.344e+05  3.833e+04 
  5.344e+05  3.833e+04 
  5.345e+05  3.833e+04 
  5.346e+05  3.833e+04 
  5.346e+05  3.833e+04 
  5.347e+05  3.833e+04 
  5.348e+05  3.833e+04 
  5.349e+05  3.833e+04 
  5.350e+05  3.833e+04 
  5.350e+05  3.833e+04 
  5.351e+05  3.833e+04 
  5.352e+05  3.833e+04 
  5.352e+05  3.833e+04 
  5.353e+05  3.833e+04 
  5.354e+05  3.833e+04 
  5.355e+05  3.833e+04 
  5.356e+05  3.833e+04 
  5.356e+05  3.833e+04 
  5.357e+05  3.833e+04 
  5.358e+05  3.833e+04 
  5.358e+05  3.833e+04 
  5.359e+05  3.833e+04 
  5.360e+05  3.833e+04 
  5.361e+05  3.833e+04 
  5.362e+05  3.833e+04 
  5.362e+05  3.833e+04 
  5.363e+05  3.833e+04 
  5.364e+05  3.833e+04 
  5.364e+05  3.833e+04 
  5.365e+05  3.833e+04 
  5.366e+05  3.833e+04 
  5.367e+05  3.833e+04 
  5.368e+05  3.833e+04 
  5.368e+05  3.833e+04 
  5.369e+05  3.833e+04 
  5.370e+05  3.833e+04 
  5.370e+05  3.833e+04 
  5.371e+05  3.833e+04 
  5.372e+05  3.833e+04 
  5.373e+05  3.833e+04 
  5.374e+05  3.833e+04 
  5.374e+05  3.833e+04 
  5.375e+05  3.833e+04 
  5.376e+05  3.833e+04 
  5.376e+05  3.833e+04 
  5.377e+05  3.833e+04 
  5.378e+05  3.833e+04 
  5.379e+05  3.833e+04 
  5.380e+05  3.833e+04 
  5.380e+05  3.833e+04 
  5.381e+05  3.833e+04 
  5.382e+05  3.833e+04 
  5.382e+05  3.833e+04 
  5.383e+05  3.833e+04 
  5.384e+05  3.833e+04 
  5.385e+05  3.833e+04 
  5.386e+05  3.833e+04 
  5.386e+05  3.833e+04 
  5.387e+05  3.833e+04 
  5.388e+05  3.833e+04 
  5.388e+05  3.833e+04 
  5.389e+05  3.833e+04 
  5.390e+05  3.833e+04 
  5.391e+05  3.833e+04 
  5.392e+05  3.833e+04 
  5.392e+05  3.833e+04 
  5.393e+05  3.833e+04 
  5.394e+05  3.833e+04 
  5.394e+05  3.833e+04 
  5.395e+05  3.833e+04 
  5.396e+05  3.833e+04 
  5.397e+05  3.833e+04 
  5.398e+05  3.833e+04 
  5.398e+05  3.833e+04 
  5.399e+05  3.833e+04 
  5.400e+05  3.833e+04 
  5.400e+05  3.833e+04 
  5.401e+05  3.833e+04 
  5.402e+05  3.833e+04 
  5.403e+05  3.833e+04 
  5.404e+05  3.833e+04 
  5.404e+05  3.833e+04 
  5.405e+05  3.833e+04 
  5.406e+05  3.833e+04 
  5.406e+05  3.833e+04 
  5.407e+05  3.833e+04 
  5.408e+05  3.833e+04 
  5.409e+05  3.833e+04 
  5.410e+05  3.833e+04 
  5.410e+05  3.833e+04 
  5.411e+05  3.833e+04 
  5.412e+05  3.833e+04 
  5.412e+05  3.833e+04 
  5.413e+05  3.833e+04 
  5.414e+05  3.833e+04 
  5.415e+05  3.833e+04 
  5.416e+05  3.833e+04 
  5.416e+05  3.833e+04 
  5.417e+05  3.833e+04 
  5.418e+05  3.833e+04 
  5.418e+05  3.833e+04 
  5.419e+05  3.833e+04 
  5.420e+05  3.833e+04 
  5.421e+05  3.833e+04 
  5.422e+05  3.833e+04 
  5.422e+05  3.833e+04 
  5.423e+05  3.833e+04 
  5.424e+05  3.833e+04 
  5.424e+05  3.833e+04 
  5.425e+05  3.833e+04 
  5.426e+05  3.833e+04 
  5.427e+05  3.833e+04 
  5.428e+05  3.833e+04 
  5.428e+05  3.833e+04 
  5.429e+05  3.833e+04 
  5.430e+05  3.833e+04 
  5.430e+05  3.833e+04 
  5.431e+05  3.833e+04 
  5.432e+05  3.833e+04 
  5.433e+05  3.833e+04 
  5.434e+05  3.833e+04 
  5.434e+05  3.833e+04 
  5.435e+05  3.833e+04 
  5.436e+05  3.833e+04 
  5.436e+05  3.833e+04 
  5.437e+05  3.833e+04 
  5.438e+05  3.833e+04 
  5.439e+05  3.833e+04 
  5.440e+05  3.833e+04 
  5.440e+05  3.833e+04 
  5.441e+05  3.833e+04 
  5.442e+05  3.833e+04 
  5.442e+05  3.833e+04 
  5.443e+05  3.833e+04 
  5.444e+05  3.833e+04 
  5.445e+05  3.833e+04 
  5.446e+05  3.833e+04 
  5.446e+05  3.833e+04 
  5.447e+05  3.833e+04 
  5.448e+05  3.833e+04 
  5.448e+05  3.833e+04 
  5.449e+05  3.833e+04 
  5.450e+05  3.833e+04 
  5.451e+05  3.833e+04 
  5.452e+05  3.833e+04 
  5.452e+05  3.833e+04 
  5.453e+05  3.833e+04 
  5.454e+05  3.833e+04 
  5.454e+05  3.833e+04 
  5.455e+05  3.833e+04 
  5.456e+05  3.833e+04 
  5.457e+05  3.833e+04 
  5.458e+05  3.833e+04 
  5.458e+05  3.833e+04 
  5.459e+05  3.833e+04 
  5.460e+05  3.833e+04 
  5.460e+05  3.833e+04 
  5.461e+05  3.833e+04 
  5.462e+05  3.833e+04 
  5.463e+05  3.833e+04 
  5.464e+05  3.833e+04 
  5.464e+05  3.833e+04 
  5.465e+05  3.833e+04 
  5.466e+05  3.833e+04 
  5.466e+05  3.833e+04 
  5.467e+05  3.833e+04 
  5.468e+05  3.833e+04 
  5.469e+05  3.833e+04 
  5.470e+05  3.833e+04 
  5.470e+05  3.833e+04 
  5.471e+05  3.833e+04 
  5.472e+05  3.833e+04 
  5.472e+05  3.833e+04 
  5.473e+05  3.833e+04 
  5.474e+05  3.833e+04 
  5.475e+05  3.833e+04 
  5.476e+05  3.833e+04 
  5.476e+05  3.833e+04 
  5.477e+05  3.833e+04 
  5.478e+05  3.833e+04 
  5.478e+05  3.833e+04 
  5.479e+05  3.833e+04 
  5.480e+05  3.833e+04 
  5.481e+05  3.833e+04 
  5.482e+05  3.833e+04 
  5.482e+05  3.833e+04 
  5.483e+05  3.833e+04 
  5.484e+05  3.833e+04 
  5.484e+05  3.833e+04 
  5.485e+05  3.833e+04 
  5.486e+05  3.833e+04 
  5.487e+05  3.833e+04 
  5.488e+05  3.833e+04 
  5.488e+05  3.833e+04 
  5.489e+05  3.833e+04 
  5.490e+05  3.833e+04 
  5.490e+05  3.833e+04 
  5.491e+05  3.833e+04 
  5.492e+05  3.833e+04 
  5.493e+05  3.833e+04 
  5.494e+05  3.833e+04 
  5.494e+05  3.833e+04 
  5.495e+05  3.833e+04 
  5.496e+05  3.833e+04 
  5.496e+05  3.833e+04 
  5.497e+05  3.833e+04 
  5.498e+05  3.833e+04 
  5.499e+05  3.833e+04 
  5.500e+05  3.833e+04 
  5.500e+05  3.833e+04 
  5.501e+05  3.833e+04 
  5.502e+05  3.833e+04 
  5.502e+05  3.833e+04 
  5.503e+05  3.833e+04 
  5.504e+05  3.833e+04 
  5.505e+05  3.833e+04 
  5.506e+05  3.833e+04 
  5.506e+05  3.833e+04 
  5.507e+05  3.833e+04 
  5.508e+05  3.833e+04 
  5.508e+05  3.833e+04 
  5.509e+05  3.833e+04 
  5.510e+05  3.833e+04 
  5.511e+05  3.833e+04 
  5.512e+05  3.833e+04 
  5.512e+05  3.833e+04 
  5.513e+05  3.833e+04 
  5.514e+05  3.833e+04 
  5.514e+05  3.833e+04 
  5.515e+05  3.833e+04 
  5.516e+05  3.833e+04 
  5.517e+05  3.833e+04 
  5.518e+05  3.833e+04 
  5.518e+05  3.833e+04 
  5.519e+05  3.833e+04 
  5.520e+05  3.833e+04 
  5.520e+05  3.833e+04 
  5.521e+05  3.833e+04 
  5.522e+05  3.833e+04 
  5.523e+05  3.833e+04 
  5.524e+05  3.833e+04 
  5.524e+05  3.833e+04 
  5.525e+05  3.833e+04 
  5.526e+05  3.833e+04 
  5.526e+05  3.833e+04 
  5.527e+05  3.833e+04 
  5.528e+05  3.833e+04 
  5.529e+05  3.833e+04 
  5.530e+05  3.833e+04 
  5.530e+05  3.833e+04 
  5.531e+05  3.833e+04 
  5.532e+05  3.833e+04 
  5.532e+05  3.833e+04 
  5.533e+05  3.833e+04 
  5.534e+05  3.833e+04 
  5.535e+05  3.833e+04 
  5.536e+05  3.833e+04 
  5.536e+05  3.833e+04 
  5.537e+05  3.833e+04 
  5.538e+05  3.833e+04 
  5.538e+05  3.833e+04 
  5.539e+05  3.833e+04 
  5.540e+05  3.833e+04 
  5.541e+05  3.833e+04 
  5.542e+05  3.833e+04 
  5.542e+05  3.833e+04 
  5.543e+05  3.833e+04 
  5.544e+05  3.833e+04 
  5.544e+05  3.833e+04 
  5.545e+05  3.833e+04 
  5.546e+05  3.833e+04 
  5.547e+05  3.833e+04 
  5.548e+05  3.833e+04 
  5.548e+05  3.833e+04 
  5.549e+05  3.833e+04 
  5.550e+05  3.833e+04 
  5.550e+05  3.833e+04 
  5.551e+05  3.833e+04 
  5.552e+05  3.833e+04 
  5.553e+05  3.833e+04 
  5.554e+05  3.833e+04 
  5.554e+05  3.833e+04 
  5.555e+05  3.833e+04 
  5.556e+05  3.833e+04 
  5.556e+05  3.833e+04 
  5.557e+05  3.833e+04 
  5.558e+05  3.833e+04 
  5.559e+05  3.833e+04 
  5.560e+05  3.833e+04 
  5.560e+05  3.833e+04 
  5.561e+05  3.833e+04 
  5.562e+05  3.833e+04 
  5.562e+05  3.833e+04 
  5.563e+05  3.833e+04 
  5.564e+05  3.833e+04 
  5.565e+05  3.833e+04 
  5.566e+05  3.833e+04 
  5.566e+05  3.833e+04 
  5.567e+05  3.833e+04 
  5.568e+05  3.833e+04 
  5.568e+05  3.833e+04 
  5.569e+05  3.833e+04 
  5.570e+05  3.833e+04 
  5.571e+05  3.833e+04 
  5.572e+05  3.833e+04 
  5.572e+05  3.833e+04 
  5.573e+05  3.833e+04 
  5.574e+05  3.833e+04 
  5.574e+05  3.833e+04 
  5.575e+05  3.833e+04 
  5.576e+05  3.833e+04 
  5.577e+05  3.833e+04 
  5.578e+05  3.833e+04 
  5.578e+05  3.833e+04 
  5.579e+05  3.833e+04 
  5.580e+05  3.833e+04 
  5.580e+05  3.833e+04 
  5.581e+05  3.833e+04 
  5.582e+05  3.833e+04 
  5.583e+05  3.833e+04 
  5.584e+05  3.833e+04 
  5.584e+05  3.833e+04 
  5.585e+05  3.833e+04 
  5.586e+05  3.833e+04 
  5.586e+05  3.833e+04 
  5.587e+05  3.833e+04 
  5.588e+05  3.833e+04 
  5.589e+05  3.833e+04 
  5.590e+05  3.833e+04 
  5.590e+05  3.833e+04 
  5.591e+05  3.833e+04 
  5.592e+05  3.833e+04 
  5.592e+05  3.833e+04 
  5.593e+05  3.833e+04 
  5.594e+05  3.833e+04 
  5.595e+05  3.833e+04 
  5.596e+05  3.833e+04 
  5.596e+05  3.833e+04 
  5.597e+05  3.833e+04 
  5.598e+05  3.833e+04 
  5.598e+05  3.833e+04 
  5.599e+05  3.833e+04 
  5.600e+05  3.833e+04 
  5.601e+05  3.833e+04 
  5.602e+05  3.833e+04 
  5.602e+05  3.833e+04 
  5.603e+05  3.833e+04 
  5.604e+05  3.833e+04 
  5.604e+05  3.833e+04 
  5.605e+05  3.833e+04 
  5.606e+05  3.833e+04 
  5.607e+05  3.833e+04 
  5.608e+05  3.833e+04 
  5.608e+05  3.833e+04 
  5.609e+05  3.833e+04 
  5.610e+05  3.833e+04 
  5.610e+05  3.833e+04 
  5.611e+05  3.833e+04 
  5.612e+05  3.833e+04 
  5.613e+05  3.833e+04 
  5.614e+05  3.833e+04 
  5.614e+05  3.833e+04 
  5.615e+05  3.833e+04 
  5.616e+05  3.833e+04 
  5.616e+05  3.833e+04 
  5.617e+05  3.833e+04 
  5.618e+05  3.833e+04 
  5.619e+05  3.833e+04 
  5.620e+05  3.833e+04 
  5.620e+05  3.833e+04 
  5.621e+05  3.833e+04 
  5.622e+05  3.833e+04 
  5.622e+05  3.833e+04 
  5.623e+05  3.833e+04 
  5.624e+05  3.833e+04 
  5.625e+05  3.833e+04 
  5.626e+05  3.833e+04 
  5.626e+05  3.833e+04 
  5.627e+05  3.833e+04 
  5.628e+05  3.833e+04 
  5.628e+05  3.833e+04 
  5.629e+05  3.833e+04 
  5.630e+05  3.833e+04 
  5.631e+05  3.833e+04 
  5.632e+05  3.833e+04 
  5.632e+05  3.833e+04 
  5.633e+05  3.833e+04 
  5.634e+05  3.833e+04 
  5.634e+05  3.833e+04 
  5.635e+05  3.833e+04 
  5.636e+05  3.833e+04 
  5.637e+05  3.833e+04 
  5.638e+05  3.833e+04 
  5.638e+05  3.833e+04 
  5.639e+05  3.833e+04 
  5.640e+05  3.833e+04 
  5.640e+05  3.833e+04 
  5.641e+05  3.833e+04 
  5.642e+05  3.833e+04 
  5.643e+05  3.833e+04 
  5.644e+05  3.833e+04 
  5.644e+05  3.833e+04 
  5.645e+05  3.833e+04 
  5.646e+05  3.833e+04 
  5.646e+05  3.833e+04 
  5.647e+05  3.833e+04 
  5.648e+05  3.833e+04 
  5.649e+05  3.833e+04 
  5.650e+05  3.833e+04 
  5.650e+05  3.833e+04 
  5.651e+05  3.833e+04 
  5.652e+05  3.833e+04 
  5.652e+05  3.833e+04 
  5.653e+05  3.833e+04 
  5.654e+05  3.833e+04 
  5.655e+05  3.833e+04 
  5.656e+05  3.833e+04 
  5.656e+05  3.833e+04 
  5.657e+05  3.833e+04 
  5.658e+05  3.833e+04 
  5.658e+05  3.833e+04 
  5.659e+05  3.833e+04 
  5.660e+05  3.833e+04 
  5.661e+05  3.833e+04 
  5.662e+05  3.833e+04 
  5.662e+05  3.833e+04 
  5.663e+05  3.833e+04 
  5.664e+05  3.833e+04 
  5.664e+05  3.833e+04 
  5.665e+05  3.833e+04 
  5.666e+05  3.833e+04 
  5.667e+05  3.833e+04 
  5.668e+05  3.833e+04 
  5.668e+05  3.833e+04 
  5.669e+05  3.833e+04 
  5.670e+05  3.833e+04 
  5.670e+05  3.833e+04 
  5.671e+05  3.833e+04 
  5.672e+05  3.833e+04 
  5.673e+05  3.833e+04 
  5.674e+05  3.833e+04 
  5.674e+05  3.833e+04 
  5.675e+05  3.833e+04 
  5.676e+05  3.833e+04 
  5.676e+05  3.833e+04 
  5.677e+05  3.833e+04 
  5.678e+05  3.833e+04 
  5.679e+05  3.833e+04 
  5.680e+05  3.833e+04 
  5.680e+05  3.833e+04 
  5.681e+05  3.833e+04 
  5.682e+05  3.833e+04 
  5.682e+05  3.833e+04 
  5.683e+05  3.833e+04 
  5.684e+05  3.833e+04 
  5.685e+05  3.833e+04 
  5.686e+05  3.833e+04 
  5.686e+05  3.833e+04 
  5.687e+05  3.833e+04 
  5.688e+05  3.833e+04 
  5.688e+05  3.833e+04 
  5.689e+05  3.833e+04 
  5.690e+05  3.833e+04 
  5.691e+05  3.833e+04 
  5.692e+05  3.833e+04 
  5.692e+05  3.833e+04 
  5.693e+05  3.833e+04 
  5.694e+05  3.833e+04 
  5.694e+05  3.833e+04 
  5.695e+05  3.833e+04 
  5.696e+05  3.833e+04 
  5.697e+05  3.833e+04 
  5.698e+05  3.833e+04 
  5.698e+05  3.833e+04 
  5.699e+05  3.833e+04 
  5.700e+05  3.833e+04 
  5.700e+05  3.833e+04 
  5.701e+05  3.833e+04 
  5.702e+05  3.833e+04 
  5.703e+05  3.833e+04 
  5.704e+05  3.833e+04 
  5.704e+05  3.833e+04 
  5.705e+05  3.833e+04 
  5.706e+05  3.833e+04 
  5.706e+05  3.833e+04 
  5.707e+05  3.833e+04 
  5.708e+05  3.833e+04 
  5.709e+05  3.833e+04 
  5.710e+05  3.833e+04 
  5.710e+05  3.833e+04 
  5.711e+05  3.833e+04 
  5.712e+05  3.833e+04 
  5.712e+05  3.833e+04 
  5.713e+05  3.833e+04 
  5.714e+05  3.833e+04 
  5.715e+05  3.833e+04 
  5.716e+05  3.833e+04 
  5.716e+05  3.833e+04 
  5.717e+05  3.833e+04 
  5.718e+05  3.833e+04 
  5.718e+05  3.833e+04 
  5.719e+05  3.833e+04 
  5.720e+05  3.833e+04 
  5.721e+05  3.833e+04 
  5.722e+05  3.833e+04 
  5.722e+05  3.833e+04 
  5.723e+05  3.833e+04 
  5.724e+05  3.833e+04 
  5.724e+05  3.833e+04 
  5.725e+05  3.833e+04 
  5.726e+05  3.833e+04 
  5.727e+05  3.833e+04 
  5.728e+05  3.833e+04 
  5.728e+05  3.833e+04 
  5.729e+05  3.833e+04 
  5.730e+05  3.833e+04 
  5.730e+05  3.833e+04 
  5.731e+05  3.833e+04 
  5.732e+05  3.833e+04 
  5.733e+05  3.833e+04 
  5.734e+05  3.833e+04 
  5.734e+05  3.833e+04 
  5.735e+05  3.833e+04 
  5.736e+05  3.833e+04 
  5.736e+05  3.833e+04 
  5.737e+05  3.833e+04 
  5.738e+05  3.833e+04 
  5.739e+05  3.833e+04 
  5.740e+05  3.833e+04 
  5.740e+05  3.833e+04 
  5.741e+05  3.833e+04 
  5.742e+05  3.833e+04 
  5.742e+05  3.833e+04 
  5.743e+05  3.833e+04 
  5.744e+05  3.833e+04 
  5.745e+05  3.833e+04 
  5.746e+05  3.833e+04 
  5.746e+05  3.833e+04 
  5.747e+05  3.833e+04 
  5.748e+05  3.833e+04 
  5.748e+05  3.833e+04 
  5.749e+05  3.833e+04 
  5.750e+05  3.833e+04 


==> figures/Figure_2/f_2ae_4.txt <==
n c 
  5.000e+05  3.959e+04 
  5.001e+05  3.959e+04 
  5.002e+05  3.905e+04 
  5.003e+05  3.880e+04 
  5.004e+05  3.880e+04 
  5.005e+05  3.880e+04 
  5.006e+05  3.880e+04 
  5.007e+05  3.880e+04 
  5.008e+05  3.880e+04 
  5.009e+05  3.880e+04 
  5.010e+05  3.850e+04 
  5.011e+05  3.850e+04 
  5.012e+05  3.850e+04 
  5.013e+05  3.850e+04 
  5.014e+05  3.850e+04 
  5.015e+05  3.850e+04 
  5.016e+05  3.850e+04 
  5.017e+05  3.850e+04 
  5.018e+05  3.841e+04 
  5.019e+05  3.841e+04 
  5.020e+05  3.838e+04 
  5.021e+05  3.836e+04 
  5.022e+05  3.836e+04 
  5.023e+05  3.836e+04 
  5.024e+05  3.836e+04 
  5.025e+05  3.835e+04 
  5.026e+05  3.833e+04 
  5.027e+05  3.833e+04 
  5.028e+05  3.833e+04 
  5.029e+05  3.833e+04 
  5.030e+05  3.833e+04 
  5.031e+05  3.833e+04 
  5.032e+05  3.833e+04 
  5.033e+05  3.833e+04 
  5.034e+05  3.833e+04 
  5.035e+05  3.833e+04 
  5.036e+05  3.833e+04 
  5.037e+05  3.833e+04 
  5.038e+05  3.833e+04 
  5.039e+05  3.833e+04 
  5.040e+05  3.833e+04 
  5.041e+05  3.833e+04 
  5.042e+05  3.833e+04 
  5.043e+05  3.833e+04 
  5.044e+05  3.833e+04 
  5.045e+05  3.833e+04 
  5.046e+05  3.833e+04 
  5.047e+05  3.833e+04 
  5.048e+05  3.833e+04 
  5.049e+05  3.833e+04 
  5.050e+05  3.833e+04 
  5.051e+05  3.833e+04 
  5.052e+05  3.833e+04 
  5.053e+05  3.833e+04 
  5.054e+05  3.833e+04 
  5.055e+05  3.833e+04 
  5.056e+05  3.833e+04 
  5.057e+05  3.833e+04 
  5.058e+05  3.833e+04 
  5.059e+05  3.833e+04 
  5.060e+05  3.833e+04 
  5.061e+05  3.832e+04 
  5.062e+05  3.832e+04 
  5.063e+05  3.832e+04 
  5.064e+05  3.832e+04 
  5.065e+05  3.832e+04 
  5.066e+05  3.832e+04 
  5.067e+05  3.832e+04 
  5.068e+05  3.832e+04 
  5.069e+05  3.832e+04 
  5.070e+05  3.832e+04 
  5.071e+05  3.832e+04 
  5.072e+05  3.832e+04 
  5.073e+05  3.832e+04 
  5.074e+05  3.832e+04 
  5.075e+05  3.832e+04 
  5.076e+05  3.832e+04 
  5.077e+05  3.832e+04 
  5.078e+05  3.832e+04 
  5.079e+05  3.832e+04 
  5.080e+05  3.832e+04 
  5.081e+05  3.832e+04 
  5.082e+05  3.832e+04 
  5.083e+05  3.832e+04 
  5.084e+05  3.832e+04 
  5.085e+05  3.832e+04 
  5.086e+05  3.832e+04 
  5.087e+05  3.832e+04 
  5.088e+05  3.832e+04 
  5.089e+05  3.832e+04 
  5.090e+05  3.832e+04 
  5.091e+05  3.832e+04 
  5.092e+05  3.832e+04 
  5.093e+05  3.832e+04 
  5.094e+05  3.832e+04 
  5.095e+05  3.832e+04 
  5.096e+05  3.832e+04 
  5.097e+05  3.832e+04 
  5.098e+05  3.832e+04 
  5.099e+05  3.832e+04 
  5.100e+05  3.832e+04 
  5.101e+05  3.832e+04 
  5.102e+05  3.832e+04 
  5.103e+05  3.832e+04 
  5.104e+05  3.832e+04 
  5.105e+05  3.832e+04 
  5.106e+05  3.832e+04 
  5.107e+05  3.832e+04 
  5.108e+05  3.832e+04 
  5.109e+05  3.832e+04 
  5.110e+05  3.832e+04 
  5.111e+05  3.832e+04 
  5.112e+05  3.832e+04 
  5.113e+05  3.832e+04 
  5.114e+05  3.832e+04 
  5.115e+05  3.832e+04 
  5.116e+05  3.832e+04 
  5.117e+05  3.832e+04 
  5.118e+05  3.832e+04 
  5.119e+05  3.832e+04 
  5.120e+05  3.832e+04 
  5.121e+05  3.832e+04 
  5.122e+05  3.832e+04 
  5.123e+05  3.832e+04 
  5.124e+05  3.832e+04 
  5.125e+05  3.832e+04 
  5.126e+05  3.832e+04 
  5.127e+05  3.832e+04 
  5.128e+05  3.832e+04 
  5.129e+05  3.832e+04 
  5.130e+05  3.832e+04 
  5.131e+05  3.832e+04 
  5.132e+05  3.832e+04 
  5.133e+05  3.832e+04 
  5.134e+05  3.832e+04 
  5.135e+05  3.832e+04 
  5.136e+05  3.832e+04 
  5.137e+05  3.832e+04 
  5.138e+05  3.832e+04 
  5.139e+05  3.832e+04 
  5.140e+05  3.832e+04 
  5.141e+05  3.832e+04 
  5.142e+05  3.832e+04 
  5.143e+05  3.832e+04 
  5.144e+05  3.832e+04 
  5.145e+05  3.832e+04 
  5.146e+05  3.832e+04 
  5.147e+05  3.832e+04 
  5.148e+05  3.832e+04 
  5.149e+05  3.832e+04 
  5.150e+05  3.832e+04 
  5.151e+05  3.832e+04 
  5.152e+05  3.832e+04 
  5.153e+05  3.832e+04 
  5.154e+05  3.832e+04 
  5.155e+05  3.832e+04 
  5.156e+05  3.832e+04 
  5.157e+05  3.832e+04 
  5.158e+05  3.832e+04 
  5.159e+05  3.832e+04 
  5.160e+05  3.832e+04 
  5.161e+05  3.832e+04 
  5.162e+05  3.832e+04 
  5.163e+05  3.832e+04 
  5.164e+05  3.832e+04 
  5.165e+05  3.832e+04 
  5.166e+05  3.832e+04 
  5.167e+05  3.832e+04 
  5.168e+05  3.832e+04 
  5.169e+05  3.832e+04 
  5.170e+05  3.832e+04 
  5.171e+05  3.832e+04 
  5.172e+05  3.832e+04 
  5.173e+05  3.832e+04 
  5.174e+05  3.832e+04 
  5.175e+05  3.832e+04 
  5.176e+05  3.832e+04 
  5.177e+05  3.832e+04 
  5.178e+05  3.832e+04 
  5.179e+05  3.832e+04 
  5.180e+05  3.832e+04 
  5.181e+05  3.832e+04 
  5.182e+05  3.832e+04 
  5.183e+05  3.832e+04 
  5.184e+05  3.832e+04 
  5.185e+05  3.832e+04 
  5.186e+05  3.832e+04 
  5.187e+05  3.832e+04 
  5.188e+05  3.832e+04 
  5.189e+05  3.832e+04 
  5.190e+05  3.832e+04 
  5.191e+05  3.832e+04 
  5.192e+05  3.832e+04 
  5.193e+05  3.832e+04 
  5.194e+05  3.832e+04 
  5.195e+05  3.832e+04 
  5.196e+05  3.832e+04 
  5.197e+05  3.832e+04 
  5.198e+05  3.832e+04 
  5.199e+05  3.832e+04 
  5.200e+05  3.832e+04 
  5.201e+05  3.832e+04 
  5.202e+05  3.832e+04 
  5.203e+05  3.832e+04 
  5.204e+05  3.832e+04 
  5.205e+05  3.832e+04 
  5.206e+05  3.832e+04 
  5.207e+05  3.832e+04 
  5.208e+05  3.832e+04 
  5.209e+05  3.832e+04 
  5.210e+05  3.832e+04 
  5.211e+05  3.832e+04 
  5.212e+05  3.832e+04 
  5.213e+05  3.832e+04 
  5.214e+05  3.832e+04 
  5.215e+05  3.832e+04 
  5.216e+05  3.832e+04 
  5.217e+05  3.832e+04 
  5.218e+05  3.832e+04 
  5.219e+05  3.832e+04 
  5.220e+05  3.832e+04 
  5.221e+05  3.832e+04 
  5.222e+05  3.832e+04 
  5.223e+05  3.832e+04 
  5.224e+05  3.832e+04 
  5.225e+05  3.832e+04 
  5.226e+05  3.832e+04 
  5.227e+05  3.832e+04 
  5.228e+05  3.832e+04 
  5.229e+05  3.832e+04 
  5.230e+05  3.832e+04 
  5.231e+05  3.832e+04 
  5.232e+05  3.832e+04 
  5.233e+05  3.832e+04 
  5.234e+05  3.832e+04 
  5.235e+05  3.832e+04 
  5.236e+05  3.832e+04 
  5.237e+05  3.832e+04 
  5.238e+05  3.832e+04 
  5.239e+05  3.832e+04 
  5.240e+05  3.832e+04 
  5.241e+05  3.832e+04 
  5.242e+05  3.832e+04 
  5.243e+05  3.832e+04 
  5.244e+05  3.832e+04 
  5.245e+05  3.832e+04 
  5.246e+05  3.832e+04 
  5.247e+05  3.832e+04 
  5.248e+05  3.832e+04 
  5.249e+05  3.832e+04 
  5.250e+05  3.832e+04 
  5.251e+05  3.832e+04 
  5.252e+05  3.832e+04 
  5.253e+05  3.832e+04 
  5.254e+05  3.832e+04 
  5.255e+05  3.832e+04 
  5.256e+05  3.832e+04 
  5.257e+05  3.832e+04 
  5.258e+05  3.832e+04 
  5.259e+05  3.832e+04 
  5.260e+05  3.832e+04 
  5.261e+05  3.832e+04 
  5.262e+05  3.832e+04 
  5.263e+05  3.832e+04 
  5.264e+05  3.832e+04 
  5.265e+05  3.832e+04 
  5.266e+05  3.832e+04 
  5.267e+05  3.832e+04 
  5.268e+05  3.832e+04 
  5.269e+05  3.832e+04 
  5.270e+05  3.832e+04 
  5.271e+05  3.832e+04 
  5.272e+05  3.832e+04 
  5.273e+05  3.832e+04 
  5.274e+05  3.832e+04 
  5.275e+05  3.832e+04 
  5.276e+05  3.832e+04 
  5.277e+05  3.832e+04 
  5.278e+05  3.832e+04 
  5.279e+05  3.832e+04 
  5.280e+05  3.832e+04 
  5.281e+05  3.832e+04 
  5.282e+05  3.832e+04 
  5.283e+05  3.832e+04 
  5.284e+05  3.832e+04 
  5.285e+05  3.832e+04 
  5.286e+05  3.832e+04 
  5.287e+05  3.832e+04 
  5.288e+05  3.832e+04 
  5.289e+05  3.832e+04 
  5.290e+05  3.832e+04 
  5.291e+05  3.832e+04 
  5.292e+05  3.832e+04 
  5.293e+05  3.832e+04 
  5.294e+05  3.832e+04 
  5.295e+05  3.832e+04 
  5.296e+05  3.832e+04 
  5.297e+05  3.832e+04 
  5.298e+05  3.832e+04 
  5.299e+05  3.832e+04 
  5.300e+05  3.832e+04 
  5.301e+05  3.832e+04 
  5.302e+05  3.832e+04 
  5.303e+05  3.832e+04 
  5.304e+05  3.832e+04 
  5.305e+05  3.832e+04 
  5.306e+05  3.832e+04 
  5.307e+05  3.832e+04 
  5.308e+05  3.832e+04 
  5.309e+05  3.832e+04 
  5.310e+05  3.832e+04 
  5.311e+05  3.832e+04 
  5.312e+05  3.832e+04 
  5.313e+05  3.832e+04 
  5.314e+05  3.832e+04 
  5.315e+05  3.832e+04 
  5.316e+05  3.832e+04 
  5.317e+05  3.832e+04 
  5.318e+05  3.832e+04 
  5.319e+05  3.832e+04 
  5.320e+05  3.832e+04 
  5.321e+05  3.832e+04 
  5.322e+05  3.832e+04 
  5.323e+05  3.832e+04 
  5.324e+05  3.832e+04 
  5.325e+05  3.832e+04 
  5.326e+05  3.832e+04 
  5.327e+05  3.832e+04 
  5.328e+05  3.832e+04 
  5.329e+05  3.832e+04 
  5.330e+05  3.832e+04 
  5.331e+05  3.832e+04 
  5.332e+05  3.832e+04 
  5.333e+05  3.832e+04 
  5.334e+05  3.832e+04 
  5.335e+05  3.832e+04 
  5.336e+05  3.832e+04 
  5.337e+05  3.832e+04 
  5.338e+05  3.832e+04 
  5.339e+05  3.832e+04 
  5.340e+05  3.832e+04 
  5.341e+05  3.832e+04 
  5.342e+05  3.832e+04 
  5.343e+05  3.832e+04 
  5.344e+05  3.832e+04 
  5.345e+05  3.832e+04 
  5.346e+05  3.832e+04 
  5.347e+05  3.832e+04 
  5.348e+05  3.832e+04 
  5.349e+05  3.832e+04 
  5.350e+05  3.832e+04 
  5.351e+05  3.832e+04 
  5.352e+05  3.832e+04 
  5.353e+05  3.832e+04 
  5.354e+05  3.832e+04 
  5.355e+05  3.832e+04 
  5.356e+05  3.832e+04 
  5.357e+05  3.832e+04 
  5.358e+05  3.832e+04 
  5.359e+05  3.832e+04 
  5.360e+05  3.832e+04 
  5.361e+05  3.832e+04 
  5.362e+05  3.832e+04 
  5.363e+05  3.832e+04 
  5.364e+05  3.832e+04 
  5.365e+05  3.832e+04 
  5.366e+05  3.832e+04 
  5.367e+05  3.832e+04 
  5.368e+05  3.832e+04 
  5.369e+05  3.832e+04 
  5.370e+05  3.832e+04 
  5.371e+05  3.832e+04 
  5.372e+05  3.832e+04 
  5.373e+05  3.832e+04 
  5.374e+05  3.832e+04 
  5.375e+05  3.832e+04 
  5.376e+05  3.832e+04 
  5.377e+05  3.832e+04 
  5.378e+05  3.832e+04 
  5.379e+05  3.832e+04 
  5.380e+05  3.832e+04 
  5.381e+05  3.832e+04 
  5.382e+05  3.832e+04 
  5.383e+05  3.832e+04 
  5.384e+05  3.832e+04 
  5.385e+05  3.832e+04 
  5.386e+05  3.832e+04 
  5.387e+05  3.832e+04 
  5.388e+05  3.832e+04 
  5.389e+05  3.832e+04 
  5.390e+05  3.832e+04 
  5.391e+05  3.832e+04 
  5.392e+05  3.832e+04 
  5.393e+05  3.832e+04 
  5.394e+05  3.832e+04 
  5.395e+05  3.832e+04 
  5.396e+05  3.832e+04 
  5.397e+05  3.832e+04 
  5.398e+05  3.832e+04 
  5.399e+05  3.832e+04 
  5.400e+05  3.832e+04 
  5.401e+05  3.832e+04 
  5.402e+05  3.832e+04 
  5.403e+05  3.832e+04 
  5.404e+05  3.832e+04 
  5.405e+05  3.832e+04 
  5.406e+05  3.832e+04 
  5.407e+05  3.832e+04 
  5.408e+05  3.832e+04 
  5.409e+05  3.832e+04 
  5.410e+05  3.832e+04 
  5.411e+05  3.832e+04 
  5.412e+05  3.832e+04 
  5.413e+05  3.832e+04 
  5.414e+05  3.832e+04 
  5.415e+05  3.832e+04 
  5.416e+05  3.832e+04 
  5.417e+05  3.832e+04 
  5.418e+05  3.832e+04 
  5.419e+05  3.832e+04 
  5.420e+05  3.832e+04 
  5.421e+05  3.832e+04 
  5.422e+05  3.832e+04 
  5.423e+05  3.832e+04 
  5.424e+05  3.832e+04 
  5.425e+05  3.832e+04 
  5.426e+05  3.832e+04 
  5.427e+05  3.832e+04 
  5.428e+05  3.832e+04 
  5.429e+05  3.832e+04 
  5.430e+05  3.832e+04 
  5.431e+05  3.832e+04 
  5.432e+05  3.832e+04 
  5.433e+05  3.832e+04 
  5.434e+05  3.832e+04 
  5.435e+05  3.832e+04 
  5.436e+05  3.832e+04 
  5.437e+05  3.832e+04 
  5.438e+05  3.832e+04 
  5.439e+05  3.832e+04 
  5.440e+05  3.832e+04 
  5.441e+05  3.832e+04 
  5.442e+05  3.832e+04 
  5.443e+05  3.832e+04 
  5.444e+05  3.832e+04 
  5.445e+05  3.832e+04 
  5.446e+05  3.832e+04 
  5.447e+05  3.832e+04 
  5.448e+05  3.832e+04 
  5.449e+05  3.832e+04 
  5.450e+05  3.832e+04 
  5.451e+05  3.832e+04 
  5.452e+05  3.832e+04 
  5.453e+05  3.832e+04 
  5.454e+05  3.832e+04 
  5.455e+05  3.832e+04 
  5.456e+05  3.832e+04 
  5.457e+05  3.832e+04 
  5.458e+05  3.832e+04 
  5.459e+05  3.832e+04 
  5.460e+05  3.832e+04 
  5.461e+05  3.832e+04 
  5.462e+05  3.832e+04 
  5.463e+05  3.832e+04 
  5.464e+05  3.832e+04 
  5.465e+05  3.832e+04 
  5.466e+05  3.832e+04 
  5.467e+05  3.832e+04 
  5.468e+05  3.832e+04 
  5.469e+05  3.832e+04 
  5.470e+05  3.832e+04 
  5.471e+05  3.832e+04 
  5.472e+05  3.832e+04 
  5.473e+05  3.832e+04 
  5.474e+05  3.832e+04 
  5.475e+05  3.832e+04 
  5.476e+05  3.832e+04 
  5.477e+05  3.832e+04 
  5.478e+05  3.832e+04 
  5.479e+05  3.832e+04 
  5.480e+05  3.832e+04 
  5.481e+05  3.832e+04 
  5.482e+05  3.832e+04 
  5.483e+05  3.832e+04 
  5.484e+05  3.832e+04 
  5.485e+05  3.832e+04 
  5.486e+05  3.832e+04 
  5.487e+05  3.832e+04 
  5.488e+05  3.832e+04 
  5.489e+05  3.832e+04 
  5.490e+05  3.832e+04 
  5.491e+05  3.832e+04 
  5.492e+05  3.832e+04 
  5.493e+05  3.832e+04 
  5.494e+05  3.832e+04 
  5.495e+05  3.832e+04 
  5.496e+05  3.832e+04 
  5.497e+05  3.832e+04 
  5.498e+05  3.832e+04 
  5.499e+05  3.832e+04 
  5.500e+05  3.832e+04 
  5.501e+05  3.832e+04 
  5.502e+05  3.832e+04 
  5.503e+05  3.832e+04 
  5.504e+05  3.832e+04 
  5.505e+05  3.832e+04 
  5.506e+05  3.832e+04 
  5.507e+05  3.832e+04 
  5.508e+05  3.832e+04 
  5.509e+05  3.832e+04 
  5.510e+05  3.832e+04 
  5.511e+05  3.832e+04 
  5.512e+05  3.832e+04 
  5.513e+05  3.832e+04 
  5.514e+05  3.832e+04 
  5.515e+05  3.832e+04 
  5.516e+05  3.832e+04 
  5.517e+05  3.832e+04 
  5.518e+05  3.832e+04 
  5.519e+05  3.832e+04 
  5.520e+05  3.832e+04 
  5.521e+05  3.832e+04 
  5.522e+05  3.832e+04 
  5.523e+05  3.832e+04 
  5.524e+05  3.832e+04 
  5.525e+05  3.832e+04 
  5.526e+05  3.832e+04 
  5.527e+05  3.832e+04 
  5.528e+05  3.832e+04 
  5.529e+05  3.832e+04 
  5.530e+05  3.832e+04 
  5.531e+05  3.832e+04 
  5.532e+05  3.832e+04 
  5.533e+05  3.832e+04 
  5.534e+05  3.832e+04 
  5.535e+05  3.832e+04 
  5.536e+05  3.832e+04 
  5.537e+05  3.832e+04 
  5.538e+05  3.832e+04 
  5.539e+05  3.832e+04 
  5.540e+05  3.832e+04 
  5.541e+05  3.832e+04 
  5.542e+05  3.832e+04 
  5.543e+05  3.832e+04 
  5.544e+05  3.832e+04 
  5.545e+05  3.832e+04 
  5.546e+05  3.832e+04 
  5.547e+05  3.832e+04 
  5.548e+05  3.832e+04 
  5.549e+05  3.832e+04 
  5.550e+05  3.832e+04 
  5.551e+05  3.832e+04 
  5.552e+05  3.832e+04 
  5.553e+05  3.832e+04 
  5.554e+05  3.832e+04 
  5.555e+05  3.832e+04 
  5.556e+05  3.832e+04 
  5.557e+05  3.832e+04 
  5.558e+05  3.832e+04 
  5.559e+05  3.832e+04 
  5.560e+05  3.832e+04 
  5.561e+05  3.832e+04 
  5.562e+05  3.832e+04 
  5.563e+05  3.832e+04 
  5.564e+05  3.832e+04 
  5.565e+05  3.832e+04 
  5.566e+05  3.832e+04 
  5.567e+05  3.832e+04 
  5.568e+05  3.832e+04 
  5.569e+05  3.832e+04 
  5.570e+05  3.832e+04 
  5.571e+05  3.832e+04 
  5.572e+05  3.832e+04 
  5.573e+05  3.832e+04 
  5.574e+05  3.832e+04 
  5.575e+05  3.832e+04 
  5.576e+05  3.832e+04 
  5.577e+05  3.832e+04 
  5.578e+05  3.832e+04 
  5.579e+05  3.832e+04 
  5.580e+05  3.832e+04 
  5.581e+05  3.832e+04 
  5.582e+05  3.832e+04 
  5.583e+05  3.832e+04 
  5.584e+05  3.832e+04 
  5.585e+05  3.832e+04 
  5.586e+05  3.832e+04 
  5.587e+05  3.832e+04 
  5.588e+05  3.832e+04 
  5.589e+05  3.832e+04 
  5.590e+05  3.832e+04 
  5.591e+05  3.832e+04 
  5.592e+05  3.832e+04 
  5.593e+05  3.832e+04 
  5.594e+05  3.832e+04 
  5.595e+05  3.832e+04 
  5.596e+05  3.832e+04 
  5.597e+05  3.832e+04 
  5.598e+05  3.832e+04 
  5.599e+05  3.832e+04 
  5.600e+05  3.832e+04 
  5.601e+05  3.832e+04 
  5.602e+05  3.832e+04 
  5.603e+05  3.832e+04 
  5.604e+05  3.832e+04 
  5.605e+05  3.832e+04 
  5.606e+05  3.832e+04 
  5.607e+05  3.832e+04 
  5.608e+05  3.832e+04 
  5.609e+05  3.832e+04 
  5.610e+05  3.832e+04 
  5.611e+05  3.832e+04 
  5.612e+05  3.832e+04 
  5.613e+05  3.832e+04 
  5.614e+05  3.832e+04 
  5.615e+05  3.832e+04 
  5.616e+05  3.832e+04 
  5.617e+05  3.832e+04 
  5.618e+05  3.832e+04 
  5.619e+05  3.832e+04 
  5.620e+05  3.832e+04 
  5.621e+05  3.832e+04 
  5.622e+05  3.832e+04 
  5.623e+05  3.832e+04 
  5.624e+05  3.832e+04 
  5.625e+05  3.832e+04 
  5.626e+05  3.832e+04 
  5.627e+05  3.832e+04 
  5.628e+05  3.832e+04 
  5.629e+05  3.832e+04 
  5.630e+05  3.832e+04 
  5.631e+05  3.832e+04 
  5.632e+05  3.832e+04 
  5.633e+05  3.832e+04 
  5.634e+05  3.832e+04 
  5.635e+05  3.832e+04 
  5.636e+05  3.832e+04 
  5.637e+05  3.832e+04 
  5.638e+05  3.832e+04 
  5.639e+05  3.832e+04 
  5.640e+05  3.832e+04 
  5.641e+05  3.832e+04 
  5.642e+05  3.832e+04 
  5.643e+05  3.832e+04 
  5.644e+05  3.832e+04 
  5.645e+05  3.832e+04 
  5.646e+05  3.832e+04 
  5.647e+05  3.832e+04 
  5.648e+05  3.832e+04 
  5.649e+05  3.832e+04 
  5.650e+05  3.832e+04 
  5.651e+05  3.832e+04 
  5.652e+05  3.832e+04 
  5.653e+05  3.832e+04 
  5.654e+05  3.832e+04 
  5.655e+05  3.832e+04 
  5.656e+05  3.832e+04 
  5.657e+05  3.832e+04 
  5.658e+05  3.832e+04 
  5.659e+05  3.832e+04 
  5.660e+05  3.832e+04 
  5.661e+05  3.832e+04 
  5.662e+05  3.832e+04 
  5.663e+05  3.832e+04 
  5.664e+05  3.832e+04 
  5.665e+05  3.832e+04 
  5.666e+05  3.832e+04 
  5.667e+05  3.832e+04 
  5.668e+05  3.832e+04 
  5.669e+05  3.832e+04 
  5.670e+05  3.832e+04 
  5.671e+05  3.832e+04 
  5.672e+05  3.832e+04 
  5.673e+05  3.832e+04 
  5.674e+05  3.832e+04 
  5.675e+05  3.832e+04 
  5.676e+05  3.832e+04 
  5.677e+05  3.832e+04 
  5.678e+05  3.832e+04 
  5.679e+05  3.832e+04 
  5.680e+05  3.832e+04 
  5.681e+05  3.832e+04 
  5.682e+05  3.832e+04 
  5.683e+05  3.832e+04 
  5.684e+05  3.832e+04 
  5.685e+05  3.832e+04 
  5.686e+05  3.832e+04 
  5.687e+05  3.832e+04 
  5.688e+05  3.832e+04 
  5.689e+05  3.832e+04 
  5.690e+05  3.832e+04 
  5.691e+05  3.832e+04 
  5.692e+05  3.832e+04 
  5.693e+05  3.832e+04 
  5.694e+05  3.832e+04 
  5.695e+05  3.832e+04 
  5.696e+05  3.832e+04 
  5.697e+05  3.832e+04 
  5.698e+05  3.832e+04 
  5.699e+05  3.832e+04 
  5.700e+05  3.832e+04 
  5.701e+05  3.832e+04 
  5.702e+05  3.832e+04 
  5.703e+05  3.832e+04 
  5.704e+05  3.832e+04 
  5.705e+05  3.832e+04 
  5.706e+05  3.832e+04 
  5.707e+05  3.832e+04 
  5.708e+05  3.832e+04 
  5.709e+05  3.832e+04 
  5.710e+05  3.832e+04 
  5.711e+05  3.832e+04 
  5.712e+05  3.832e+04 
  5.713e+05  3.832e+04 
  5.714e+05  3.832e+04 
  5.715e+05  3.832e+04 
  5.716e+05  3.832e+04 
  5.717e+05  3.832e+04 
  5.718e+05  3.832e+04 
  5.719e+05  3.832e+04 
  5.720e+05  3.832e+04 
  5.721e+05  3.832e+04 
  5.722e+05  3.832e+04 
  5.723e+05  3.832e+04 
  5.724e+05  3.832e+04 
  5.725e+05  3.832e+04 
  5.726e+05  3.832e+04 
  5.727e+05  3.832e+04 
  5.728e+05  3.832e+04 
  5.729e+05  3.832e+04 
  5.730e+05  3.832e+04 
  5.731e+05  3.832e+04 
  5.732e+05  3.832e+04 
  5.733e+05  3.832e+04 
  5.734e+05  3.832e+04 
  5.735e+05  3.832e+04 
  5.736e+05  3.832e+04 
  5.737e+05  3.832e+04 
  5.738e+05  3.832e+04 
  5.739e+05  3.832e+04 
  5.740e+05  3.832e+04 
  5.741e+05  3.832e+04 
  5.742e+05  3.832e+04 
  5.743e+05  3.832e+04 
  5.744e+05  3.832e+04 
  5.745e+05  3.832e+04 
  5.746e+05  3.832e+04 
  5.747e+05  3.832e+04 
  5.748e+05  3.832e+04 
  5.749e+05  3.832e+04 
  5.750e+05  3.832e+04 
  5.751e+05  3.832e+04 
  5.752e+05  3.832e+04 
  5.753e+05  3.832e+04 
  5.754e+05  3.832e+04 
  5.755e+05  3.832e+04 
  5.756e+05  3.832e+04 
  5.757e+05  3.832e+04 
  5.758e+05  3.832e+04 
  5.759e+05  3.832e+04 
  5.760e+05  3.832e+04 
  5.761e+05  3.832e+04 
  5.762e+05  3.832e+04 
  5.763e+05  3.832e+04 
  5.764e+05  3.832e+04 
  5.765e+05  3.832e+04 
  5.766e+05  3.832e+04 
  5.767e+05  3.832e+04 
  5.768e+05  3.832e+04 
  5.769e+05  3.832e+04 
  5.770e+05  3.832e+04 
  5.771e+05  3.832e+04 
  5.772e+05  3.832e+04 
  5.773e+05  3.832e+04 
  5.774e+05  3.832e+04 
  5.775e+05  3.832e+04 
  5.776e+05  3.832e+04 
  5.777e+05  3.832e+04 
  5.778e+05  3.832e+04 
  5.779e+05  3.832e+04 
  5.780e+05  3.832e+04 
  5.781e+05  3.832e+04 
  5.782e+05  3.832e+04 
  5.783e+05  3.832e+04 
  5.784e+05  3.832e+04 
  5.785e+05  3.832e+04 
  5.786e+05  3.832e+04 
  5.787e+05  3.832e+04 
  5.788e+05  3.832e+04 
  5.789e+05  3.832e+04 
  5.790e+05  3.832e+04 
  5.791e+05  3.832e+04 
  5.792e+05  3.832e+04 
  5.793e+05  3.832e+04 
  5.794e+05  3.832e+04 
  5.795e+05  3.832e+04 
  5.796e+05  3.832e+04 
  5.797e+05  3.832e+04 
  5.798e+05  3.832e+04 
  5.799e+05  3.832e+04 
  5.800e+05  3.832e+04 
  5.801e+05  3.832e+04 
  5.802e+05  3.832e+04 
  5.803e+05  3.832e+04 
  5.804e+05  3.832e+04 
  5.805e+05  3.832e+04 
  5.806e+05  3.832e+04 
  5.807e+05  3.832e+04 
  5.808e+05  3.832e+04 
  5.809e+05  3.832e+04 
  5.810e+05  3.832e+04 
  5.811e+05  3.832e+04 
  5.812e+05  3.832e+04 
  5.813e+05  3.832e+04 
  5.814e+05  3.832e+04 
  5.815e+05  3.832e+04 
  5.816e+05  3.832e+04 
  5.817e+05  3.832e+04 
  5.818e+05  3.832e+04 
  5.819e+05  3.832e+04 
  5.820e+05  3.832e+04 
  5.821e+05  3.832e+04 
  5.822e+05  3.832e+04 
  5.823e+05  3.832e+04 
  5.824e+05  3.832e+04 
  5.825e+05  3.832e+04 
  5.826e+05  3.832e+04 
  5.827e+05  3.832e+04 
  5.828e+05  3.832e+04 
  5.829e+05  3.832e+04 
  5.830e+05  3.832e+04 
  5.831e+05  3.832e+04 
  5.832e+05  3.832e+04 
  5.833e+05  3.832e+04 
  5.834e+05  3.832e+04 
  5.835e+05  3.832e+04 
  5.836e+05  3.832e+04 
  5.837e+05  3.832e+04 
  5.838e+05  3.832e+04 
  5.839e+05  3.832e+04 
  5.840e+05  3.832e+04 
  5.841e+05  3.832e+04 
  5.842e+05  3.832e+04 
  5.843e+05  3.832e+04 
  5.844e+05  3.832e+04 
  5.845e+05  3.832e+04 
  5.846e+05  3.832e+04 
  5.847e+05  3.832e+04 
  5.848e+05  3.832e+04 
  5.849e+05  3.832e+04 
  5.850e+05  3.832e+04 
  5.851e+05  3.832e+04 
  5.852e+05  3.832e+04 
  5.853e+05  3.832e+04 
  5.854e+05  3.832e+04 
  5.855e+05  3.832e+04 
  5.856e+05  3.832e+04 
  5.857e+05  3.832e+04 
  5.858e+05  3.832e+04 
  5.859e+05  3.832e+04 
  5.860e+05  3.832e+04 
  5.861e+05  3.832e+04 
  5.862e+05  3.832e+04 
  5.863e+05  3.832e+04 
  5.864e+05  3.832e+04 
  5.865e+05  3.832e+04 
  5.866e+05  3.832e+04 
  5.867e+05  3.832e+04 
  5.868e+05  3.832e+04 
  5.869e+05  3.832e+04 
  5.870e+05  3.832e+04 
  5.871e+05  3.832e+04 
  5.872e+05  3.832e+04 
  5.873e+05  3.832e+04 
  5.874e+05  3.832e+04 
  5.875e+05  3.832e+04 
  5.876e+05  3.832e+04 
  5.877e+05  3.832e+04 
  5.878e+05  3.832e+04 
  5.879e+05  3.832e+04 
  5.880e+05  3.832e+04 
  5.881e+05  3.832e+04 
  5.882e+05  3.832e+04 
  5.883e+05  3.832e+04 
  5.884e+05  3.832e+04 
  5.885e+05  3.832e+04 
  5.886e+05  3.832e+04 
  5.887e+05  3.832e+04 
  5.888e+05  3.832e+04 
  5.889e+05  3.832e+04 
  5.890e+05  3.832e+04 
  5.891e+05  3.832e+04 
  5.892e+05  3.832e+04 
  5.893e+05  3.832e+04 
  5.894e+05  3.832e+04 
  5.895e+05  3.832e+04 
  5.896e+05  3.832e+04 
  5.897e+05  3.832e+04 
  5.898e+05  3.832e+04 
  5.899e+05  3.832e+04 
  5.900e+05  3.832e+04 
  5.901e+05  3.832e+04 
  5.902e+05  3.832e+04 
  5.903e+05  3.832e+04 
  5.904e+05  3.832e+04 
  5.905e+05  3.832e+04 
  5.906e+05  3.832e+04 
  5.907e+05  3.832e+04 
  5.908e+05  3.832e+04 
  5.909e+05  3.832e+04 
  5.910e+05  3.832e+04 
  5.911e+05  3.832e+04 
  5.912e+05  3.832e+04 
  5.913e+05  3.832e+04 
  5.914e+05  3.832e+04 
  5.915e+05  3.832e+04 
  5.916e+05  3.832e+04 
  5.917e+05  3.832e+04 
  5.918e+05  3.832e+04 
  5.919e+05  3.832e+04 
  5.920e+05  3.832e+04 
  5.921e+05  3.832e+04 
  5.922e+05  3.832e+04 
  5.923e+05  3.832e+04 
  5.924e+05  3.832e+04 
  5.925e+05  3.832e+04 
  5.926e+05  3.832e+04 
  5.927e+05  3.832e+04 
  5.928e+05  3.832e+04 
  5.929e+05  3.832e+04 
  5.930e+05  3.832e+04 
  5.931e+05  3.832e+04 
  5.932e+05  3.832e+04 
  5.933e+05  3.832e+04 
  5.934e+05  3.832e+04 
  5.935e+05  3.832e+04 
  5.936e+05  3.832e+04 
  5.937e+05  3.832e+04 
  5.938e+05  3.832e+04 
  5.939e+05  3.832e+04 
  5.940e+05  3.832e+04 
  5.941e+05  3.832e+04 
  5.942e+05  3.832e+04 
  5.943e+05  3.832e+04 
  5.944e+05  3.832e+04 
  5.945e+05  3.832e+04 
  5.946e+05  3.832e+04 
  5.947e+05  3.832e+04 
  5.948e+05  3.832e+04 
  5.949e+05  3.832e+04 
  5.950e+05  3.832e+04 
  5.951e+05  3.832e+04 
  5.952e+05  3.832e+04 
  5.953e+05  3.832e+04 
  5.954e+05  3.832e+04 
  5.955e+05  3.832e+04 
  5.956e+05  3.832e+04 
  5.957e+05  3.832e+04 
  5.958e+05  3.832e+04 
  5.959e+05  3.832e+04 
  5.960e+05  3.832e+04 
  5.961e+05  3.832e+04 
  5.962e+05  3.832e+04 
  5.963e+05  3.832e+04 
  5.964e+05  3.832e+04 
  5.965e+05  3.832e+04 
  5.966e+05  3.832e+04 
  5.967e+05  3.832e+04 
  5.968e+05  3.832e+04 
  5.969e+05  3.832e+04 
  5.970e+05  3.832e+04 
  5.971e+05  3.832e+04 
  5.972e+05  3.832e+04 
  5.973e+05  3.832e+04 
  5.974e+05  3.832e+04 
  5.975e+05  3.832e+04 
  5.976e+05  3.832e+04 
  5.977e+05  3.832e+04 
  5.978e+05  3.832e+04 
  5.979e+05  3.832e+04 
  5.980e+05  3.832e+04 
  5.981e+05  3.832e+04 
  5.982e+05  3.832e+04 
  5.983e+05  3.832e+04 
  5.984e+05  3.832e+04 
  5.985e+05  3.832e+04 
  5.986e+05  3.832e+04 
  5.987e+05  3.832e+04 
  5.988e+05  3.832e+04 
  5.989e+05  3.832e+04 
  5.990e+05  3.832e+04 
  5.991e+05  3.832e+04 
  5.992e+05  3.832e+04 
  5.993e+05  3.832e+04 
  5.994e+05  3.832e+04 
  5.995e+05  3.832e+04 
  5.996e+05  3.832e+04 
  5.997e+05  3.832e+04 
  5.998e+05  3.832e+04 
  5.999e+05  3.832e+04 
  6.000e+05  3.832e+04 


==> figures/Figure_2/f_2ae_5.txt <==
n c 
  5.000e+05  4.003e+04 
  5.001e+05  3.725e+04 
  5.002e+05  3.725e+04 
  5.004e+05  3.725e+04 
  5.005e+05  3.725e+04 
  5.006e+05  3.725e+04 
  5.008e+05  3.725e+04 
  5.009e+05  3.725e+04 
  5.010e+05  3.725e+04 
  5.011e+05  3.725e+04 
  5.012e+05  3.725e+04 
  5.014e+05  3.725e+04 
  5.015e+05  3.725e+04 
  5.016e+05  3.725e+04 
  5.018e+05  3.725e+04 
  5.019e+05  3.725e+04 
  5.020e+05  3.725e+04 
  5.021e+05  3.725e+04 
  5.022e+05  3.725e+04 
  5.024e+05  3.725e+04 
  5.025e+05  3.725e+04 
  5.026e+05  3.725e+04 
  5.028e+05  3.725e+04 
  5.029e+05  3.725e+04 
  5.030e+05  3.725e+04 
  5.031e+05  3.725e+04 
  5.032e+05  3.725e+04 
  5.034e+05  3.725e+04 
  5.035e+05  3.725e+04 
  5.036e+05  3.725e+04 
  5.038e+05  3.725e+04 
  5.039e+05  3.725e+04 
  5.040e+05  3.725e+04 
  5.041e+05  3.725e+04 
  5.042e+05  3.725e+04 
  5.044e+05  3.725e+04 
  5.045e+05  3.725e+04 
  5.046e+05  3.725e+04 
  5.048e+05  3.725e+04 
  5.049e+05  3.725e+04 
  5.050e+05  3.725e+04 
  5.051e+05  3.725e+04 
  5.052e+05  3.725e+04 
  5.054e+05  3.725e+04 
  5.055e+05  3.725e+04 
  5.056e+05  3.725e+04 
  5.058e+05  3.725e+04 
  5.059e+05  3.725e+04 
  5.060e+05  3.725e+04 
  5.061e+05  3.725e+04 
  5.062e+05  3.725e+04 
  5.064e+05  3.725e+04 
  5.065e+05  3.725e+04 
  5.066e+05  3.725e+04 
  5.068e+05  3.725e+04 
  5.069e+05  3.725e+04 
  5.070e+05  3.725e+04 
  5.071e+05  3.725e+04 
  5.072e+05  3.725e+04 
  5.074e+05  3.725e+04 
  5.075e+05  3.725e+04 
  5.076e+05  3.725e+04 
  5.078e+05  3.725e+04 
  5.079e+05  3.725e+04 
  5.080e+05  3.725e+04 
  5.081e+05  3.725e+04 
  5.082e+05  3.725e+04 
  5.084e+05  3.725e+04 
  5.085e+05  3.725e+04 
  5.086e+05  3.725e+04 
  5.088e+05  3.725e+04 
  5.089e+05  3.725e+04 
  5.090e+05  3.725e+04 
  5.091e+05  3.725e+04 
  5.092e+05  3.725e+04 
  5.094e+05  3.725e+04 
  5.095e+05  3.725e+04 
  5.096e+05  3.725e+04 
  5.098e+05  3.725e+04 
  5.099e+05  3.725e+04 
  5.100e+05  3.725e+04 
  5.101e+05  3.725e+04 
  5.102e+05  3.725e+04 
  5.104e+05  3.725e+04 
  5.105e+05  3.725e+04 
  5.106e+05  3.725e+04 
  5.108e+05  3.725e+04 
  5.109e+05  3.725e+04 
  5.110e+05  3.725e+04 
  5.111e+05  3.725e+04 
  5.112e+05  3.725e+04 
  5.114e+05  3.725e+04 
  5.115e+05  3.725e+04 
  5.116e+05  3.725e+04 
  5.118e+05  3.725e+04 
  5.119e+05  3.725e+04 
  5.120e+05  3.725e+04 
  5.121e+05  3.725e+04 
  5.122e+05  3.725e+04 
  5.124e+05  3.725e+04 
  5.125e+05  3.725e+04 
  5.126e+05  3.725e+04 
  5.128e+05  3.725e+04 
  5.129e+05  3.725e+04 
  5.130e+05  3.725e+04 
  5.131e+05  3.725e+04 
  5.132e+05  3.725e+04 
  5.134e+05  3.725e+04 
  5.135e+05  3.725e+04 
  5.136e+05  3.725e+04 
  5.138e+05  3.725e+04 
  5.139e+05  3.725e+04 
  5.140e+05  3.725e+04 
  5.141e+05  3.725e+04 
  5.142e+05  3.725e+04 
  5.144e+05  3.725e+04 
  5.145e+05  3.725e+04 
  5.146e+05  3.725e+04 
  5.148e+05  3.725e+04 
  5.149e+05  3.725e+04 
  5.150e+05  3.725e+04 
  5.151e+05  3.725e+04 
  5.152e+05  3.725e+04 
  5.154e+05  3.725e+04 
  5.155e+05  3.725e+04 
  5.156e+05  3.725e+04 
  5.158e+05  3.725e+04 
  5.159e+05  3.725e+04 
  5.160e+05  3.725e+04 
  5.161e+05  3.725e+04 
  5.162e+05  3.725e+04 
  5.164e+05  3.725e+04 
  5.165e+05  3.725e+04 
  5.166e+05  3.725e+04 
  5.168e+05  3.725e+04 
  5.169e+05  3.725e+04 
  5.170e+05  3.725e+04 
  5.171e+05  3.725e+04 
  5.172e+05  3.725e+04 
  5.174e+05  3.725e+04 
  5.175e+05  3.725e+04 
  5.176e+05  3.725e+04 
  5.178e+05  3.725e+04 
  5.179e+05  3.725e+04 
  5.180e+05  3.725e+04 
  5.181e+05  3.725e+04 
  5.182e+05  3.725e+04 
  5.184e+05  3.725e+04 
  5.185e+05  3.725e+04 
  5.186e+05  3.725e+04 
  5.188e+05  3.725e+04 
  5.189e+05  3.725e+04 
  5.190e+05  3.725e+04 
  5.191e+05  3.725e+04 
  5.192e+05  3.725e+04 
  5.194e+05  3.725e+04 
  5.195e+05  3.725e+04 
  5.196e+05  3.725e+04 
  5.198e+05  3.725e+04 
  5.199e+05  3.725e+04 
  5.200e+05  3.725e+04 
  5.201e+05  3.725e+04 
  5.202e+05  3.725e+04 
  5.204e+05  3.725e+04 
  5.205e+05  3.725e+04 
  5.206e+05  3.725e+04 
  5.208e+05  3.725e+04 
  5.209e+05  3.725e+04 
  5.210e+05  3.725e+04 
  5.211e+05  3.725e+04 
  5.212e+05  3.725e+04 
  5.214e+05  3.725e+04 
  5.215e+05  3.725e+04 
  5.216e+05  3.725e+04 
  5.218e+05  3.725e+04 
  5.219e+05  3.725e+04 
  5.220e+05  3.725e+04 
  5.221e+05  3.725e+04 
  5.222e+05  3.725e+04 
  5.224e+05  3.725e+04 
  5.225e+05  3.725e+04 
  5.226e+05  3.725e+04 
  5.228e+05  3.725e+04 
  5.229e+05  3.725e+04 
  5.230e+05  3.725e+04 
  5.231e+05  3.725e+04 
  5.232e+05  3.725e+04 
  5.234e+05  3.725e+04 
  5.235e+05  3.725e+04 
  5.236e+05  3.725e+04 
  5.238e+05  3.725e+04 
  5.239e+05  3.725e+04 
  5.240e+05  3.725e+04 
  5.241e+05  3.725e+04 
  5.242e+05  3.725e+04 
  5.244e+05  3.725e+04 
  5.245e+05  3.725e+04 
  5.246e+05  3.725e+04 
  5.248e+05  3.725e+04 
  5.249e+05  3.725e+04 
  5.250e+05  3.725e+04 
  5.251e+05  3.725e+04 
  5.252e+05  3.725e+04 
  5.254e+05  3.725e+04 
  5.255e+05  3.725e+04 
  5.256e+05  3.725e+04 
  5.258e+05  3.725e+04 
  5.259e+05  3.725e+04 
  5.260e+05  3.725e+04 
  5.261e+05  3.725e+04 
  5.262e+05  3.725e+04 
  5.264e+05  3.725e+04 
  5.265e+05  3.725e+04 
  5.266e+05  3.725e+04 
  5.268e+05  3.725e+04 
  5.269e+05  3.725e+04 
  5.270e+05  3.725e+04 
  5.271e+05  3.725e+04 
  5.272e+05  3.725e+04 
  5.274e+05  3.725e+04 
  5.275e+05  3.725e+04 
  5.276e+05  3.725e+04 
  5.278e+05  3.725e+04 
  5.279e+05  3.725e+04 
  5.280e+05  3.725e+04 
  5.281e+05  3.725e+04 
  5.282e+05  3.725e+04 
  5.284e+05  3.725e+04 
  5.285e+05  3.725e+04 
  5.286e+05  3.725e+04 
  5.288e+05  3.725e+04 
  5.289e+05  3.725e+04 
  5.290e+05  3.725e+04 
  5.291e+05  3.725e+04 
  5.292e+05  3.725e+04 
  5.294e+05  3.725e+04 
  5.295e+05  3.725e+04 
  5.296e+05  3.725e+04 
  5.298e+05  3.725e+04 
  5.299e+05  3.725e+04 
  5.300e+05  3.725e+04 
  5.301e+05  3.725e+04 
  5.302e+05  3.725e+04 
  5.304e+05  3.725e+04 
  5.305e+05  3.725e+04 
  5.306e+05  3.725e+04 
  5.308e+05  3.725e+04 
  5.309e+05  3.725e+04 
  5.310e+05  3.725e+04 
  5.311e+05  3.725e+04 
  5.312e+05  3.725e+04 
  5.314e+05  3.725e+04 
  5.315e+05  3.725e+04 
  5.316e+05  3.725e+04 
  5.318e+05  3.725e+04 
  5.319e+05  3.725e+04 
  5.320e+05  3.725e+04 
  5.321e+05  3.725e+04 
  5.322e+05  3.725e+04 
  5.324e+05  3.725e+04 
  5.325e+05  3.725e+04 
  5.326e+05  3.725e+04 
  5.328e+05  3.725e+04 
  5.329e+05  3.725e+04 
  5.330e+05  3.725e+04 
  5.331e+05  3.725e+04 
  5.332e+05  3.725e+04 
  5.334e+05  3.725e+04 
  5.335e+05  3.725e+04 
  5.336e+05  3.725e+04 
  5.338e+05  3.725e+04 
  5.339e+05  3.725e+04 
  5.340e+05  3.725e+04 
  5.341e+05  3.725e+04 
  5.342e+05  3.725e+04 
  5.344e+05  3.725e+04 
  5.345e+05  3.725e+04 
  5.346e+05  3.725e+04 
  5.348e+05  3.725e+04 
  5.349e+05  3.725e+04 
  5.350e+05  3.725e+04 
  5.351e+05  3.725e+04 
  5.352e+05  3.725e+04 
  5.354e+05  3.725e+04 
  5.355e+05  3.725e+04 
  5.356e+05  3.725e+04 
  5.358e+05  3.725e+04 
  5.359e+05  3.725e+04 
  5.360e+05  3.725e+04 
  5.361e+05  3.725e+04 
  5.362e+05  3.725e+04 
  5.364e+05  3.725e+04 
  5.365e+05  3.725e+04 
  5.366e+05  3.725e+04 
  5.368e+05  3.725e+04 
  5.369e+05  3.725e+04 
  5.370e+05  3.725e+04 
  5.371e+05  3.725e+04 
  5.372e+05  3.725e+04 
  5.374e+05  3.725e+04 
  5.375e+05  3.725e+04 
  5.376e+05  3.725e+04 
  5.378e+05  3.725e+04 
  5.379e+05  3.725e+04 
  5.380e+05  3.725e+04 
  5.381e+05  3.725e+04 
  5.382e+05  3.725e+04 
  5.384e+05  3.725e+04 
  5.385e+05  3.725e+04 
  5.386e+05  3.725e+04 
  5.388e+05  3.725e+04 
  5.389e+05  3.725e+04 
  5.390e+05  3.725e+04 
  5.391e+05  3.725e+04 
  5.392e+05  3.725e+04 
  5.394e+05  3.725e+04 
  5.395e+05  3.725e+04 
  5.396e+05  3.725e+04 
  5.398e+05  3.725e+04 
  5.399e+05  3.725e+04 
  5.400e+05  3.725e+04 
  5.401e+05  3.725e+04 
  5.402e+05  3.725e+04 
  5.404e+05  3.725e+04 
  5.405e+05  3.725e+04 
  5.406e+05  3.725e+04 
  5.408e+05  3.725e+04 
  5.409e+05  3.725e+04 
  5.410e+05  3.725e+04 
  5.411e+05  3.725e+04 
  5.412e+05  3.725e+04 
  5.414e+05  3.725e+04 
  5.415e+05  3.725e+04 
  5.416e+05  3.725e+04 
  5.418e+05  3.725e+04 
  5.419e+05  3.725e+04 
  5.420e+05  3.725e+04 
  5.421e+05  3.725e+04 
  5.422e+05  3.725e+04 
  5.424e+05  3.725e+04 
  5.425e+05  3.725e+04 
  5.426e+05  3.725e+04 
  5.428e+05  3.725e+04 
  5.429e+05  3.725e+04 
  5.430e+05  3.725e+04 
  5.431e+05  3.725e+04 
  5.432e+05  3.725e+04 
  5.434e+05  3.725e+04 
  5.435e+05  3.725e+04 
  5.436e+05  3.725e+04 
  5.438e+05  3.725e+04 
  5.439e+05  3.725e+04 
  5.440e+05  3.725e+04 
  5.441e+05  3.725e+04 
  5.442e+05  3.725e+04 
  5.444e+05  3.725e+04 
  5.445e+05  3.725e+04 
  5.446e+05  3.725e+04 
  5.448e+05  3.725e+04 
  5.449e+05  3.725e+04 
  5.450e+05  3.725e+04 
  5.451e+05  3.725e+04 
  5.452e+05  3.725e+04 
  5.454e+05  3.725e+04 
  5.455e+05  3.725e+04 
  5.456e+05  3.725e+04 
  5.458e+05  3.725e+04 
  5.459e+05  3.725e+04 
  5.460e+05  3.725e+04 
  5.461e+05  3.725e+04 
  5.462e+05  3.725e+04 
  5.464e+05  3.725e+04 
  5.465e+05  3.725e+04 
  5.466e+05  3.725e+04 
  5.468e+05  3.725e+04 
  5.469e+05  3.725e+04 
  5.470e+05  3.725e+04 
  5.471e+05  3.725e+04 
  5.472e+05  3.725e+04 
  5.474e+05  3.725e+04 
  5.475e+05  3.725e+04 
  5.476e+05  3.725e+04 
  5.478e+05  3.725e+04 
  5.479e+05  3.725e+04 
  5.480e+05  3.725e+04 
  5.481e+05  3.725e+04 
  5.482e+05  3.725e+04 
  5.484e+05  3.725e+04 
  5.485e+05  3.725e+04 
  5.486e+05  3.725e+04 
  5.488e+05  3.725e+04 
  5.489e+05  3.725e+04 
  5.490e+05  3.725e+04 
  5.491e+05  3.725e+04 
  5.492e+05  3.725e+04 
  5.494e+05  3.725e+04 
  5.495e+05  3.725e+04 
  5.496e+05  3.725e+04 
  5.498e+05  3.725e+04 
  5.499e+05  3.725e+04 
  5.500e+05  3.725e+04 
  5.501e+05  3.725e+04 
  5.502e+05  3.725e+04 
  5.504e+05  3.725e+04 
  5.505e+05  3.725e+04 
  5.506e+05  3.725e+04 
  5.508e+05  3.725e+04 
  5.509e+05  3.725e+04 
  5.510e+05  3.725e+04 
  5.511e+05  3.725e+04 
  5.512e+05  3.725e+04 
  5.514e+05  3.725e+04 
  5.515e+05  3.725e+04 
  5.516e+05  3.725e+04 
  5.518e+05  3.725e+04 
  5.519e+05  3.725e+04 
  5.520e+05  3.725e+04 
  5.521e+05  3.725e+04 
  5.522e+05  3.725e+04 
  5.524e+05  3.725e+04 
  5.525e+05  3.725e+04 
  5.526e+05  3.725e+04 
  5.528e+05  3.725e+04 
  5.529e+05  3.725e+04 
  5.530e+05  3.725e+04 
  5.531e+05  3.725e+04 
  5.532e+05  3.725e+04 
  5.534e+05  3.725e+04 
  5.535e+05  3.725e+04 
  5.536e+05  3.725e+04 
  5.538e+05  3.725e+04 
  5.539e+05  3.725e+04 
  5.540e+05  3.725e+04 
  5.541e+05  3.725e+04 
  5.542e+05  3.725e+04 
  5.544e+05  3.725e+04 
  5.545e+05  3.725e+04 
  5.546e+05  3.725e+04 
  5.548e+05  3.725e+04 
  5.549e+05  3.725e+04 
  5.550e+05  3.725e+04 
  5.551e+05  3.725e+04 
  5.552e+05  3.725e+04 
  5.554e+05  3.725e+04 
  5.555e+05  3.725e+04 
  5.556e+05  3.725e+04 
  5.558e+05  3.725e+04 
  5.559e+05  3.725e+04 
  5.560e+05  3.725e+04 
  5.561e+05  3.725e+04 
  5.562e+05  3.725e+04 
  5.564e+05  3.725e+04 
  5.565e+05  3.725e+04 
  5.566e+05  3.725e+04 
  5.568e+05  3.725e+04 
  5.569e+05  3.725e+04 
  5.570e+05  3.725e+04 
  5.571e+05  3.725e+04 
  5.572e+05  3.725e+04 
  5.574e+05  3.725e+04 
  5.575e+05  3.725e+04 
  5.576e+05  3.725e+04 
  5.578e+05  3.725e+04 
  5.579e+05  3.725e+04 
  5.580e+05  3.725e+04 
  5.581e+05  3.725e+04 
  5.582e+05  3.725e+04 
  5.584e+05  3.725e+04 
  5.585e+05  3.725e+04 
  5.586e+05  3.725e+04 
  5.588e+05  3.725e+04 
  5.589e+05  3.725e+04 
  5.590e+05  3.725e+04 
  5.591e+05  3.725e+04 
  5.592e+05  3.725e+04 
  5.594e+05  3.725e+04 
  5.595e+05  3.725e+04 
  5.596e+05  3.725e+04 
  5.598e+05  3.725e+04 
  5.599e+05  3.725e+04 
  5.600e+05  3.725e+04 
  5.601e+05  3.725e+04 
  5.602e+05  3.725e+04 
  5.604e+05  3.725e+04 
  5.605e+05  3.725e+04 
  5.606e+05  3.725e+04 
  5.608e+05  3.725e+04 
  5.609e+05  3.725e+04 
  5.610e+05  3.725e+04 
  5.611e+05  3.725e+04 
  5.612e+05  3.725e+04 
  5.614e+05  3.725e+04 
  5.615e+05  3.725e+04 
  5.616e+05  3.725e+04 
  5.618e+05  3.725e+04 
  5.619e+05  3.725e+04 
  5.620e+05  3.725e+04 
  5.621e+05  3.725e+04 
  5.622e+05  3.725e+04 
  5.624e+05  3.725e+04 
  5.625e+05  3.725e+04 
  5.626e+05  3.725e+04 
  5.628e+05  3.725e+04 
  5.629e+05  3.725e+04 
  5.630e+05  3.725e+04 
  5.631e+05  3.725e+04 
  5.632e+05  3.725e+04 
  5.634e+05  3.725e+04 
  5.635e+05  3.725e+04 
  5.636e+05  3.725e+04 
  5.638e+05  3.725e+04 
  5.639e+05  3.725e+04 
  5.640e+05  3.725e+04 
  5.641e+05  3.725e+04 
  5.642e+05  3.725e+04 
  5.644e+05  3.725e+04 
  5.645e+05  3.725e+04 
  5.646e+05  3.725e+04 
  5.648e+05  3.725e+04 
  5.649e+05  3.725e+04 
  5.650e+05  3.725e+04 
  5.651e+05  3.725e+04 
  5.652e+05  3.725e+04 
  5.654e+05  3.725e+04 
  5.655e+05  3.725e+04 
  5.656e+05  3.725e+04 
  5.658e+05  3.725e+04 
  5.659e+05  3.725e+04 
  5.660e+05  3.725e+04 
  5.661e+05  3.725e+04 
  5.662e+05  3.725e+04 
  5.664e+05  3.725e+04 
  5.665e+05  3.725e+04 
  5.666e+05  3.725e+04 
  5.668e+05  3.725e+04 
  5.669e+05  3.725e+04 
  5.670e+05  3.725e+04 
  5.671e+05  3.725e+04 
  5.672e+05  3.725e+04 
  5.674e+05  3.725e+04 
  5.675e+05  3.725e+04 
  5.676e+05  3.725e+04 
  5.678e+05  3.725e+04 
  5.679e+05  3.725e+04 
  5.680e+05  3.725e+04 
  5.681e+05  3.725e+04 
  5.682e+05  3.725e+04 
  5.684e+05  3.725e+04 
  5.685e+05  3.725e+04 
  5.686e+05  3.725e+04 
  5.688e+05  3.725e+04 
  5.689e+05  3.725e+04 
  5.690e+05  3.725e+04 
  5.691e+05  3.725e+04 
  5.692e+05  3.725e+04 
  5.694e+05  3.725e+04 
  5.695e+05  3.725e+04 
  5.696e+05  3.725e+04 
  5.698e+05  3.725e+04 
  5.699e+05  3.725e+04 
  5.700e+05  3.725e+04 
  5.701e+05  3.725e+04 
  5.702e+05  3.725e+04 
  5.704e+05  3.725e+04 
  5.705e+05  3.725e+04 
  5.706e+05  3.725e+04 
  5.708e+05  3.725e+04 
  5.709e+05  3.725e+04 
  5.710e+05  3.725e+04 
  5.711e+05  3.725e+04 
  5.712e+05  3.725e+04 
  5.714e+05  3.725e+04 
  5.715e+05  3.725e+04 
  5.716e+05  3.725e+04 
  5.718e+05  3.725e+04 
  5.719e+05  3.725e+04 
  5.720e+05  3.725e+04 
  5.721e+05  3.725e+04 
  5.722e+05  3.725e+04 
  5.724e+05  3.725e+04 
  5.725e+05  3.725e+04 
  5.726e+05  3.725e+04 
  5.728e+05  3.725e+04 
  5.729e+05  3.725e+04 
  5.730e+05  3.725e+04 
  5.731e+05  3.725e+04 
  5.732e+05  3.725e+04 
  5.734e+05  3.725e+04 
  5.735e+05  3.725e+04 
  5.736e+05  3.725e+04 
  5.738e+05  3.725e+04 
  5.739e+05  3.725e+04 
  5.740e+05  3.725e+04 
  5.741e+05  3.725e+04 
  5.742e+05  3.725e+04 
  5.744e+05  3.725e+04 
  5.745e+05  3.725e+04 
  5.746e+05  3.725e+04 
  5.748e+05  3.725e+04 
  5.749e+05  3.725e+04 
  5.750e+05  3.725e+04 
  5.751e+05  3.725e+04 
  5.752e+05  3.725e+04 
  5.754e+05  3.725e+04 
  5.755e+05  3.725e+04 
  5.756e+05  3.725e+04 
  5.758e+05  3.725e+04 
  5.759e+05  3.725e+04 
  5.760e+05  3.725e+04 
  5.761e+05  3.725e+04 
  5.762e+05  3.725e+04 
  5.764e+05  3.725e+04 
  5.765e+05  3.725e+04 
  5.766e+05  3.725e+04 
  5.768e+05  3.725e+04 
  5.769e+05  3.725e+04 
  5.770e+05  3.725e+04 
  5.771e+05  3.725e+04 
  5.772e+05  3.725e+04 
  5.774e+05  3.725e+04 
  5.775e+05  3.725e+04 
  5.776e+05  3.725e+04 
  5.778e+05  3.725e+04 
  5.779e+05  3.725e+04 
  5.780e+05  3.725e+04 
  5.781e+05  3.725e+04 
  5.782e+05  3.725e+04 
  5.784e+05  3.725e+04 
  5.785e+05  3.725e+04 
  5.786e+05  3.725e+04 
  5.788e+05  3.725e+04 
  5.789e+05  3.725e+04 
  5.790e+05  3.725e+04 
  5.791e+05  3.725e+04 
  5.792e+05  3.725e+04 
  5.794e+05  3.725e+04 
  5.795e+05  3.725e+04 
  5.796e+05  3.725e+04 
  5.798e+05  3.725e+04 
  5.799e+05  3.725e+04 
  5.800e+05  3.725e+04 
  5.801e+05  3.725e+04 
  5.802e+05  3.725e+04 
  5.804e+05  3.725e+04 
  5.805e+05  3.725e+04 
  5.806e+05  3.725e+04 
  5.808e+05  3.725e+04 
  5.809e+05  3.725e+04 
  5.810e+05  3.725e+04 
  5.811e+05  3.725e+04 
  5.812e+05  3.725e+04 
  5.814e+05  3.725e+04 
  5.815e+05  3.725e+04 
  5.816e+05  3.725e+04 
  5.818e+05  3.725e+04 
  5.819e+05  3.725e+04 
  5.820e+05  3.725e+04 
  5.821e+05  3.725e+04 
  5.822e+05  3.725e+04 
  5.824e+05  3.725e+04 
  5.825e+05  3.725e+04 
  5.826e+05  3.725e+04 
  5.828e+05  3.725e+04 
  5.829e+05  3.725e+04 
  5.830e+05  3.725e+04 
  5.831e+05  3.725e+04 
  5.832e+05  3.725e+04 
  5.834e+05  3.725e+04 
  5.835e+05  3.725e+04 
  5.836e+05  3.725e+04 
  5.838e+05  3.725e+04 
  5.839e+05  3.725e+04 
  5.840e+05  3.725e+04 
  5.841e+05  3.725e+04 
  5.842e+05  3.725e+04 
  5.844e+05  3.725e+04 
  5.845e+05  3.725e+04 
  5.846e+05  3.725e+04 
  5.848e+05  3.725e+04 
  5.849e+05  3.725e+04 
  5.850e+05  3.725e+04 
  5.851e+05  3.725e+04 
  5.852e+05  3.725e+04 
  5.854e+05  3.725e+04 
  5.855e+05  3.725e+04 
  5.856e+05  3.725e+04 
  5.858e+05  3.725e+04 
  5.859e+05  3.725e+04 
  5.860e+05  3.725e+04 
  5.861e+05  3.725e+04 
  5.862e+05  3.725e+04 
  5.864e+05  3.725e+04 
  5.865e+05  3.725e+04 
  5.866e+05  3.725e+04 
  5.868e+05  3.725e+04 
  5.869e+05  3.725e+04 
  5.870e+05  3.725e+04 
  5.871e+05  3.725e+04 
  5.872e+05  3.725e+04 
  5.874e+05  3.725e+04 
  5.875e+05  3.725e+04 
  5.876e+05  3.725e+04 
  5.878e+05  3.725e+04 
  5.879e+05  3.725e+04 
  5.880e+05  3.725e+04 
  5.881e+05  3.725e+04 
  5.882e+05  3.725e+04 
  5.884e+05  3.725e+04 
  5.885e+05  3.725e+04 
  5.886e+05  3.725e+04 
  5.888e+05  3.725e+04 
  5.889e+05  3.725e+04 
  5.890e+05  3.725e+04 
  5.891e+05  3.725e+04 
  5.892e+05  3.725e+04 
  5.894e+05  3.725e+04 
  5.895e+05  3.725e+04 
  5.896e+05  3.725e+04 
  5.898e+05  3.725e+04 
  5.899e+05  3.725e+04 
  5.900e+05  3.725e+04 
  5.901e+05  3.725e+04 
  5.902e+05  3.725e+04 
  5.904e+05  3.725e+04 
  5.905e+05  3.725e+04 
  5.906e+05  3.725e+04 
  5.908e+05  3.725e+04 
  5.909e+05  3.725e+04 
  5.910e+05  3.725e+04 
  5.911e+05  3.725e+04 
  5.912e+05  3.725e+04 
  5.914e+05  3.725e+04 
  5.915e+05  3.725e+04 
  5.916e+05  3.725e+04 
  5.918e+05  3.725e+04 
  5.919e+05  3.725e+04 
  5.920e+05  3.725e+04 
  5.921e+05  3.725e+04 
  5.922e+05  3.725e+04 
  5.924e+05  3.725e+04 
  5.925e+05  3.725e+04 
  5.926e+05  3.725e+04 
  5.928e+05  3.725e+04 
  5.929e+05  3.725e+04 
  5.930e+05  3.725e+04 
  5.931e+05  3.725e+04 
  5.932e+05  3.725e+04 
  5.934e+05  3.725e+04 
  5.935e+05  3.725e+04 
  5.936e+05  3.725e+04 
  5.938e+05  3.725e+04 
  5.939e+05  3.725e+04 
  5.940e+05  3.725e+04 
  5.941e+05  3.725e+04 
  5.942e+05  3.725e+04 
  5.944e+05  3.725e+04 
  5.945e+05  3.725e+04 
  5.946e+05  3.725e+04 
  5.948e+05  3.725e+04 
  5.949e+05  3.725e+04 
  5.950e+05  3.725e+04 
  5.951e+05  3.725e+04 
  5.952e+05  3.725e+04 
  5.954e+05  3.725e+04 
  5.955e+05  3.725e+04 
  5.956e+05  3.725e+04 
  5.958e+05  3.725e+04 
  5.959e+05  3.725e+04 
  5.960e+05  3.725e+04 
  5.961e+05  3.725e+04 
  5.962e+05  3.725e+04 
  5.964e+05  3.725e+04 
  5.965e+05  3.725e+04 
  5.966e+05  3.725e+04 
  5.968e+05  3.725e+04 
  5.969e+05  3.725e+04 
  5.970e+05  3.725e+04 
  5.971e+05  3.725e+04 
  5.972e+05  3.725e+04 
  5.974e+05  3.725e+04 
  5.975e+05  3.725e+04 
  5.976e+05  3.725e+04 
  5.978e+05  3.725e+04 
  5.979e+05  3.725e+04 
  5.980e+05  3.725e+04 
  5.981e+05  3.725e+04 
  5.982e+05  3.725e+04 
  5.984e+05  3.725e+04 
  5.985e+05  3.725e+04 
  5.986e+05  3.725e+04 
  5.988e+05  3.725e+04 
  5.989e+05  3.725e+04 
  5.990e+05  3.725e+04 
  5.991e+05  3.725e+04 
  5.992e+05  3.725e+04 
  5.994e+05  3.725e+04 
  5.995e+05  3.725e+04 
  5.996e+05  3.725e+04 
  5.998e+05  3.725e+04 
  5.999e+05  3.725e+04 
  6.000e+05  3.725e+04 
  6.001e+05  3.725e+04 
  6.002e+05  3.725e+04 
  6.004e+05  3.725e+04 
  6.005e+05  3.725e+04 
  6.006e+05  3.725e+04 
  6.008e+05  3.725e+04 
  6.009e+05  3.725e+04 
  6.010e+05  3.725e+04 
  6.011e+05  3.725e+04 
  6.012e+05  3.725e+04 
  6.014e+05  3.725e+04 
  6.015e+05  3.725e+04 
  6.016e+05  3.725e+04 
  6.018e+05  3.725e+04 
  6.019e+05  3.725e+04 
  6.020e+05  3.725e+04 
  6.021e+05  3.725e+04 
  6.022e+05  3.725e+04 
  6.024e+05  3.725e+04 
  6.025e+05  3.725e+04 
  6.026e+05  3.725e+04 
  6.028e+05  3.725e+04 
  6.029e+05  3.725e+04 
  6.030e+05  3.725e+04 
  6.031e+05  3.725e+04 
  6.032e+05  3.725e+04 
  6.034e+05  3.725e+04 
  6.035e+05  3.725e+04 
  6.036e+05  3.725e+04 
  6.038e+05  3.725e+04 
  6.039e+05  3.725e+04 
  6.040e+05  3.725e+04 
  6.041e+05  3.725e+04 
  6.042e+05  3.725e+04 
  6.044e+05  3.725e+04 
  6.045e+05  3.725e+04 
  6.046e+05  3.725e+04 
  6.048e+05  3.725e+04 
  6.049e+05  3.725e+04 
  6.050e+05  3.725e+04 
  6.051e+05  3.725e+04 
  6.052e+05  3.725e+04 
  6.054e+05  3.725e+04 
  6.055e+05  3.725e+04 
  6.056e+05  3.725e+04 
  6.058e+05  3.725e+04 
  6.059e+05  3.725e+04 
  6.060e+05  3.725e+04 
  6.061e+05  3.725e+04 
  6.062e+05  3.725e+04 
  6.064e+05  3.725e+04 
  6.065e+05  3.725e+04 
  6.066e+05  3.725e+04 
  6.068e+05  3.725e+04 
  6.069e+05  3.725e+04 
  6.070e+05  3.725e+04 
  6.071e+05  3.725e+04 
  6.072e+05  3.725e+04 
  6.074e+05  3.725e+04 
  6.075e+05  3.725e+04 
  6.076e+05  3.725e+04 
  6.078e+05  3.725e+04 
  6.079e+05  3.725e+04 
  6.080e+05  3.725e+04 
  6.081e+05  3.725e+04 
  6.082e+05  3.725e+04 
  6.084e+05  3.725e+04 
  6.085e+05  3.725e+04 
  6.086e+05  3.725e+04 
  6.088e+05  3.725e+04 
  6.089e+05  3.725e+04 
  6.090e+05  3.725e+04 
  6.091e+05  3.725e+04 
  6.092e+05  3.725e+04 
  6.094e+05  3.725e+04 
  6.095e+05  3.725e+04 
  6.096e+05  3.725e+04 
  6.098e+05  3.725e+04 
  6.099e+05  3.725e+04 
  6.100e+05  3.725e+04 
  6.101e+05  3.725e+04 
  6.102e+05  3.725e+04 
  6.104e+05  3.725e+04 
  6.105e+05  3.725e+04 
  6.106e+05  3.725e+04 
  6.108e+05  3.725e+04 
  6.109e+05  3.725e+04 
  6.110e+05  3.725e+04 
  6.111e+05  3.725e+04 
  6.112e+05  3.725e+04 
  6.114e+05  3.725e+04 
  6.115e+05  3.725e+04 
  6.116e+05  3.725e+04 
  6.118e+05  3.725e+04 
  6.119e+05  3.725e+04 
  6.120e+05  3.725e+04 
  6.121e+05  3.725e+04 
  6.122e+05  3.725e+04 
  6.124e+05  3.725e+04 
  6.125e+05  3.725e+04 
  6.126e+05  3.725e+04 
  6.128e+05  3.725e+04 
  6.129e+05  3.725e+04 
  6.130e+05  3.725e+04 
  6.131e+05  3.725e+04 
  6.132e+05  3.725e+04 
  6.134e+05  3.725e+04 
  6.135e+05  3.725e+04 
  6.136e+05  3.725e+04 
  6.138e+05  3.725e+04 
  6.139e+05  3.725e+04 
  6.140e+05  3.725e+04 
  6.141e+05  3.725e+04 
  6.142e+05  3.725e+04 
  6.144e+05  3.725e+04 
  6.145e+05  3.725e+04 
  6.146e+05  3.725e+04 
  6.148e+05  3.725e+04 
  6.149e+05  3.725e+04 
  6.150e+05  3.725e+04 
  6.151e+05  3.725e+04 
  6.152e+05  3.725e+04 
  6.154e+05  3.725e+04 
  6.155e+05  3.725e+04 
  6.156e+05  3.725e+04 
  6.158e+05  3.725e+04 
  6.159e+05  3.725e+04 
  6.160e+05  3.725e+04 
  6.161e+05  3.725e+04 
  6.162e+05  3.725e+04 
  6.164e+05  3.725e+04 
  6.165e+05  3.725e+04 
  6.166e+05  3.725e+04 
  6.168e+05  3.725e+04 
  6.169e+05  3.725e+04 
  6.170e+05  3.725e+04 
  6.171e+05  3.725e+04 
  6.172e+05  3.725e+04 
  6.174e+05  3.725e+04 
  6.175e+05  3.725e+04 
  6.176e+05  3.725e+04 
  6.178e+05  3.725e+04 
  6.179e+05  3.725e+04 
  6.180e+05  3.725e+04 
  6.181e+05  3.725e+04 
  6.182e+05  3.725e+04 
  6.184e+05  3.725e+04 
  6.185e+05  3.725e+04 
  6.186e+05  3.725e+04 
  6.188e+05  3.725e+04 
  6.189e+05  3.725e+04 
  6.190e+05  3.725e+04 
  6.191e+05  3.725e+04 
  6.192e+05  3.725e+04 
  6.194e+05  3.725e+04 
  6.195e+05  3.725e+04 
  6.196e+05  3.725e+04 
  6.198e+05  3.725e+04 
  6.199e+05  3.725e+04 
  6.200e+05  3.725e+04 
  6.201e+05  3.725e+04 
  6.202e+05  3.725e+04 
  6.204e+05  3.725e+04 
  6.205e+05  3.725e+04 
  6.206e+05  3.725e+04 
  6.208e+05  3.725e+04 
  6.209e+05  3.725e+04 
  6.210e+05  3.725e+04 
  6.211e+05  3.725e+04 
  6.212e+05  3.725e+04 
  6.214e+05  3.725e+04 
  6.215e+05  3.725e+04 
  6.216e+05  3.725e+04 
  6.218e+05  3.725e+04 
  6.219e+05  3.725e+04 
  6.220e+05  3.725e+04 
  6.221e+05  3.725e+04 
  6.222e+05  3.725e+04 
  6.224e+05  3.725e+04 
  6.225e+05  3.725e+04 
  6.226e+05  3.725e+04 
  6.228e+05  3.725e+04 
  6.229e+05  3.725e+04 
  6.230e+05  3.725e+04 
  6.231e+05  3.725e+04 
  6.232e+05  3.725e+04 
  6.234e+05  3.725e+04 
  6.235e+05  3.725e+04 
  6.236e+05  3.725e+04 
  6.238e+05  3.725e+04 
  6.239e+05  3.725e+04 
  6.240e+05  3.725e+04 
  6.241e+05  3.725e+04 
  6.242e+05  3.725e+04 
  6.244e+05  3.725e+04 
  6.245e+05  3.725e+04 
  6.246e+05  3.725e+04 
  6.248e+05  3.725e+04 
  6.249e+05  3.725e+04 
  6.250e+05  3.725e+04 


==> figures/Figure_2/f_2ae_6.txt <==
n c 
  5.000e+05  3.920e+04 
  5.002e+05  3.920e+04 
  5.003e+05  3.907e+04 
  5.004e+05  3.888e+04 
  5.006e+05  3.888e+04 
  5.008e+05  3.888e+04 
  5.009e+05  3.888e+04 
  5.010e+05  3.888e+04 
  5.012e+05  3.888e+04 
  5.014e+05  3.870e+04 
  5.015e+05  3.859e+04 
  5.016e+05  3.851e+04 
  5.018e+05  3.851e+04 
  5.020e+05  3.851e+04 
  5.021e+05  3.851e+04 
  5.022e+05  3.851e+04 
  5.024e+05  3.851e+04 
  5.026e+05  3.851e+04 
  5.027e+05  3.851e+04 
  5.028e+05  3.851e+04 
  5.030e+05  3.851e+04 
  5.032e+05  3.799e+04 
  5.033e+05  3.799e+04 
  5.034e+05  3.799e+04 
  5.036e+05  3.799e+04 
  5.038e+05  3.799e+04 
  5.039e+05  3.799e+04 
  5.040e+05  3.799e+04 
  5.042e+05  3.797e+04 
  5.044e+05  3.797e+04 
  5.045e+05  3.797e+04 
  5.046e+05  3.797e+04 
  5.048e+05  3.797e+04 
  5.050e+05  3.797e+04 
  5.051e+05  3.716e+04 
  5.052e+05  3.716e+04 
  5.054e+05  3.713e+04 
  5.056e+05  3.713e+04 
  5.057e+05  3.713e+04 
  5.058e+05  3.713e+04 
  5.060e+05  3.713e+04 
  5.062e+05  3.685e+04 
  5.063e+05  3.685e+04 
  5.064e+05  3.685e+04 
  5.066e+05  3.685e+04 
  5.068e+05  3.685e+04 
  5.069e+05  3.680e+04 
  5.070e+05  3.680e+04 
  5.072e+05  3.643e+04 
  5.074e+05  3.643e+04 
  5.075e+05  3.643e+04 
  5.076e+05  3.643e+04 
  5.078e+05  3.643e+04 
  5.080e+05  3.643e+04 
  5.081e+05  3.641e+04 
  5.082e+05  3.641e+04 
  5.084e+05  3.639e+04 
  5.086e+05  3.638e+04 
  5.087e+05  3.637e+04 
  5.088e+05  3.637e+04 
  5.090e+05  3.637e+04 
  5.092e+05  3.637e+04 
  5.093e+05  3.637e+04 
  5.094e+05  3.637e+04 
  5.096e+05  3.637e+04 
  5.098e+05  3.637e+04 
  5.099e+05  3.637e+04 
  5.100e+05  3.637e+04 
  5.102e+05  3.637e+04 
  5.104e+05  3.637e+04 
  5.105e+05  3.637e+04 
  5.106e+05  3.637e+04 
  5.108e+05  3.637e+04 
  5.110e+05  3.637e+04 
  5.111e+05  3.637e+04 
  5.112e+05  3.637e+04 
  5.114e+05  3.637e+04 
  5.116e+05  3.637e+04 
  5.117e+05  3.637e+04 
  5.118e+05  3.637e+04 
  5.120e+05  3.637e+04 
  5.122e+05  3.637e+04 
  5.123e+05  3.637e+04 
  5.124e+05  3.637e+04 
  5.126e+05  3.637e+04 
  5.128e+05  3.637e+04 
  5.129e+05  3.637e+04 
  5.130e+05  3.637e+04 
  5.132e+05  3.637e+04 
  5.134e+05  3.637e+04 
  5.135e+05  3.637e+04 
  5.136e+05  3.637e+04 
  5.138e+05  3.637e+04 
  5.140e+05  3.637e+04 
  5.141e+05  3.637e+04 
  5.142e+05  3.637e+04 
  5.144e+05  3.637e+04 
  5.146e+05  3.637e+04 
  5.147e+05  3.637e+04 
  5.148e+05  3.637e+04 
  5.150e+05  3.637e+04 
  5.152e+05  3.637e+04 
  5.153e+05  3.637e+04 
  5.154e+05  3.637e+04 
  5.156e+05  3.637e+04 
  5.158e+05  3.637e+04 
  5.159e+05  3.637e+04 
  5.160e+05  3.637e+04 
  5.162e+05  3.637e+04 
  5.164e+05  3.637e+04 
  5.165e+05  3.637e+04 
  5.166e+05  3.637e+04 
  5.168e+05  3.637e+04 
  5.170e+05  3.637e+04 
  5.171e+05  3.637e+04 
  5.172e+05  3.637e+04 
  5.174e+05  3.637e+04 
  5.176e+05  3.637e+04 
  5.177e+05  3.637e+04 
  5.178e+05  3.637e+04 
  5.180e+05  3.637e+04 
  5.182e+05  3.637e+04 
  5.183e+05  3.637e+04 
  5.184e+05  3.637e+04 
  5.186e+05  3.637e+04 
  5.188e+05  3.637e+04 
  5.189e+05  3.637e+04 
  5.190e+05  3.637e+04 
  5.192e+05  3.637e+04 
  5.194e+05  3.637e+04 
  5.195e+05  3.637e+04 
  5.196e+05  3.637e+04 
  5.198e+05  3.637e+04 
  5.200e+05  3.637e+04 
  5.201e+05  3.637e+04 
  5.202e+05  3.637e+04 
  5.204e+05  3.637e+04 
  5.206e+05  3.637e+04 
  5.207e+05  3.637e+04 
  5.208e+05  3.637e+04 
  5.210e+05  3.637e+04 
  5.212e+05  3.637e+04 
  5.213e+05  3.637e+04 
  5.214e+05  3.637e+04 
  5.216e+05  3.637e+04 
  5.218e+05  3.637e+04 
  5.219e+05  3.637e+04 
  5.220e+05  3.637e+04 
  5.222e+05  3.637e+04 
  5.224e+05  3.637e+04 
  5.225e+05  3.637e+04 
  5.226e+05  3.637e+04 
  5.228e+05  3.637e+04 
  5.230e+05  3.637e+04 
  5.231e+05  3.637e+04 
  5.232e+05  3.637e+04 
  5.234e+05  3.637e+04 
  5.236e+05  3.637e+04 
  5.237e+05  3.637e+04 
  5.238e+05  3.637e+04 
  5.240e+05  3.637e+04 
  5.242e+05  3.637e+04 
  5.243e+05  3.637e+04 
  5.244e+05  3.637e+04 
  5.246e+05  3.637e+04 
  5.248e+05  3.637e+04 
  5.249e+05  3.637e+04 
  5.250e+05  3.637e+04 
  5.252e+05  3.637e+04 
  5.254e+05  3.637e+04 
  5.255e+05  3.637e+04 
  5.256e+05  3.637e+04 
  5.258e+05  3.637e+04 
  5.260e+05  3.637e+04 
  5.261e+05  3.637e+04 
  5.262e+05  3.637e+04 
  5.264e+05  3.637e+04 
  5.266e+05  3.637e+04 
  5.267e+05  3.637e+04 
  5.268e+05  3.637e+04 
  5.270e+05  3.637e+04 
  5.272e+05  3.637e+04 
  5.273e+05  3.637e+04 
  5.274e+05  3.637e+04 
  5.276e+05  3.637e+04 
  5.278e+05  3.637e+04 
  5.279e+05  3.637e+04 
  5.280e+05  3.637e+04 
  5.282e+05  3.637e+04 
  5.284e+05  3.637e+04 
  5.285e+05  3.637e+04 
  5.286e+05  3.637e+04 
  5.288e+05  3.637e+04 
  5.290e+05  3.637e+04 
  5.291e+05  3.637e+04 
  5.292e+05  3.637e+04 
  5.294e+05  3.637e+04 
  5.296e+05  3.637e+04 
  5.297e+05  3.637e+04 
  5.298e+05  3.637e+04 
  5.300e+05  3.637e+04 
  5.302e+05  3.637e+04 
  5.303e+05  3.637e+04 
  5.304e+05  3.637e+04 
  5.306e+05  3.637e+04 
  5.308e+05  3.637e+04 
  5.309e+05  3.637e+04 
  5.310e+05  3.637e+04 
  5.312e+05  3.637e+04 
  5.314e+05  3.637e+04 
  5.315e+05  3.637e+04 
  5.316e+05  3.637e+04 
  5.318e+05  3.637e+04 
  5.320e+05  3.637e+04 
  5.321e+05  3.637e+04 
  5.322e+05  3.637e+04 
  5.324e+05  3.637e+04 
  5.326e+05  3.637e+04 
  5.327e+05  3.637e+04 
  5.328e+05  3.637e+04 
  5.330e+05  3.637e+04 
  5.332e+05  3.637e+04 
  5.333e+05  3.637e+04 
  5.334e+05  3.637e+04 
  5.336e+05  3.637e+04 
  5.338e+05  3.637e+04 
  5.339e+05  3.637e+04 
  5.340e+05  3.637e+04 
  5.342e+05  3.637e+04 
  5.344e+05  3.637e+04 
  5.345e+05  3.637e+04 
  5.346e+05  3.637e+04 
  5.348e+05  3.637e+04 
  5.350e+05  3.637e+04 
  5.351e+05  3.637e+04 
  5.352e+05  3.637e+04 
  5.354e+05  3.637e+04 
  5.356e+05  3.637e+04 
  5.357e+05  3.637e+04 
  5.358e+05  3.637e+04 
  5.360e+05  3.637e+04 
  5.362e+05  3.637e+04 
  5.363e+05  3.637e+04 
  5.364e+05  3.637e+04 
  5.366e+05  3.637e+04 
  5.368e+05  3.637e+04 
  5.369e+05  3.637e+04 
  5.370e+05  3.637e+04 
  5.372e+05  3.637e+04 
  5.374e+05  3.637e+04 
  5.375e+05  3.637e+04 
  5.376e+05  3.637e+04 
  5.378e+05  3.637e+04 
  5.380e+05  3.637e+04 
  5.381e+05  3.637e+04 
  5.382e+05  3.637e+04 
  5.384e+05  3.637e+04 
  5.386e+05  3.637e+04 
  5.387e+05  3.637e+04 
  5.388e+05  3.637e+04 
  5.390e+05  3.637e+04 
  5.392e+05  3.637e+04 
  5.393e+05  3.637e+04 
  5.394e+05  3.637e+04 
  5.396e+05  3.637e+04 
  5.398e+05  3.637e+04 
  5.399e+05  3.637e+04 
  5.400e+05  3.637e+04 
  5.402e+05  3.637e+04 
  5.404e+05  3.637e+04 
  5.405e+05  3.637e+04 
  5.406e+05  3.637e+04 
  5.408e+05  3.637e+04 
  5.410e+05  3.637e+04 
  5.411e+05  3.637e+04 
  5.412e+05  3.637e+04 
  5.414e+05  3.637e+04 
  5.416e+05  3.637e+04 
  5.417e+05  3.637e+04 
  5.418e+05  3.637e+04 
  5.420e+05  3.637e+04 
  5.422e+05  3.637e+04 
  5.423e+05  3.637e+04 
  5.424e+05  3.637e+04 
  5.426e+05  3.637e+04 
  5.428e+05  3.637e+04 
  5.429e+05  3.637e+04 
  5.430e+05  3.637e+04 
  5.432e+05  3.637e+04 
  5.434e+05  3.637e+04 
  5.435e+05  3.637e+04 
  5.436e+05  3.637e+04 
  5.438e+05  3.637e+04 
  5.440e+05  3.637e+04 
  5.441e+05  3.637e+04 
  5.442e+05  3.637e+04 
  5.444e+05  3.637e+04 
  5.446e+05  3.637e+04 
  5.447e+05  3.637e+04 
  5.448e+05  3.637e+04 
  5.450e+05  3.637e+04 
  5.452e+05  3.637e+04 
  5.453e+05  3.637e+04 
  5.454e+05  3.637e+04 
  5.456e+05  3.637e+04 
  5.458e+05  3.637e+04 
  5.459e+05  3.637e+04 
  5.460e+05  3.637e+04 
  5.462e+05  3.637e+04 
  5.464e+05  3.637e+04 
  5.465e+05  3.637e+04 
  5.466e+05  3.637e+04 
  5.468e+05  3.637e+04 
  5.470e+05  3.637e+04 
  5.471e+05  3.637e+04 
  5.472e+05  3.637e+04 
  5.474e+05  3.637e+04 
  5.476e+05  3.637e+04 
  5.477e+05  3.637e+04 
  5.478e+05  3.637e+04 
  5.480e+05  3.637e+04 
  5.482e+05  3.637e+04 
  5.483e+05  3.637e+04 
  5.484e+05  3.637e+04 
  5.486e+05  3.637e+04 
  5.488e+05  3.637e+04 
  5.489e+05  3.637e+04 
  5.490e+05  3.637e+04 
  5.492e+05  3.637e+04 
  5.494e+05  3.637e+04 
  5.495e+05  3.637e+04 
  5.496e+05  3.637e+04 
  5.498e+05  3.637e+04 
  5.500e+05  3.637e+04 
  5.501e+05  3.637e+04 
  5.502e+05  3.637e+04 
  5.504e+05  3.637e+04 
  5.506e+05  3.637e+04 
  5.507e+05  3.637e+04 
  5.508e+05  3.637e+04 
  5.510e+05  3.637e+04 
  5.512e+05  3.637e+04 
  5.513e+05  3.637e+04 
  5.514e+05  3.637e+04 
  5.516e+05  3.637e+04 
  5.518e+05  3.637e+04 
  5.519e+05  3.637e+04 
  5.520e+05  3.637e+04 
  5.522e+05  3.637e+04 
  5.524e+05  3.637e+04 
  5.525e+05  3.637e+04 
  5.526e+05  3.637e+04 
  5.528e+05  3.637e+04 
  5.530e+05  3.637e+04 
  5.531e+05  3.637e+04 
  5.532e+05  3.637e+04 
  5.534e+05  3.637e+04 
  5.536e+05  3.637e+04 
  5.537e+05  3.637e+04 
  5.538e+05  3.637e+04 
  5.540e+05  3.637e+04 
  5.542e+05  3.637e+04 
  5.543e+05  3.637e+04 
  5.544e+05  3.637e+04 
  5.546e+05  3.637e+04 
  5.548e+05  3.637e+04 
  5.549e+05  3.637e+04 
  5.550e+05  3.637e+04 
  5.552e+05  3.637e+04 
  5.554e+05  3.637e+04 
  5.555e+05  3.637e+04 
  5.556e+05  3.637e+04 
  5.558e+05  3.637e+04 
  5.560e+05  3.637e+04 
  5.561e+05  3.637e+04 
  5.562e+05  3.637e+04 
  5.564e+05  3.637e+04 
  5.566e+05  3.637e+04 
  5.567e+05  3.637e+04 
  5.568e+05  3.637e+04 
  5.570e+05  3.637e+04 
  5.572e+05  3.637e+04 
  5.573e+05  3.637e+04 
  5.574e+05  3.637e+04 
  5.576e+05  3.637e+04 
  5.578e+05  3.637e+04 
  5.579e+05  3.637e+04 
  5.580e+05  3.637e+04 
  5.582e+05  3.637e+04 
  5.584e+05  3.637e+04 
  5.585e+05  3.637e+04 
  5.586e+05  3.637e+04 
  5.588e+05  3.637e+04 
  5.590e+05  3.637e+04 
  5.591e+05  3.637e+04 
  5.592e+05  3.637e+04 
  5.594e+05  3.637e+04 
  5.596e+05  3.637e+04 
  5.597e+05  3.637e+04 
  5.598e+05  3.637e+04 
  5.600e+05  3.637e+04 
  5.602e+05  3.637e+04 
  5.603e+05  3.637e+04 
  5.604e+05  3.637e+04 
  5.606e+05  3.637e+04 
  5.608e+05  3.637e+04 
  5.609e+05  3.637e+04 
  5.610e+05  3.637e+04 
  5.612e+05  3.637e+04 
  5.614e+05  3.637e+04 
  5.615e+05  3.637e+04 
  5.616e+05  3.637e+04 
  5.618e+05  3.637e+04 
  5.620e+05  3.637e+04 
  5.621e+05  3.637e+04 
  5.622e+05  3.637e+04 
  5.624e+05  3.637e+04 
  5.626e+05  3.637e+04 
  5.627e+05  3.637e+04 
  5.628e+05  3.637e+04 
  5.630e+05  3.637e+04 
  5.632e+05  3.637e+04 
  5.633e+05  3.637e+04 
  5.634e+05  3.637e+04 
  5.636e+05  3.637e+04 
  5.638e+05  3.637e+04 
  5.639e+05  3.637e+04 
  5.640e+05  3.637e+04 
  5.642e+05  3.637e+04 
  5.644e+05  3.637e+04 
  5.645e+05  3.637e+04 
  5.646e+05  3.637e+04 
  5.648e+05  3.637e+04 
  5.650e+05  3.637e+04 
  5.651e+05  3.637e+04 
  5.652e+05  3.637e+04 
  5.654e+05  3.637e+04 
  5.656e+05  3.637e+04 
  5.657e+05  3.637e+04 
  5.658e+05  3.637e+04 
  5.660e+05  3.637e+04 
  5.662e+05  3.637e+04 
  5.663e+05  3.637e+04 
  5.664e+05  3.637e+04 
  5.666e+05  3.637e+04 
  5.668e+05  3.637e+04 
  5.669e+05  3.637e+04 
  5.670e+05  3.637e+04 
  5.672e+05  3.637e+04 
  5.674e+05  3.637e+04 
  5.675e+05  3.637e+04 
  5.676e+05  3.637e+04 
  5.678e+05  3.637e+04 
  5.680e+05  3.637e+04 
  5.681e+05  3.637e+04 
  5.682e+05  3.637e+04 
  5.684e+05  3.637e+04 
  5.686e+05  3.637e+04 
  5.687e+05  3.637e+04 
  5.688e+05  3.637e+04 
  5.690e+05  3.637e+04 
  5.692e+05  3.637e+04 
  5.693e+05  3.637e+04 
  5.694e+05  3.637e+04 
  5.696e+05  3.637e+04 
  5.698e+05  3.637e+04 
  5.699e+05  3.637e+04 
  5.700e+05  3.637e+04 
  5.702e+05  3.637e+04 
  5.704e+05  3.637e+04 
  5.705e+05  3.637e+04 
  5.706e+05  3.637e+04 
  5.708e+05  3.637e+04 
  5.710e+05  3.637e+04 
  5.711e+05  3.637e+04 
  5.712e+05  3.637e+04 
  5.714e+05  3.637e+04 
  5.716e+05  3.637e+04 
  5.717e+05  3.637e+04 
  5.718e+05  3.637e+04 
  5.720e+05  3.637e+04 
  5.722e+05  3.637e+04 
  5.723e+05  3.637e+04 
  5.724e+05  3.637e+04 
  5.726e+05  3.637e+04 
  5.728e+05  3.637e+04 
  5.729e+05  3.637e+04 
  5.730e+05  3.637e+04 
  5.732e+05  3.637e+04 
  5.734e+05  3.637e+04 
  5.735e+05  3.637e+04 
  5.736e+05  3.637e+04 
  5.738e+05  3.637e+04 
  5.740e+05  3.637e+04 
  5.741e+05  3.637e+04 
  5.742e+05  3.637e+04 
  5.744e+05  3.637e+04 
  5.746e+05  3.637e+04 
  5.747e+05  3.637e+04 
  5.748e+05  3.637e+04 
  5.750e+05  3.637e+04 
  5.752e+05  3.637e+04 
  5.753e+05  3.637e+04 
  5.754e+05  3.637e+04 
  5.756e+05  3.637e+04 
  5.758e+05  3.637e+04 
  5.759e+05  3.637e+04 
  5.760e+05  3.637e+04 
  5.762e+05  3.637e+04 
  5.764e+05  3.637e+04 
  5.765e+05  3.637e+04 
  5.766e+05  3.637e+04 
  5.768e+05  3.637e+04 
  5.770e+05  3.637e+04 
  5.771e+05  3.637e+04 
  5.772e+05  3.637e+04 
  5.774e+05  3.637e+04 
  5.776e+05  3.637e+04 
  5.777e+05  3.637e+04 
  5.778e+05  3.637e+04 
  5.780e+05  3.637e+04 
  5.782e+05  3.637e+04 
  5.783e+05  3.637e+04 
  5.784e+05  3.637e+04 
  5.786e+05  3.637e+04 
  5.788e+05  3.637e+04 
  5.789e+05  3.637e+04 
  5.790e+05  3.637e+04 
  5.792e+05  3.637e+04 
  5.794e+05  3.637e+04 
  5.795e+05  3.637e+04 
  5.796e+05  3.637e+04 
  5.798e+05  3.637e+04 
  5.800e+05  3.637e+04 
  5.801e+05  3.637e+04 
  5.802e+05  3.637e+04 
  5.804e+05  3.637e+04 
  5.806e+05  3.637e+04 
  5.807e+05  3.637e+04 
  5.808e+05  3.637e+04 
  5.810e+05  3.637e+04 
  5.812e+05  3.637e+04 
  5.813e+05  3.637e+04 
  5.814e+05  3.637e+04 
  5.816e+05  3.637e+04 
  5.818e+05  3.637e+04 
  5.819e+05  3.637e+04 
  5.820e+05  3.637e+04 
  5.822e+05  3.637e+04 
  5.824e+05  3.637e+04 
  5.825e+05  3.637e+04 
  5.826e+05  3.637e+04 
  5.828e+05  3.637e+04 
  5.830e+05  3.637e+04 
  5.831e+05  3.637e+04 
  5.832e+05  3.637e+04 
  5.834e+05  3.637e+04 
  5.836e+05  3.637e+04 
  5.837e+05  3.637e+04 
  5.838e+05  3.637e+04 
  5.840e+05  3.637e+04 
  5.842e+05  3.637e+04 
  5.843e+05  3.637e+04 
  5.844e+05  3.637e+04 
  5.846e+05  3.637e+04 
  5.848e+05  3.637e+04 
  5.849e+05  3.637e+04 
  5.850e+05  3.637e+04 
  5.852e+05  3.637e+04 
  5.854e+05  3.637e+04 
  5.855e+05  3.637e+04 
  5.856e+05  3.637e+04 
  5.858e+05  3.637e+04 
  5.860e+05  3.637e+04 
  5.861e+05  3.637e+04 
  5.862e+05  3.637e+04 
  5.864e+05  3.637e+04 
  5.866e+05  3.637e+04 
  5.867e+05  3.637e+04 
  5.868e+05  3.637e+04 
  5.870e+05  3.637e+04 
  5.872e+05  3.637e+04 
  5.873e+05  3.637e+04 
  5.874e+05  3.637e+04 
  5.876e+05  3.637e+04 
  5.878e+05  3.637e+04 
  5.879e+05  3.637e+04 
  5.880e+05  3.637e+04 
  5.882e+05  3.637e+04 
  5.884e+05  3.637e+04 
  5.885e+05  3.637e+04 
  5.886e+05  3.637e+04 
  5.888e+05  3.637e+04 
  5.890e+05  3.637e+04 
  5.891e+05  3.637e+04 
  5.892e+05  3.637e+04 
  5.894e+05  3.637e+04 
  5.896e+05  3.637e+04 
  5.897e+05  3.637e+04 
  5.898e+05  3.637e+04 
  5.900e+05  3.637e+04 
  5.902e+05  3.637e+04 
  5.903e+05  3.637e+04 
  5.904e+05  3.637e+04 
  5.906e+05  3.637e+04 
  5.908e+05  3.637e+04 
  5.909e+05  3.637e+04 
  5.910e+05  3.637e+04 
  5.912e+05  3.637e+04 
  5.914e+05  3.637e+04 
  5.915e+05  3.637e+04 
  5.916e+05  3.637e+04 
  5.918e+05  3.637e+04 
  5.920e+05  3.637e+04 
  5.921e+05  3.637e+04 
  5.922e+05  3.637e+04 
  5.924e+05  3.637e+04 
  5.926e+05  3.637e+04 
  5.927e+05  3.637e+04 
  5.928e+05  3.637e+04 
  5.930e+05  3.637e+04 
  5.932e+05  3.637e+04 
  5.933e+05  3.637e+04 
  5.934e+05  3.637e+04 
  5.936e+05  3.637e+04 
  5.938e+05  3.637e+04 
  5.939e+05  3.637e+04 
  5.940e+05  3.637e+04 
  5.942e+05  3.637e+04 
  5.944e+05  3.637e+04 
  5.945e+05  3.637e+04 
  5.946e+05  3.637e+04 
  5.948e+05  3.637e+04 
  5.950e+05  3.637e+04 
  5.951e+05  3.637e+04 
  5.952e+05  3.637e+04 
  5.954e+05  3.637e+04 
  5.956e+05  3.637e+04 
  5.957e+05  3.637e+04 
  5.958e+05  3.637e+04 
  5.960e+05  3.637e+04 
  5.962e+05  3.637e+04 
  5.963e+05  3.637e+04 
  5.964e+05  3.637e+04 
  5.966e+05  3.637e+04 
  5.968e+05  3.637e+04 
  5.969e+05  3.637e+04 
  5.970e+05  3.637e+04 
  5.972e+05  3.637e+04 
  5.974e+05  3.637e+04 
  5.975e+05  3.637e+04 
  5.976e+05  3.637e+04 
  5.978e+05  3.637e+04 
  5.980e+05  3.637e+04 
  5.981e+05  3.637e+04 
  5.982e+05  3.637e+04 
  5.984e+05  3.637e+04 
  5.986e+05  3.637e+04 
  5.987e+05  3.637e+04 
  5.988e+05  3.637e+04 
  5.990e+05  3.637e+04 
  5.992e+05  3.637e+04 
  5.993e+05  3.637e+04 
  5.994e+05  3.637e+04 
  5.996e+05  3.637e+04 
  5.998e+05  3.637e+04 
  5.999e+05  3.637e+04 
  6.000e+05  3.637e+04 
  6.002e+05  3.637e+04 
  6.004e+05  3.637e+04 
  6.005e+05  3.637e+04 
  6.006e+05  3.637e+04 
  6.008e+05  3.637e+04 
  6.010e+05  3.637e+04 
  6.011e+05  3.637e+04 
  6.012e+05  3.637e+04 
  6.014e+05  3.637e+04 
  6.016e+05  3.637e+04 
  6.017e+05  3.637e+04 
  6.018e+05  3.637e+04 
  6.020e+05  3.637e+04 
  6.022e+05  3.637e+04 
  6.023e+05  3.637e+04 
  6.024e+05  3.637e+04 
  6.026e+05  3.637e+04 
  6.028e+05  3.637e+04 
  6.029e+05  3.637e+04 
  6.030e+05  3.637e+04 
  6.032e+05  3.637e+04 
  6.034e+05  3.637e+04 
  6.035e+05  3.637e+04 
  6.036e+05  3.637e+04 
  6.038e+05  3.637e+04 
  6.040e+05  3.637e+04 
  6.041e+05  3.637e+04 
  6.042e+05  3.637e+04 
  6.044e+05  3.637e+04 
  6.046e+05  3.637e+04 
  6.047e+05  3.637e+04 
  6.048e+05  3.637e+04 
  6.050e+05  3.637e+04 
  6.052e+05  3.637e+04 
  6.053e+05  3.637e+04 
  6.054e+05  3.637e+04 
  6.056e+05  3.637e+04 
  6.058e+05  3.637e+04 
  6.059e+05  3.637e+04 
  6.060e+05  3.637e+04 
  6.062e+05  3.637e+04 
  6.064e+05  3.637e+04 
  6.065e+05  3.637e+04 
  6.066e+05  3.637e+04 
  6.068e+05  3.637e+04 
  6.070e+05  3.637e+04 
  6.071e+05  3.637e+04 
  6.072e+05  3.637e+04 
  6.074e+05  3.637e+04 
  6.076e+05  3.637e+04 
  6.077e+05  3.637e+04 
  6.078e+05  3.637e+04 
  6.080e+05  3.637e+04 
  6.082e+05  3.637e+04 
  6.083e+05  3.637e+04 
  6.084e+05  3.637e+04 
  6.086e+05  3.637e+04 
  6.088e+05  3.637e+04 
  6.089e+05  3.637e+04 
  6.090e+05  3.637e+04 
  6.092e+05  3.637e+04 
  6.094e+05  3.637e+04 
  6.095e+05  3.637e+04 
  6.096e+05  3.637e+04 
  6.098e+05  3.637e+04 
  6.100e+05  3.637e+04 
  6.101e+05  3.637e+04 
  6.102e+05  3.637e+04 
  6.104e+05  3.637e+04 
  6.106e+05  3.637e+04 
  6.107e+05  3.637e+04 
  6.108e+05  3.637e+04 
  6.110e+05  3.637e+04 
  6.112e+05  3.637e+04 
  6.113e+05  3.637e+04 
  6.114e+05  3.637e+04 
  6.116e+05  3.637e+04 
  6.118e+05  3.637e+04 
  6.119e+05  3.637e+04 
  6.120e+05  3.637e+04 
  6.122e+05  3.637e+04 
  6.124e+05  3.637e+04 
  6.125e+05  3.637e+04 
  6.126e+05  3.637e+04 
  6.128e+05  3.637e+04 
  6.130e+05  3.637e+04 
  6.131e+05  3.637e+04 
  6.132e+05  3.637e+04 
  6.134e+05  3.637e+04 
  6.136e+05  3.637e+04 
  6.137e+05  3.637e+04 
  6.138e+05  3.637e+04 
  6.140e+05  3.637e+04 
  6.142e+05  3.637e+04 
  6.143e+05  3.637e+04 
  6.144e+05  3.637e+04 
  6.146e+05  3.637e+04 
  6.148e+05  3.637e+04 
  6.149e+05  3.637e+04 
  6.150e+05  3.637e+04 
  6.152e+05  3.637e+04 
  6.154e+05  3.637e+04 
  6.155e+05  3.637e+04 
  6.156e+05  3.637e+04 
  6.158e+05  3.637e+04 
  6.160e+05  3.637e+04 
  6.161e+05  3.637e+04 
  6.162e+05  3.637e+04 
  6.164e+05  3.637e+04 
  6.166e+05  3.637e+04 
  6.167e+05  3.637e+04 
  6.168e+05  3.637e+04 
  6.170e+05  3.637e+04 
  6.172e+05  3.637e+04 
  6.173e+05  3.637e+04 
  6.174e+05  3.637e+04 
  6.176e+05  3.637e+04 
  6.178e+05  3.637e+04 
  6.179e+05  3.637e+04 
  6.180e+05  3.637e+04 
  6.182e+05  3.637e+04 
  6.184e+05  3.637e+04 
  6.185e+05  3.637e+04 
  6.186e+05  3.637e+04 
  6.188e+05  3.637e+04 
  6.190e+05  3.637e+04 
  6.191e+05  3.637e+04 
  6.192e+05  3.637e+04 
  6.194e+05  3.637e+04 
  6.196e+05  3.637e+04 
  6.197e+05  3.637e+04 
  6.198e+05  3.637e+04 
  6.200e+05  3.637e+04 
  6.202e+05  3.637e+04 
  6.203e+05  3.637e+04 
  6.204e+05  3.637e+04 
  6.206e+05  3.637e+04 
  6.208e+05  3.637e+04 
  6.209e+05  3.637e+04 
  6.210e+05  3.637e+04 
  6.212e+05  3.637e+04 
  6.214e+05  3.637e+04 
  6.215e+05  3.637e+04 
  6.216e+05  3.637e+04 
  6.218e+05  3.637e+04 
  6.220e+05  3.637e+04 
  6.221e+05  3.637e+04 
  6.222e+05  3.637e+04 
  6.224e+05  3.637e+04 
  6.226e+05  3.637e+04 
  6.227e+05  3.637e+04 
  6.228e+05  3.637e+04 
  6.230e+05  3.637e+04 
  6.232e+05  3.637e+04 
  6.233e+05  3.637e+04 
  6.234e+05  3.637e+04 
  6.236e+05  3.637e+04 
  6.238e+05  3.637e+04 
  6.239e+05  3.637e+04 
  6.240e+05  3.637e+04 
  6.242e+05  3.637e+04 
  6.244e+05  3.637e+04 
  6.245e+05  3.637e+04 
  6.246e+05  3.637e+04 
  6.248e+05  3.637e+04 
  6.250e+05  3.637e+04 
  6.251e+05  3.637e+04 
  6.252e+05  3.637e+04 
  6.254e+05  3.637e+04 
  6.256e+05  3.637e+04 
  6.257e+05  3.637e+04 
  6.258e+05  3.637e+04 
  6.260e+05  3.637e+04 
  6.262e+05  3.637e+04 
  6.263e+05  3.637e+04 
  6.264e+05  3.637e+04 
  6.266e+05  3.637e+04 
  6.268e+05  3.637e+04 
  6.269e+05  3.637e+04 
  6.270e+05  3.637e+04 
  6.272e+05  3.637e+04 
  6.274e+05  3.637e+04 
  6.275e+05  3.637e+04 
  6.276e+05  3.637e+04 
  6.278e+05  3.637e+04 
  6.280e+05  3.637e+04 
  6.281e+05  3.637e+04 
  6.282e+05  3.637e+04 
  6.284e+05  3.637e+04 
  6.286e+05  3.637e+04 
  6.287e+05  3.637e+04 
  6.288e+05  3.637e+04 
  6.290e+05  3.637e+04 
  6.292e+05  3.637e+04 
  6.293e+05  3.637e+04 
  6.294e+05  3.637e+04 
  6.296e+05  3.637e+04 
  6.298e+05  3.637e+04 
  6.299e+05  3.637e+04 
  6.300e+05  3.637e+04 
  6.302e+05  3.637e+04 
  6.304e+05  3.637e+04 
  6.305e+05  3.637e+04 
  6.306e+05  3.637e+04 
  6.308e+05  3.637e+04 
  6.310e+05  3.637e+04 
  6.311e+05  3.637e+04 
  6.312e+05  3.637e+04 
  6.314e+05  3.637e+04 
  6.316e+05  3.637e+04 
  6.317e+05  3.637e+04 
  6.318e+05  3.637e+04 
  6.320e+05  3.637e+04 
  6.322e+05  3.637e+04 
  6.323e+05  3.637e+04 
  6.324e+05  3.637e+04 
  6.326e+05  3.637e+04 
  6.328e+05  3.637e+04 
  6.329e+05  3.637e+04 
  6.330e+05  3.637e+04 
  6.332e+05  3.637e+04 
  6.334e+05  3.637e+04 
  6.335e+05  3.637e+04 
  6.336e+05  3.637e+04 
  6.338e+05  3.637e+04 
  6.340e+05  3.637e+04 
  6.341e+05  3.637e+04 
  6.342e+05  3.637e+04 
  6.344e+05  3.637e+04 
  6.346e+05  3.637e+04 
  6.347e+05  3.637e+04 
  6.348e+05  3.637e+04 
  6.350e+05  3.637e+04 
  6.352e+05  3.637e+04 
  6.353e+05  3.637e+04 
  6.354e+05  3.637e+04 
  6.356e+05  3.637e+04 
  6.358e+05  3.637e+04 
  6.359e+05  3.637e+04 
  6.360e+05  3.637e+04 
  6.362e+05  3.637e+04 
  6.364e+05  3.637e+04 
  6.365e+05  3.637e+04 
  6.366e+05  3.637e+04 
  6.368e+05  3.637e+04 
  6.370e+05  3.637e+04 
  6.371e+05  3.637e+04 
  6.372e+05  3.637e+04 
  6.374e+05  3.637e+04 
  6.376e+05  3.637e+04 
  6.377e+05  3.637e+04 
  6.378e+05  3.637e+04 
  6.380e+05  3.637e+04 
  6.382e+05  3.637e+04 
  6.383e+05  3.637e+04 
  6.384e+05  3.637e+04 
  6.386e+05  3.637e+04 
  6.388e+05  3.637e+04 
  6.389e+05  3.637e+04 
  6.390e+05  3.637e+04 
  6.392e+05  3.637e+04 
  6.394e+05  3.637e+04 
  6.395e+05  3.637e+04 
  6.396e+05  3.637e+04 
  6.398e+05  3.637e+04 
  6.400e+05  3.637e+04 
  6.401e+05  3.637e+04 
  6.402e+05  3.637e+04 
  6.404e+05  3.637e+04 
  6.406e+05  3.637e+04 
  6.407e+05  3.637e+04 
  6.408e+05  3.637e+04 
  6.410e+05  3.637e+04 
  6.412e+05  3.637e+04 
  6.413e+05  3.637e+04 
  6.414e+05  3.637e+04 
  6.416e+05  3.637e+04 
  6.418e+05  3.637e+04 
  6.419e+05  3.637e+04 
  6.420e+05  3.637e+04 
  6.422e+05  3.637e+04 
  6.424e+05  3.637e+04 
  6.425e+05  3.637e+04 
  6.426e+05  3.637e+04 
  6.428e+05  3.637e+04 
  6.430e+05  3.637e+04 
  6.431e+05  3.637e+04 
  6.432e+05  3.637e+04 
  6.434e+05  3.637e+04 
  6.436e+05  3.637e+04 
  6.437e+05  3.637e+04 
  6.438e+05  3.637e+04 
  6.440e+05  3.637e+04 
  6.442e+05  3.637e+04 
  6.443e+05  3.637e+04 
  6.444e+05  3.637e+04 
  6.446e+05  3.637e+04 
  6.448e+05  3.637e+04 
  6.449e+05  3.637e+04 
  6.450e+05  3.637e+04 
  6.452e+05  3.637e+04 
  6.454e+05  3.637e+04 
  6.455e+05  3.637e+04 
  6.456e+05  3.637e+04 
  6.458e+05  3.637e+04 
  6.460e+05  3.637e+04 
  6.461e+05  3.637e+04 
  6.462e+05  3.637e+04 
  6.464e+05  3.637e+04 
  6.466e+05  3.637e+04 
  6.467e+05  3.637e+04 
  6.468e+05  3.637e+04 
  6.470e+05  3.637e+04 
  6.472e+05  3.637e+04 
  6.473e+05  3.637e+04 
  6.474e+05  3.637e+04 
  6.476e+05  3.637e+04 
  6.478e+05  3.637e+04 
  6.479e+05  3.637e+04 
  6.480e+05  3.637e+04 
  6.482e+05  3.637e+04 
  6.484e+05  3.637e+04 
  6.485e+05  3.637e+04 
  6.486e+05  3.637e+04 
  6.488e+05  3.637e+04 
  6.490e+05  3.637e+04 
  6.491e+05  3.637e+04 
  6.492e+05  3.637e+04 
  6.494e+05  3.637e+04 
  6.496e+05  3.637e+04 
  6.497e+05  3.637e+04 
  6.498e+05  3.637e+04 
  6.500e+05  3.637e+04 


==> figures/Figure_2/f_2ae_7.txt <==
n c 
  5.000e+05  3.914e+04 
  5.002e+05  3.914e+04 
  5.004e+05  3.914e+04 
  5.005e+05  3.914e+04 
  5.007e+05  3.914e+04 
  5.009e+05  3.895e+04 
  5.010e+05  3.895e+04 
  5.012e+05  3.895e+04 
  5.014e+05  3.895e+04 
  5.016e+05  3.895e+04 
  5.018e+05  3.895e+04 
  5.019e+05  3.885e+04 
  5.021e+05  3.836e+04 
  5.023e+05  3.836e+04 
  5.024e+05  3.686e+04 
  5.026e+05  3.686e+04 
  5.028e+05  3.686e+04 
  5.030e+05  3.686e+04 
  5.032e+05  3.686e+04 
  5.033e+05  3.686e+04 
  5.035e+05  3.686e+04 
  5.037e+05  3.686e+04 
  5.038e+05  3.686e+04 
  5.040e+05  3.686e+04 
  5.042e+05  3.686e+04 
  5.044e+05  3.686e+04 
  5.046e+05  3.686e+04 
  5.047e+05  3.686e+04 
  5.049e+05  3.686e+04 
  5.051e+05  3.686e+04 
  5.052e+05  3.686e+04 
  5.054e+05  3.686e+04 
  5.056e+05  3.686e+04 
  5.058e+05  3.686e+04 
  5.060e+05  3.686e+04 
  5.061e+05  3.686e+04 
  5.063e+05  3.686e+04 
  5.065e+05  3.686e+04 
  5.066e+05  3.686e+04 
  5.068e+05  3.686e+04 
  5.070e+05  3.686e+04 
  5.072e+05  3.686e+04 
  5.074e+05  3.686e+04 
  5.075e+05  3.686e+04 
  5.077e+05  3.686e+04 
  5.079e+05  3.686e+04 
  5.080e+05  3.614e+04 
  5.082e+05  3.614e+04 
  5.084e+05  3.614e+04 
  5.086e+05  3.614e+04 
  5.088e+05  3.614e+04 
  5.089e+05  3.614e+04 
  5.091e+05  3.613e+04 
  5.093e+05  3.613e+04 
  5.094e+05  3.613e+04 
  5.096e+05  3.613e+04 
  5.098e+05  3.610e+04 
  5.100e+05  3.610e+04 
  5.102e+05  3.610e+04 
  5.103e+05  3.553e+04 
  5.105e+05  3.553e+04 
  5.107e+05  3.553e+04 
  5.108e+05  3.553e+04 
  5.110e+05  3.553e+04 
  5.112e+05  3.553e+04 
  5.114e+05  3.553e+04 
  5.116e+05  3.544e+04 
  5.117e+05  3.544e+04 
  5.119e+05  3.544e+04 
  5.121e+05  3.542e+04 
  5.122e+05  3.542e+04 
  5.124e+05  3.542e+04 
  5.126e+05  3.542e+04 
  5.128e+05  3.542e+04 
  5.130e+05  3.542e+04 
  5.131e+05  3.541e+04 
  5.133e+05  3.541e+04 
  5.135e+05  3.541e+04 
  5.136e+05  3.535e+04 
  5.138e+05  3.535e+04 
  5.140e+05  3.532e+04 
  5.142e+05  3.532e+04 
  5.144e+05  3.532e+04 
  5.145e+05  3.532e+04 
  5.147e+05  3.532e+04 
  5.149e+05  3.532e+04 
  5.150e+05  3.532e+04 
  5.152e+05  3.531e+04 
  5.154e+05  3.531e+04 
  5.156e+05  3.531e+04 
  5.158e+05  3.531e+04 
  5.159e+05  3.530e+04 
  5.161e+05  3.530e+04 
  5.163e+05  3.530e+04 
  5.164e+05  3.530e+04 
  5.166e+05  3.530e+04 
  5.168e+05  3.530e+04 
  5.170e+05  3.530e+04 
  5.172e+05  3.529e+04 
  5.173e+05  3.529e+04 
  5.175e+05  3.529e+04 
  5.177e+05  3.529e+04 
  5.178e+05  3.529e+04 
  5.180e+05  3.529e+04 
  5.182e+05  3.529e+04 
  5.184e+05  3.529e+04 
  5.186e+05  3.529e+04 
  5.187e+05  3.529e+04 
  5.189e+05  3.529e+04 
  5.191e+05  3.529e+04 
  5.192e+05  3.529e+04 
  5.194e+05  3.529e+04 
  5.196e+05  3.529e+04 
  5.198e+05  3.529e+04 
  5.200e+05  3.529e+04 
  5.201e+05  3.529e+04 
  5.203e+05  3.529e+04 
  5.205e+05  3.529e+04 
  5.206e+05  3.529e+04 
  5.208e+05  3.529e+04 
  5.210e+05  3.529e+04 
  5.212e+05  3.529e+04 
  5.214e+05  3.529e+04 
  5.215e+05  3.529e+04 
  5.217e+05  3.529e+04 
  5.219e+05  3.529e+04 
  5.220e+05  3.529e+04 
  5.222e+05  3.529e+04 
  5.224e+05  3.529e+04 
  5.226e+05  3.529e+04 
  5.228e+05  3.529e+04 
  5.229e+05  3.529e+04 
  5.231e+05  3.529e+04 
  5.233e+05  3.529e+04 
  5.234e+05  3.529e+04 
  5.236e+05  3.529e+04 
  5.238e+05  3.529e+04 
  5.240e+05  3.529e+04 
  5.242e+05  3.529e+04 
  5.243e+05  3.529e+04 
  5.245e+05  3.529e+04 
  5.247e+05  3.529e+04 
  5.248e+05  3.529e+04 
  5.250e+05  3.529e+04 
  5.252e+05  3.529e+04 
  5.254e+05  3.529e+04 
  5.256e+05  3.529e+04 
  5.257e+05  3.529e+04 
  5.259e+05  3.529e+04 
  5.261e+05  3.529e+04 
  5.262e+05  3.529e+04 
  5.264e+05  3.529e+04 
  5.266e+05  3.529e+04 
  5.268e+05  3.529e+04 
  5.270e+05  3.529e+04 
  5.271e+05  3.529e+04 
  5.273e+05  3.529e+04 
  5.275e+05  3.529e+04 
  5.276e+05  3.529e+04 
  5.278e+05  3.529e+04 
  5.280e+05  3.529e+04 
  5.282e+05  3.529e+04 
  5.284e+05  3.529e+04 
  5.285e+05  3.529e+04 
  5.287e+05  3.529e+04 
  5.289e+05  3.529e+04 
  5.290e+05  3.529e+04 
  5.292e+05  3.529e+04 
  5.294e+05  3.529e+04 
  5.296e+05  3.529e+04 
  5.298e+05  3.529e+04 
  5.299e+05  3.529e+04 
  5.301e+05  3.529e+04 
  5.303e+05  3.529e+04 
  5.304e+05  3.529e+04 
  5.306e+05  3.529e+04 
  5.308e+05  3.529e+04 
  5.310e+05  3.529e+04 
  5.312e+05  3.529e+04 
  5.313e+05  3.529e+04 
  5.315e+05  3.529e+04 
  5.317e+05  3.529e+04 
  5.318e+05  3.529e+04 
  5.320e+05  3.529e+04 
  5.322e+05  3.529e+04 
  5.324e+05  3.529e+04 
  5.326e+05  3.529e+04 
  5.327e+05  3.529e+04 
  5.329e+05  3.529e+04 
  5.331e+05  3.529e+04 
  5.332e+05  3.529e+04 
  5.334e+05  3.529e+04 
  5.336e+05  3.529e+04 
  5.338e+05  3.529e+04 
  5.340e+05  3.529e+04 
  5.341e+05  3.529e+04 
  5.343e+05  3.529e+04 
  5.345e+05  3.529e+04 
  5.346e+05  3.529e+04 
  5.348e+05  3.529e+04 
  5.350e+05  3.529e+04 
  5.352e+05  3.529e+04 
  5.354e+05  3.529e+04 
  5.355e+05  3.529e+04 
  5.357e+05  3.529e+04 
  5.359e+05  3.529e+04 
  5.360e+05  3.529e+04 
  5.362e+05  3.529e+04 
  5.364e+05  3.529e+04 
  5.366e+05  3.529e+04 
  5.368e+05  3.529e+04 
  5.369e+05  3.529e+04 
  5.371e+05  3.529e+04 
  5.373e+05  3.529e+04 
  5.374e+05  3.529e+04 
  5.376e+05  3.529e+04 
  5.378e+05  3.529e+04 
  5.380e+05  3.529e+04 
  5.382e+05  3.529e+04 
  5.383e+05  3.529e+04 
  5.385e+05  3.529e+04 
  5.387e+05  3.529e+04 
  5.388e+05  3.529e+04 
  5.390e+05  3.529e+04 
  5.392e+05  3.529e+04 
  5.394e+05  3.529e+04 
  5.396e+05  3.529e+04 
  5.397e+05  3.529e+04 
  5.399e+05  3.529e+04 
  5.401e+05  3.529e+04 
  5.402e+05  3.529e+04 
  5.404e+05  3.529e+04 
  5.406e+05  3.529e+04 
  5.408e+05  3.529e+04 
  5.410e+05  3.529e+04 
  5.411e+05  3.529e+04 
  5.413e+05  3.529e+04 
  5.415e+05  3.529e+04 
  5.416e+05  3.529e+04 
  5.418e+05  3.529e+04 
  5.420e+05  3.529e+04 
  5.422e+05  3.529e+04 
  5.424e+05  3.529e+04 
  5.425e+05  3.529e+04 
  5.427e+05  3.529e+04 
  5.429e+05  3.529e+04 
  5.430e+05  3.529e+04 
  5.432e+05  3.529e+04 
  5.434e+05  3.529e+04 
  5.436e+05  3.529e+04 
  5.438e+05  3.529e+04 
  5.439e+05  3.529e+04 
  5.441e+05  3.529e+04 
  5.443e+05  3.529e+04 
  5.444e+05  3.529e+04 
  5.446e+05  3.529e+04 
  5.448e+05  3.529e+04 
  5.450e+05  3.529e+04 
  5.452e+05  3.529e+04 
  5.453e+05  3.529e+04 
  5.455e+05  3.529e+04 
  5.457e+05  3.529e+04 
  5.458e+05  3.529e+04 
  5.460e+05  3.529e+04 
  5.462e+05  3.529e+04 
  5.464e+05  3.529e+04 
  5.466e+05  3.529e+04 
  5.467e+05  3.529e+04 
  5.469e+05  3.529e+04 
  5.471e+05  3.529e+04 
  5.472e+05  3.529e+04 
  5.474e+05  3.529e+04 
  5.476e+05  3.529e+04 
  5.478e+05  3.529e+04 
  5.480e+05  3.529e+04 
  5.481e+05  3.529e+04 
  5.483e+05  3.529e+04 
  5.485e+05  3.529e+04 
  5.486e+05  3.529e+04 
  5.488e+05  3.529e+04 
  5.490e+05  3.529e+04 
  5.492e+05  3.529e+04 
  5.494e+05  3.529e+04 
  5.495e+05  3.529e+04 
  5.497e+05  3.529e+04 
  5.499e+05  3.529e+04 
  5.500e+05  3.529e+04 
  5.502e+05  3.529e+04 
  5.504e+05  3.529e+04 
  5.506e+05  3.529e+04 
  5.508e+05  3.529e+04 
  5.509e+05  3.529e+04 
  5.511e+05  3.529e+04 
  5.513e+05  3.529e+04 
  5.514e+05  3.529e+04 
  5.516e+05  3.529e+04 
  5.518e+05  3.529e+04 
  5.520e+05  3.529e+04 
  5.522e+05  3.529e+04 
  5.523e+05  3.529e+04 
  5.525e+05  3.529e+04 
  5.527e+05  3.529e+04 
  5.528e+05  3.529e+04 
  5.530e+05  3.529e+04 
  5.532e+05  3.529e+04 
  5.534e+05  3.529e+04 
  5.536e+05  3.529e+04 
  5.537e+05  3.529e+04 
  5.539e+05  3.529e+04 
  5.541e+05  3.529e+04 
  5.542e+05  3.529e+04 
  5.544e+05  3.529e+04 
  5.546e+05  3.529e+04 
  5.548e+05  3.529e+04 
  5.550e+05  3.529e+04 
  5.551e+05  3.529e+04 
  5.553e+05  3.529e+04 
  5.555e+05  3.529e+04 
  5.556e+05  3.529e+04 
  5.558e+05  3.529e+04 
  5.560e+05  3.529e+04 
  5.562e+05  3.529e+04 
  5.564e+05  3.529e+04 
  5.565e+05  3.529e+04 
  5.567e+05  3.529e+04 
  5.569e+05  3.529e+04 
  5.570e+05  3.529e+04 
  5.572e+05  3.529e+04 
  5.574e+05  3.529e+04 
  5.576e+05  3.529e+04 
  5.578e+05  3.529e+04 
  5.579e+05  3.529e+04 
  5.581e+05  3.529e+04 
  5.583e+05  3.529e+04 
  5.584e+05  3.529e+04 
  5.586e+05  3.529e+04 
  5.588e+05  3.529e+04 
  5.590e+05  3.529e+04 
  5.592e+05  3.529e+04 
  5.593e+05  3.529e+04 
  5.595e+05  3.529e+04 
  5.597e+05  3.529e+04 
  5.598e+05  3.529e+04 
  5.600e+05  3.529e+04 
  5.602e+05  3.529e+04 
  5.604e+05  3.529e+04 
  5.606e+05  3.529e+04 
  5.607e+05  3.529e+04 
  5.609e+05  3.529e+04 
  5.611e+05  3.529e+04 
  5.612e+05  3.529e+04 
  5.614e+05  3.529e+04 
  5.616e+05  3.529e+04 
  5.618e+05  3.529e+04 
  5.620e+05  3.529e+04 
  5.621e+05  3.529e+04 
  5.623e+05  3.529e+04 
  5.625e+05  3.529e+04 
  5.626e+05  3.529e+04 
  5.628e+05  3.529e+04 
  5.630e+05  3.529e+04 
  5.632e+05  3.529e+04 
  5.634e+05  3.529e+04 
  5.635e+05  3.529e+04 
  5.637e+05  3.529e+04 
  5.639e+05  3.529e+04 
  5.640e+05  3.529e+04 
  5.642e+05  3.529e+04 
  5.644e+05  3.529e+04 
  5.646e+05  3.529e+04 
  5.648e+05  3.529e+04 
  5.649e+05  3.529e+04 
  5.651e+05  3.529e+04 
  5.653e+05  3.529e+04 
  5.654e+05  3.529e+04 
  5.656e+05  3.529e+04 
  5.658e+05  3.529e+04 
  5.660e+05  3.529e+04 
  5.662e+05  3.529e+04 
  5.663e+05  3.529e+04 
  5.665e+05  3.529e+04 
  5.667e+05  3.529e+04 
  5.668e+05  3.529e+04 
  5.670e+05  3.529e+04 
  5.672e+05  3.529e+04 
  5.674e+05  3.529e+04 
  5.676e+05  3.529e+04 
  5.677e+05  3.529e+04 
  5.679e+05  3.529e+04 
  5.681e+05  3.529e+04 
  5.682e+05  3.529e+04 
  5.684e+05  3.529e+04 
  5.686e+05  3.529e+04 
  5.688e+05  3.529e+04 
  5.690e+05  3.529e+04 
  5.691e+05  3.529e+04 
  5.693e+05  3.529e+04 
  5.695e+05  3.529e+04 
  5.696e+05  3.529e+04 
  5.698e+05  3.529e+04 
  5.700e+05  3.529e+04 
  5.702e+05  3.529e+04 
  5.704e+05  3.529e+04 
  5.705e+05  3.529e+04 
  5.707e+05  3.529e+04 
  5.709e+05  3.529e+04 
  5.710e+05  3.529e+04 
  5.712e+05  3.529e+04 
  5.714e+05  3.529e+04 
  5.716e+05  3.529e+04 
  5.718e+05  3.529e+04 
  5.719e+05  3.529e+04 
  5.721e+05  3.529e+04 
  5.723e+05  3.529e+04 
  5.724e+05  3.529e+04 
  5.726e+05  3.529e+04 
  5.728e+05  3.529e+04 
  5.730e+05  3.529e+04 
  5.732e+05  3.529e+04 
  5.733e+05  3.529e+04 
  5.735e+05  3.529e+04 
  5.737e+05  3.529e+04 
  5.738e+05  3.529e+04 
  5.740e+05  3.529e+04 
  5.742e+05  3.529e+04 
  5.744e+05  3.529e+04 
  5.746e+05  3.529e+04 
  5.747e+05  3.529e+04 
  5.749e+05  3.529e+04 
  5.751e+05  3.529e+04 
  5.752e+05  3.529e+04 
  5.754e+05  3.529e+04 
  5.756e+05  3.529e+04 
  5.758e+05  3.529e+04 
  5.760e+05  3.529e+04 
  5.761e+05  3.529e+04 
  5.763e+05  3.529e+04 
  5.765e+05  3.529e+04 
  5.766e+05  3.529e+04 
  5.768e+05  3.529e+04 
  5.770e+05  3.529e+04 
  5.772e+05  3.529e+04 
  5.774e+05  3.529e+04 
  5.775e+05  3.529e+04 
  5.777e+05  3.529e+04 
  5.779e+05  3.529e+04 
  5.780e+05  3.529e+04 
  5.782e+05  3.529e+04 
  5.784e+05  3.529e+04 
  5.786e+05  3.529e+04 
  5.788e+05  3.529e+04 
  5.789e+05  3.529e+04 
  5.791e+05  3.529e+04 
  5.793e+05  3.529e+04 
  5.794e+05  3.529e+04 
  5.796e+05  3.529e+04 
  5.798e+05  3.529e+04 
  5.800e+05  3.529e+04 
  5.802e+05  3.529e+04 
  5.803e+05  3.529e+04 
  5.805e+05  3.529e+04 
  5.807e+05  3.529e+04 
  5.808e+05  3.529e+04 
  5.810e+05  3.529e+04 
  5.812e+05  3.529e+04 
  5.814e+05  3.529e+04 
  5.816e+05  3.529e+04 
  5.817e+05  3.529e+04 
  5.819e+05  3.529e+04 
  5.821e+05  3.529e+04 
  5.822e+05  3.529e+04 
  5.824e+05  3.529e+04 
  5.826e+05  3.529e+04 
  5.828e+05  3.529e+04 
  5.830e+05  3.529e+04 
  5.831e+05  3.529e+04 
  5.833e+05  3.529e+04 
  5.835e+05  3.529e+04 
  5.836e+05  3.529e+04 
  5.838e+05  3.529e+04 
  5.840e+05  3.529e+04 
  5.842e+05  3.529e+04 
  5.844e+05  3.529e+04 
  5.845e+05  3.529e+04 
  5.847e+05  3.529e+04 
  5.849e+05  3.529e+04 
  5.850e+05  3.529e+04 
  5.852e+05  3.529e+04 
  5.854e+05  3.529e+04 
  5.856e+05  3.529e+04 
  5.858e+05  3.529e+04 
  5.859e+05  3.529e+04 
  5.861e+05  3.529e+04 
  5.863e+05  3.529e+04 
  5.864e+05  3.529e+04 
  5.866e+05  3.529e+04 
  5.868e+05  3.529e+04 
  5.870e+05  3.529e+04 
  5.872e+05  3.529e+04 
  5.873e+05  3.529e+04 
  5.875e+05  3.529e+04 
  5.877e+05  3.529e+04 
  5.878e+05  3.529e+04 
  5.880e+05  3.529e+04 
  5.882e+05  3.529e+04 
  5.884e+05  3.529e+04 
  5.886e+05  3.529e+04 
  5.887e+05  3.529e+04 
  5.889e+05  3.529e+04 
  5.891e+05  3.529e+04 
  5.892e+05  3.529e+04 
  5.894e+05  3.529e+04 
  5.896e+05  3.529e+04 
  5.898e+05  3.529e+04 
  5.900e+05  3.529e+04 
  5.901e+05  3.529e+04 
  5.903e+05  3.529e+04 
  5.905e+05  3.529e+04 
  5.906e+05  3.529e+04 
  5.908e+05  3.529e+04 
  5.910e+05  3.529e+04 
  5.912e+05  3.529e+04 
  5.914e+05  3.529e+04 
  5.915e+05  3.529e+04 
  5.917e+05  3.529e+04 
  5.919e+05  3.529e+04 
  5.920e+05  3.529e+04 
  5.922e+05  3.529e+04 
  5.924e+05  3.529e+04 
  5.926e+05  3.529e+04 
  5.928e+05  3.529e+04 
  5.929e+05  3.529e+04 
  5.931e+05  3.529e+04 
  5.933e+05  3.529e+04 
  5.934e+05  3.529e+04 
  5.936e+05  3.529e+04 
  5.938e+05  3.529e+04 
  5.940e+05  3.529e+04 
  5.942e+05  3.529e+04 
  5.943e+05  3.529e+04 
  5.945e+05  3.529e+04 
  5.947e+05  3.529e+04 
  5.948e+05  3.529e+04 
  5.950e+05  3.529e+04 
  5.952e+05  3.529e+04 
  5.954e+05  3.529e+04 
  5.956e+05  3.529e+04 
  5.957e+05  3.529e+04 
  5.959e+05  3.529e+04 
  5.961e+05  3.529e+04 
  5.962e+05  3.529e+04 
  5.964e+05  3.529e+04 
  5.966e+05  3.529e+04 
  5.968e+05  3.529e+04 
  5.970e+05  3.529e+04 
  5.971e+05  3.529e+04 
  5.973e+05  3.529e+04 
  5.975e+05  3.529e+04 
  5.976e+05  3.529e+04 
  5.978e+05  3.529e+04 
  5.980e+05  3.529e+04 
  5.982e+05  3.529e+04 
  5.984e+05  3.529e+04 
  5.985e+05  3.529e+04 
  5.987e+05  3.529e+04 
  5.989e+05  3.529e+04 
  5.990e+05  3.529e+04 
  5.992e+05  3.529e+04 
  5.994e+05  3.529e+04 
  5.996e+05  3.529e+04 
  5.998e+05  3.529e+04 
  5.999e+05  3.529e+04 
  6.001e+05  3.529e+04 
  6.003e+05  3.529e+04 
  6.004e+05  3.529e+04 
  6.006e+05  3.529e+04 
  6.008e+05  3.529e+04 
  6.010e+05  3.529e+04 
  6.012e+05  3.529e+04 
  6.013e+05  3.529e+04 
  6.015e+05  3.529e+04 
  6.017e+05  3.529e+04 
  6.018e+05  3.529e+04 
  6.020e+05  3.529e+04 
  6.022e+05  3.529e+04 
  6.024e+05  3.529e+04 
  6.026e+05  3.529e+04 
  6.027e+05  3.529e+04 
  6.029e+05  3.529e+04 
  6.031e+05  3.529e+04 
  6.032e+05  3.529e+04 
  6.034e+05  3.529e+04 
  6.036e+05  3.529e+04 
  6.038e+05  3.529e+04 
  6.040e+05  3.529e+04 
  6.041e+05  3.529e+04 
  6.043e+05  3.529e+04 
  6.045e+05  3.529e+04 
  6.046e+05  3.529e+04 
  6.048e+05  3.529e+04 
  6.050e+05  3.529e+04 
  6.052e+05  3.529e+04 
  6.054e+05  3.529e+04 
  6.055e+05  3.529e+04 
  6.057e+05  3.529e+04 
  6.059e+05  3.529e+04 
  6.060e+05  3.529e+04 
  6.062e+05  3.529e+04 
  6.064e+05  3.529e+04 
  6.066e+05  3.529e+04 
  6.068e+05  3.529e+04 
  6.069e+05  3.529e+04 
  6.071e+05  3.529e+04 
  6.073e+05  3.529e+04 
  6.074e+05  3.529e+04 
  6.076e+05  3.529e+04 
  6.078e+05  3.529e+04 
  6.080e+05  3.529e+04 
  6.082e+05  3.529e+04 
  6.083e+05  3.529e+04 
  6.085e+05  3.529e+04 
  6.087e+05  3.529e+04 
  6.088e+05  3.529e+04 
  6.090e+05  3.529e+04 
  6.092e+05  3.529e+04 
  6.094e+05  3.529e+04 
  6.096e+05  3.529e+04 
  6.097e+05  3.529e+04 
  6.099e+05  3.529e+04 
  6.101e+05  3.529e+04 
  6.102e+05  3.529e+04 
  6.104e+05  3.529e+04 
  6.106e+05  3.529e+04 
  6.108e+05  3.529e+04 
  6.110e+05  3.529e+04 
  6.111e+05  3.529e+04 
  6.113e+05  3.529e+04 
  6.115e+05  3.529e+04 
  6.116e+05  3.529e+04 
  6.118e+05  3.529e+04 
  6.120e+05  3.529e+04 
  6.122e+05  3.529e+04 
  6.124e+05  3.529e+04 
  6.125e+05  3.529e+04 
  6.127e+05  3.529e+04 
  6.129e+05  3.529e+04 
  6.130e+05  3.529e+04 
  6.132e+05  3.529e+04 
  6.134e+05  3.529e+04 
  6.136e+05  3.529e+04 
  6.138e+05  3.529e+04 
  6.139e+05  3.529e+04 
  6.141e+05  3.529e+04 
  6.143e+05  3.529e+04 
  6.144e+05  3.529e+04 
  6.146e+05  3.529e+04 
  6.148e+05  3.529e+04 
  6.150e+05  3.529e+04 
  6.152e+05  3.529e+04 
  6.153e+05  3.529e+04 
  6.155e+05  3.529e+04 
  6.157e+05  3.529e+04 
  6.158e+05  3.529e+04 
  6.160e+05  3.529e+04 
  6.162e+05  3.529e+04 
  6.164e+05  3.529e+04 
  6.166e+05  3.529e+04 
  6.167e+05  3.529e+04 
  6.169e+05  3.529e+04 
  6.171e+05  3.529e+04 
  6.172e+05  3.529e+04 
  6.174e+05  3.529e+04 
  6.176e+05  3.529e+04 
  6.178e+05  3.529e+04 
  6.180e+05  3.529e+04 
  6.181e+05  3.529e+04 
  6.183e+05  3.529e+04 
  6.185e+05  3.529e+04 
  6.186e+05  3.529e+04 
  6.188e+05  3.529e+04 
  6.190e+05  3.529e+04 
  6.192e+05  3.529e+04 
  6.194e+05  3.529e+04 
  6.195e+05  3.529e+04 
  6.197e+05  3.529e+04 
  6.199e+05  3.529e+04 
  6.200e+05  3.529e+04 
  6.202e+05  3.529e+04 
  6.204e+05  3.529e+04 
  6.206e+05  3.529e+04 
  6.208e+05  3.529e+04 
  6.209e+05  3.529e+04 
  6.211e+05  3.529e+04 
  6.213e+05  3.529e+04 
  6.214e+05  3.529e+04 
  6.216e+05  3.529e+04 
  6.218e+05  3.529e+04 
  6.220e+05  3.529e+04 
  6.222e+05  3.529e+04 
  6.223e+05  3.529e+04 
  6.225e+05  3.529e+04 
  6.227e+05  3.529e+04 
  6.228e+05  3.529e+04 
  6.230e+05  3.529e+04 
  6.232e+05  3.529e+04 
  6.234e+05  3.529e+04 
  6.236e+05  3.529e+04 
  6.237e+05  3.529e+04 
  6.239e+05  3.529e+04 
  6.241e+05  3.529e+04 
  6.242e+05  3.529e+04 
  6.244e+05  3.529e+04 
  6.246e+05  3.529e+04 
  6.248e+05  3.529e+04 
  6.250e+05  3.529e+04 
  6.251e+05  3.529e+04 
  6.253e+05  3.529e+04 
  6.255e+05  3.529e+04 
  6.256e+05  3.529e+04 
  6.258e+05  3.529e+04 
  6.260e+05  3.529e+04 
  6.262e+05  3.529e+04 
  6.264e+05  3.529e+04 
  6.265e+05  3.529e+04 
  6.267e+05  3.529e+04 
  6.269e+05  3.529e+04 
  6.270e+05  3.529e+04 
  6.272e+05  3.529e+04 
  6.274e+05  3.529e+04 
  6.276e+05  3.529e+04 
  6.278e+05  3.529e+04 
  6.279e+05  3.529e+04 
  6.281e+05  3.529e+04 
  6.283e+05  3.529e+04 
  6.284e+05  3.529e+04 
  6.286e+05  3.529e+04 
  6.288e+05  3.529e+04 
  6.290e+05  3.529e+04 
  6.292e+05  3.529e+04 
  6.293e+05  3.529e+04 
  6.295e+05  3.529e+04 
  6.297e+05  3.529e+04 
  6.298e+05  3.529e+04 
  6.300e+05  3.529e+04 
  6.302e+05  3.529e+04 
  6.304e+05  3.529e+04 
  6.306e+05  3.529e+04 
  6.307e+05  3.529e+04 
  6.309e+05  3.529e+04 
  6.311e+05  3.529e+04 
  6.312e+05  3.529e+04 
  6.314e+05  3.529e+04 
  6.316e+05  3.529e+04 
  6.318e+05  3.529e+04 
  6.320e+05  3.529e+04 
  6.321e+05  3.529e+04 
  6.323e+05  3.529e+04 
  6.325e+05  3.529e+04 
  6.326e+05  3.529e+04 
  6.328e+05  3.529e+04 
  6.330e+05  3.529e+04 
  6.332e+05  3.529e+04 
  6.334e+05  3.529e+04 
  6.335e+05  3.529e+04 
  6.337e+05  3.529e+04 
  6.339e+05  3.529e+04 
  6.340e+05  3.529e+04 
  6.342e+05  3.529e+04 
  6.344e+05  3.529e+04 
  6.346e+05  3.529e+04 
  6.348e+05  3.529e+04 
  6.349e+05  3.529e+04 
  6.351e+05  3.529e+04 
  6.353e+05  3.529e+04 
  6.354e+05  3.529e+04 
  6.356e+05  3.529e+04 
  6.358e+05  3.529e+04 
  6.360e+05  3.529e+04 
  6.362e+05  3.529e+04 
  6.363e+05  3.529e+04 
  6.365e+05  3.529e+04 
  6.367e+05  3.529e+04 
  6.368e+05  3.529e+04 
  6.370e+05  3.529e+04 
  6.372e+05  3.529e+04 
  6.374e+05  3.529e+04 
  6.376e+05  3.529e+04 
  6.377e+05  3.529e+04 
  6.379e+05  3.529e+04 
  6.381e+05  3.529e+04 
  6.382e+05  3.529e+04 
  6.384e+05  3.529e+04 
  6.386e+05  3.529e+04 
  6.388e+05  3.529e+04 
  6.390e+05  3.529e+04 
  6.391e+05  3.529e+04 
  6.393e+05  3.529e+04 
  6.395e+05  3.529e+04 
  6.396e+05  3.529e+04 
  6.398e+05  3.529e+04 
  6.400e+05  3.529e+04 
  6.402e+05  3.529e+04 
  6.404e+05  3.529e+04 
  6.405e+05  3.529e+04 
  6.407e+05  3.529e+04 
  6.409e+05  3.529e+04 
  6.410e+05  3.529e+04 
  6.412e+05  3.529e+04 
  6.414e+05  3.529e+04 
  6.416e+05  3.529e+04 
  6.418e+05  3.529e+04 
  6.419e+05  3.529e+04 
  6.421e+05  3.529e+04 
  6.423e+05  3.529e+04 
  6.424e+05  3.529e+04 
  6.426e+05  3.529e+04 
  6.428e+05  3.529e+04 
  6.430e+05  3.529e+04 
  6.432e+05  3.529e+04 
  6.433e+05  3.529e+04 
  6.435e+05  3.529e+04 
  6.437e+05  3.529e+04 
  6.438e+05  3.529e+04 
  6.440e+05  3.529e+04 
  6.442e+05  3.529e+04 
  6.444e+05  3.529e+04 
  6.446e+05  3.529e+04 
  6.447e+05  3.529e+04 
  6.449e+05  3.529e+04 
  6.451e+05  3.529e+04 
  6.452e+05  3.529e+04 
  6.454e+05  3.529e+04 
  6.456e+05  3.529e+04 
  6.458e+05  3.529e+04 
  6.460e+05  3.529e+04 
  6.461e+05  3.529e+04 
  6.463e+05  3.529e+04 
  6.465e+05  3.529e+04 
  6.466e+05  3.529e+04 
  6.468e+05  3.529e+04 
  6.470e+05  3.529e+04 
  6.472e+05  3.529e+04 
  6.474e+05  3.529e+04 
  6.475e+05  3.529e+04 
  6.477e+05  3.529e+04 
  6.479e+05  3.529e+04 
  6.480e+05  3.529e+04 
  6.482e+05  3.529e+04 
  6.484e+05  3.529e+04 
  6.486e+05  3.529e+04 
  6.488e+05  3.529e+04 
  6.489e+05  3.529e+04 
  6.491e+05  3.529e+04 
  6.493e+05  3.529e+04 
  6.494e+05  3.529e+04 
  6.496e+05  3.529e+04 
  6.498e+05  3.529e+04 
  6.500e+05  3.529e+04 
  6.502e+05  3.529e+04 
  6.503e+05  3.529e+04 
  6.505e+05  3.529e+04 
  6.507e+05  3.529e+04 
  6.508e+05  3.529e+04 
  6.510e+05  3.529e+04 
  6.512e+05  3.529e+04 
  6.514e+05  3.529e+04 
  6.516e+05  3.529e+04 
  6.517e+05  3.529e+04 
  6.519e+05  3.529e+04 
  6.521e+05  3.529e+04 
  6.522e+05  3.529e+04 
  6.524e+05  3.529e+04 
  6.526e+05  3.529e+04 
  6.528e+05  3.529e+04 
  6.530e+05  3.529e+04 
  6.531e+05  3.529e+04 
  6.533e+05  3.529e+04 
  6.535e+05  3.529e+04 
  6.536e+05  3.529e+04 
  6.538e+05  3.529e+04 
  6.540e+05  3.529e+04 
  6.542e+05  3.529e+04 
  6.544e+05  3.529e+04 
  6.545e+05  3.529e+04 
  6.547e+05  3.529e+04 
  6.549e+05  3.529e+04 
  6.550e+05  3.529e+04 
  6.552e+05  3.529e+04 
  6.554e+05  3.529e+04 
  6.556e+05  3.529e+04 
  6.558e+05  3.529e+04 
  6.559e+05  3.529e+04 
  6.561e+05  3.529e+04 
  6.563e+05  3.529e+04 
  6.564e+05  3.529e+04 
  6.566e+05  3.529e+04 
  6.568e+05  3.529e+04 
  6.570e+05  3.529e+04 
  6.572e+05  3.529e+04 
  6.573e+05  3.529e+04 
  6.575e+05  3.529e+04 
  6.577e+05  3.529e+04 
  6.578e+05  3.529e+04 
  6.580e+05  3.529e+04 
  6.582e+05  3.529e+04 
  6.584e+05  3.529e+04 
  6.586e+05  3.529e+04 
  6.587e+05  3.529e+04 
  6.589e+05  3.529e+04 
  6.591e+05  3.529e+04 
  6.592e+05  3.529e+04 
  6.594e+05  3.529e+04 
  6.596e+05  3.529e+04 
  6.598e+05  3.529e+04 
  6.600e+05  3.529e+04 
  6.601e+05  3.529e+04 
  6.603e+05  3.529e+04 
  6.605e+05  3.529e+04 
  6.606e+05  3.529e+04 
  6.608e+05  3.529e+04 
  6.610e+05  3.529e+04 
  6.612e+05  3.529e+04 
  6.614e+05  3.529e+04 
  6.615e+05  3.529e+04 
  6.617e+05  3.529e+04 
  6.619e+05  3.529e+04 
  6.620e+05  3.529e+04 
  6.622e+05  3.529e+04 
  6.624e+05  3.529e+04 
  6.626e+05  3.529e+04 
  6.628e+05  3.529e+04 
  6.629e+05  3.529e+04 
  6.631e+05  3.529e+04 
  6.633e+05  3.529e+04 
  6.634e+05  3.529e+04 
  6.636e+05  3.529e+04 
  6.638e+05  3.529e+04 
  6.640e+05  3.529e+04 
  6.642e+05  3.529e+04 
  6.643e+05  3.529e+04 
  6.645e+05  3.529e+04 
  6.647e+05  3.529e+04 
  6.648e+05  3.529e+04 
  6.650e+05  3.529e+04 
  6.652e+05  3.529e+04 
  6.654e+05  3.529e+04 
  6.656e+05  3.529e+04 
  6.657e+05  3.529e+04 
  6.659e+05  3.529e+04 
  6.661e+05  3.529e+04 
  6.662e+05  3.529e+04 
  6.664e+05  3.529e+04 
  6.666e+05  3.529e+04 
  6.668e+05  3.529e+04 
  6.670e+05  3.529e+04 
  6.671e+05  3.529e+04 
  6.673e+05  3.529e+04 
  6.675e+05  3.529e+04 
  6.676e+05  3.529e+04 
  6.678e+05  3.529e+04 
  6.680e+05  3.529e+04 
  6.682e+05  3.529e+04 
  6.684e+05  3.529e+04 
  6.685e+05  3.529e+04 
  6.687e+05  3.529e+04 
  6.689e+05  3.529e+04 
  6.690e+05  3.529e+04 
  6.692e+05  3.529e+04 
  6.694e+05  3.529e+04 
  6.696e+05  3.529e+04 
  6.698e+05  3.529e+04 
  6.699e+05  3.529e+04 
  6.701e+05  3.529e+04 
  6.703e+05  3.529e+04 
  6.704e+05  3.529e+04 
  6.706e+05  3.529e+04 
  6.708e+05  3.529e+04 
  6.710e+05  3.529e+04 
  6.712e+05  3.529e+04 
  6.713e+05  3.529e+04 
  6.715e+05  3.529e+04 
  6.717e+05  3.529e+04 
  6.718e+05  3.529e+04 
  6.720e+05  3.529e+04 
  6.722e+05  3.529e+04 
  6.724e+05  3.529e+04 
  6.726e+05  3.529e+04 
  6.727e+05  3.529e+04 
  6.729e+05  3.529e+04 
  6.731e+05  3.529e+04 
  6.732e+05  3.529e+04 
  6.734e+05  3.529e+04 
  6.736e+05  3.529e+04 
  6.738e+05  3.529e+04 
  6.740e+05  3.529e+04 
  6.741e+05  3.529e+04 
  6.743e+05  3.529e+04 
  6.745e+05  3.529e+04 
  6.746e+05  3.529e+04 
  6.748e+05  3.529e+04 
  6.750e+05  3.529e+04 


==> figures/Figure_2/f_2post_2.txt <==
n c 
  5.500e+05  4.010e+04 
  5.500e+05  3.994e+04 
  5.500e+05  3.978e+04 
  5.500e+05  3.961e+04 
  5.500e+05  3.945e+04 
  5.500e+05  3.930e+04 
  5.501e+05  3.914e+04 
  5.501e+05  3.898e+04 
  5.501e+05  3.883e+04 
  5.501e+05  3.867e+04 
  5.501e+05  3.852e+04 
  5.501e+05  3.837e+04 
  5.501e+05  3.822e+04 
  5.501e+05  3.807e+04 
  5.501e+05  3.792e+04 
  5.502e+05  3.777e+04 
  5.502e+05  3.763e+04 
  5.502e+05  3.748e+04 
  5.502e+05  3.734e+04 
  5.502e+05  3.720e+04 
  5.502e+05  3.706e+04 
  5.502e+05  3.692e+04 
  5.502e+05  3.679e+04 
  5.502e+05  3.665e+04 
  5.502e+05  3.652e+04 
  5.502e+05  3.639e+04 
  5.503e+05  3.626e+04 
  5.503e+05  3.613e+04 
  5.503e+05  3.600e+04 
  5.503e+05  3.587e+04 
  5.503e+05  3.575e+04 
  5.503e+05  3.563e+04 
  5.503e+05  3.551e+04 
  5.503e+05  3.539e+04 
  5.503e+05  3.527e+04 
  5.504e+05  3.515e+04 
  5.504e+05  3.504e+04 
  5.504e+05  3.492e+04 
  5.504e+05  3.481e+04 
  5.504e+05  3.470e+04 
  5.504e+05  3.460e+04 
  5.504e+05  3.449e+04 
  5.504e+05  3.438e+04 
  5.504e+05  3.428e+04 
  5.504e+05  3.418e+04 
  5.504e+05  3.408e+04 
  5.505e+05  3.398e+04 
  5.505e+05  3.388e+04 
  5.505e+05  3.379e+04 
  5.505e+05  3.369e+04 
  5.505e+05  3.360e+04 
  5.505e+05  3.351e+04 
  5.505e+05  3.342e+04 
  5.505e+05  3.334e+04 
  5.505e+05  3.325e+04 
  5.506e+05  3.317e+04 
  5.506e+05  3.309e+04 
  5.506e+05  3.301e+04 
  5.506e+05  3.293e+04 
  5.506e+05  3.285e+04 
  5.506e+05  3.278e+04 
  5.506e+05  3.270e+04 
  5.506e+05  3.263e+04 
  5.506e+05  3.256e+04 
  5.506e+05  3.249e+04 
  5.506e+05  3.243e+04 
  5.507e+05  3.236e+04 
  5.507e+05  3.230e+04 
  5.507e+05  3.224e+04 
  5.507e+05  3.218e+04 
  5.507e+05  3.212e+04 
  5.507e+05  3.206e+04 
  5.507e+05  3.200e+04 
  5.507e+05  3.195e+04 
  5.507e+05  3.189e+04 
  5.508e+05  3.184e+04 
  5.508e+05  3.179e+04 
  5.508e+05  3.174e+04 
  5.508e+05  3.169e+04 
  5.508e+05  3.164e+04 
  5.508e+05  3.160e+04 
  5.508e+05  3.155e+04 
  5.508e+05  3.151e+04 
  5.508e+05  3.147e+04 
  5.508e+05  3.143e+04 
  5.508e+05  3.139e+04 
  5.509e+05  3.135e+04 
  5.509e+05  3.131e+04 
  5.509e+05  3.127e+04 
  5.509e+05  3.124e+04 
  5.509e+05  3.120e+04 
  5.509e+05  3.117e+04 
  5.509e+05  3.114e+04 
  5.509e+05  3.110e+04 
  5.509e+05  3.107e+04 
  5.510e+05  3.104e+04 
  5.510e+05  3.101e+04 
  5.510e+05  3.099e+04 
  5.510e+05  3.096e+04 
  5.510e+05  3.093e+04 
  5.510e+05  3.091e+04 
  5.510e+05  3.088e+04 
  5.510e+05  3.086e+04 
  5.510e+05  3.083e+04 
  5.510e+05  3.081e+04 
  5.510e+05  3.079e+04 
  5.511e+05  3.077e+04 
  5.511e+05  3.075e+04 
  5.511e+05  3.073e+04 
  5.511e+05  3.071e+04 
  5.511e+05  3.069e+04 
  5.511e+05  3.067e+04 
  5.511e+05  3.066e+04 
  5.511e+05  3.064e+04 
  5.511e+05  3.062e+04 
  5.512e+05  3.061e+04 
  5.512e+05  3.059e+04 
  5.512e+05  3.058e+04 
  5.512e+05  3.056e+04 
  5.512e+05  3.055e+04 
  5.512e+05  3.054e+04 
  5.512e+05  3.052e+04 
  5.512e+05  3.051e+04 
  5.512e+05  3.050e+04 
  5.512e+05  3.049e+04 
  5.512e+05  3.048e+04 
  5.513e+05  3.047e+04 
  5.513e+05  3.046e+04 
  5.513e+05  3.045e+04 
  5.513e+05  3.044e+04 
  5.513e+05  3.043e+04 
  5.513e+05  3.042e+04 
  5.513e+05  3.041e+04 
  5.513e+05  3.040e+04 
  5.513e+05  3.040e+04 
  5.514e+05  3.039e+04 
  5.514e+05  3.038e+04 
  5.514e+05  3.038e+04 
  5.514e+05  3.037e+04 
  5.514e+05  3.036e+04 
  5.514e+05  3.036e+04 
  5.514e+05  3.035e+04 
  5.514e+05  3.034e+04 
  5.514e+05  3.034e+04 
  5.514e+05  3.033e+04 
  5.514e+05  3.033e+04 
  5.515e+05  3.032e+04 
  5.515e+05  3.032e+04 
  5.515e+05  3.031e+04 
  5.515e+05  3.031e+04 
  5.515e+05  3.031e+04 
  5.515e+05  3.030e+04 
  5.515e+05  3.030e+04 
  5.515e+05  3.029e+04 
  5.515e+05  3.029e+04 
  5.516e+05  3.029e+04 
  5.516e+05  3.028e+04 
  5.516e+05  3.028e+04 
  5.516e+05  3.028e+04 
  5.516e+05  3.027e+04 
  5.516e+05  3.027e+04 
  5.516e+05  3.027e+04 
  5.516e+05  3.027e+04 
  5.516e+05  3.026e+04 
  5.516e+05  3.026e+04 
  5.516e+05  3.026e+04 
  5.517e+05  3.026e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.025e+04 
  5.517e+05  3.024e+04 
  5.517e+05  3.024e+04 
  5.518e+05  3.024e+04 
  5.518e+05  3.024e+04 
  5.518e+05  3.024e+04 
  5.518e+05  3.024e+04 
  5.518e+05  3.024e+04 
  5.518e+05  3.023e+04 
  5.518e+05  3.023e+04 
  5.518e+05  3.023e+04 
  5.518e+05  3.023e+04 
  5.518e+05  3.023e+04 
  5.518e+05  3.023e+04 
  5.519e+05  3.023e+04 
  5.519e+05  3.023e+04 
  5.519e+05  3.023e+04 
  5.519e+05  3.023e+04 
  5.519e+05  3.022e+04 
  5.519e+05  3.022e+04 
  5.519e+05  3.022e+04 
  5.519e+05  3.022e+04 
  5.519e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.520e+05  3.022e+04 
  5.521e+05  3.022e+04 
  5.521e+05  3.022e+04 
  5.521e+05  3.022e+04 
  5.521e+05  3.021e+04 
  5.521e+05  3.021e+04 
  5.521e+05  3.021e+04 
  5.521e+05  3.021e+04 
  5.521e+05  3.021e+04 
  5.521e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.522e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.523e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.524e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.525e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.526e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.527e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.528e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.529e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.530e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.531e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.532e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.533e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.534e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.535e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.536e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.537e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.538e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.539e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.540e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.541e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.542e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.543e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.544e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.545e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.546e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.547e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.548e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.549e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.550e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.551e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.552e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.553e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.554e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.555e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.556e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.557e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.558e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.559e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.560e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.561e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.562e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.563e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.564e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.565e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.566e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.567e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.568e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.569e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.570e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.571e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.572e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.573e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.574e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.575e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.576e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.577e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.578e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.579e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.580e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.581e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.582e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.583e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.584e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.585e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.586e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.587e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.588e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.589e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.590e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.591e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.592e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.593e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.594e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.595e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.596e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.597e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.598e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.599e+05  3.021e+04 
  5.600e+05  3.021e+04 
  5.600e+05  3.021e+04 
  5.600e+05  3.021e+04 
  5.600e+05  3.021e+04 
  5.600e+05  3.021e+04 
  5.600e+05  3.021e+04 


==> figures/Figure_2/f_2post_3.txt <==
n c 
  5.750e+05  3.907e+04 
  5.750e+05  3.892e+04 
  5.750e+05  3.877e+04 
  5.750e+05  3.862e+04 
  5.751e+05  3.847e+04 
  5.751e+05  3.833e+04 
  5.751e+05  3.818e+04 
  5.751e+05  3.804e+04 
  5.751e+05  3.790e+04 
  5.751e+05  3.776e+04 
  5.752e+05  3.762e+04 
  5.752e+05  3.749e+04 
  5.752e+05  3.735e+04 
  5.752e+05  3.722e+04 
  5.752e+05  3.709e+04 
  5.752e+05  3.696e+04 
  5.752e+05  3.683e+04 
  5.753e+05  3.670e+04 
  5.753e+05  3.657e+04 
  5.753e+05  3.644e+04 
  5.753e+05  3.632e+04 
  5.753e+05  3.619e+04 
  5.753e+05  3.607e+04 
  5.753e+05  3.595e+04 
  5.754e+05  3.583e+04 
  5.754e+05  3.571e+04 
  5.754e+05  3.560e+04 
  5.754e+05  3.548e+04 
  5.754e+05  3.537e+04 
  5.754e+05  3.525e+04 
  5.754e+05  3.514e+04 
  5.755e+05  3.503e+04 
  5.755e+05  3.493e+04 
  5.755e+05  3.482e+04 
  5.755e+05  3.472e+04 
  5.755e+05  3.461e+04 
  5.755e+05  3.451e+04 
  5.756e+05  3.441e+04 
  5.756e+05  3.432e+04 
  5.756e+05  3.422e+04 
  5.756e+05  3.413e+04 
  5.756e+05  3.403e+04 
  5.756e+05  3.394e+04 
  5.756e+05  3.385e+04 
  5.757e+05  3.377e+04 
  5.757e+05  3.368e+04 
  5.757e+05  3.360e+04 
  5.757e+05  3.351e+04 
  5.757e+05  3.343e+04 
  5.757e+05  3.335e+04 
  5.758e+05  3.328e+04 
  5.758e+05  3.320e+04 
  5.758e+05  3.313e+04 
  5.758e+05  3.306e+04 
  5.758e+05  3.299e+04 
  5.758e+05  3.292e+04 
  5.758e+05  3.286e+04 
  5.759e+05  3.279e+04 
  5.759e+05  3.273e+04 
  5.759e+05  3.267e+04 
  5.759e+05  3.262e+04 
  5.759e+05  3.256e+04 
  5.759e+05  3.251e+04 
  5.759e+05  3.245e+04 
  5.760e+05  3.240e+04 
  5.760e+05  3.235e+04 
  5.760e+05  3.231e+04 
  5.760e+05  3.226e+04 
  5.760e+05  3.222e+04 
  5.760e+05  3.217e+04 
  5.760e+05  3.213e+04 
  5.761e+05  3.209e+04 
  5.761e+05  3.206e+04 
  5.761e+05  3.202e+04 
  5.761e+05  3.199e+04 
  5.761e+05  3.195e+04 
  5.761e+05  3.192e+04 
  5.762e+05  3.189e+04 
  5.762e+05  3.186e+04 
  5.762e+05  3.183e+04 
  5.762e+05  3.181e+04 
  5.762e+05  3.178e+04 
  5.762e+05  3.176e+04 
  5.762e+05  3.173e+04 
  5.763e+05  3.171e+04 
  5.763e+05  3.169e+04 
  5.763e+05  3.167e+04 
  5.763e+05  3.165e+04 
  5.763e+05  3.163e+04 
  5.763e+05  3.162e+04 
  5.764e+05  3.160e+04 
  5.764e+05  3.158e+04 
  5.764e+05  3.157e+04 
  5.764e+05  3.156e+04 
  5.764e+05  3.154e+04 
  5.764e+05  3.153e+04 
  5.764e+05  3.152e+04 
  5.765e+05  3.151e+04 
  5.765e+05  3.150e+04 
  5.765e+05  3.149e+04 
  5.765e+05  3.148e+04 
  5.765e+05  3.147e+04 
  5.765e+05  3.146e+04 
  5.765e+05  3.145e+04 
  5.766e+05  3.144e+04 
  5.766e+05  3.144e+04 
  5.766e+05  3.143e+04 
  5.766e+05  3.143e+04 
  5.766e+05  3.142e+04 
  5.766e+05  3.141e+04 
  5.766e+05  3.141e+04 
  5.767e+05  3.140e+04 
  5.767e+05  3.140e+04 
  5.767e+05  3.140e+04 
  5.767e+05  3.139e+04 
  5.767e+05  3.139e+04 
  5.767e+05  3.138e+04 
  5.768e+05  3.138e+04 
  5.768e+05  3.138e+04 
  5.768e+05  3.137e+04 
  5.768e+05  3.137e+04 
  5.768e+05  3.137e+04 
  5.768e+05  3.137e+04 
  5.768e+05  3.136e+04 
  5.769e+05  3.136e+04 
  5.769e+05  3.136e+04 
  5.769e+05  3.136e+04 
  5.769e+05  3.136e+04 
  5.769e+05  3.136e+04 
  5.769e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.770e+05  3.135e+04 
  5.771e+05  3.135e+04 
  5.771e+05  3.134e+04 
  5.771e+05  3.134e+04 
  5.771e+05  3.134e+04 
  5.771e+05  3.134e+04 
  5.771e+05  3.134e+04 
  5.771e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.772e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.773e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.774e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.775e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.776e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.777e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.778e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.779e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.780e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.781e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.782e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.783e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.784e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.785e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.786e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.787e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.788e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.789e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.790e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.791e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.792e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.793e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.794e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.795e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.796e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.797e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.798e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.799e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.800e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.801e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.802e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.803e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.804e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.805e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.806e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.807e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.808e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.809e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.810e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.811e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.812e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.813e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.814e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.815e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.816e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.817e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.818e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.819e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.820e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.821e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.822e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.823e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.824e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.825e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.826e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.827e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.828e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.829e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.830e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.831e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.832e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.833e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.834e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.835e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.836e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.837e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.838e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.839e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.840e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.841e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.842e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.843e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.844e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.845e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.846e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.847e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.848e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.849e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.850e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.851e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.852e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.853e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.854e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.855e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.856e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.857e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.858e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.859e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.860e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.861e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.862e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.863e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.864e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.865e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.866e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.867e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.868e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.869e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.870e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.871e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.872e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.873e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.874e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.875e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.876e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.877e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.878e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.879e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.880e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.881e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.882e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.883e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.884e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.885e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.886e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.887e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.888e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.889e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.890e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.891e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.892e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.893e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.894e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.895e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.896e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.897e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.898e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.899e+05  3.134e+04 
  5.900e+05  3.134e+04 
  5.900e+05  3.134e+04 
  5.900e+05  3.134e+04 
  5.900e+05  3.134e+04 


==> figures/Figure_2/f_2post_4.txt <==
n c 
  6.000e+05  3.913e+04 
  6.000e+05  3.896e+04 
  6.000e+05  3.880e+04 
  6.001e+05  3.864e+04 
  6.001e+05  3.848e+04 
  6.001e+05  3.832e+04 
  6.001e+05  3.817e+04 
  6.001e+05  3.802e+04 
  6.002e+05  3.786e+04 
  6.002e+05  3.771e+04 
  6.002e+05  3.756e+04 
  6.002e+05  3.742e+04 
  6.002e+05  3.727e+04 
  6.003e+05  3.713e+04 
  6.003e+05  3.699e+04 
  6.003e+05  3.685e+04 
  6.003e+05  3.671e+04 
  6.003e+05  3.657e+04 
  6.004e+05  3.644e+04 
  6.004e+05  3.630e+04 
  6.004e+05  3.617e+04 
  6.004e+05  3.604e+04 
  6.004e+05  3.591e+04 
  6.005e+05  3.579e+04 
  6.005e+05  3.566e+04 
  6.005e+05  3.554e+04 
  6.005e+05  3.542e+04 
  6.005e+05  3.531e+04 
  6.006e+05  3.519e+04 
  6.006e+05  3.508e+04 
  6.006e+05  3.497e+04 
  6.006e+05  3.486e+04 
  6.006e+05  3.475e+04 
  6.007e+05  3.465e+04 
  6.007e+05  3.454e+04 
  6.007e+05  3.444e+04 
  6.007e+05  3.435e+04 
  6.007e+05  3.425e+04 
  6.008e+05  3.416e+04 
  6.008e+05  3.407e+04 
  6.008e+05  3.398e+04 
  6.008e+05  3.389e+04 
  6.008e+05  3.380e+04 
  6.009e+05  3.372e+04 
  6.009e+05  3.364e+04 
  6.009e+05  3.356e+04 
  6.009e+05  3.348e+04 
  6.009e+05  3.341e+04 
  6.010e+05  3.333e+04 
  6.010e+05  3.326e+04 
  6.010e+05  3.319e+04 
  6.010e+05  3.312e+04 
  6.010e+05  3.306e+04 
  6.011e+05  3.299e+04 
  6.011e+05  3.293e+04 
  6.011e+05  3.287e+04 
  6.011e+05  3.281e+04 
  6.011e+05  3.275e+04 
  6.012e+05  3.270e+04 
  6.012e+05  3.264e+04 
  6.012e+05  3.259e+04 
  6.012e+05  3.254e+04 
  6.012e+05  3.249e+04 
  6.013e+05  3.244e+04 
  6.013e+05  3.239e+04 
  6.013e+05  3.235e+04 
  6.013e+05  3.230e+04 
  6.013e+05  3.226e+04 
  6.014e+05  3.222e+04 
  6.014e+05  3.218e+04 
  6.014e+05  3.214e+04 
  6.014e+05  3.210e+04 
  6.014e+05  3.207e+04 
  6.015e+05  3.203e+04 
  6.015e+05  3.200e+04 
  6.015e+05  3.196e+04 
  6.015e+05  3.193e+04 
  6.015e+05  3.190e+04 
  6.016e+05  3.187e+04 
  6.016e+05  3.184e+04 
  6.016e+05  3.181e+04 
  6.016e+05  3.179e+04 
  6.016e+05  3.176e+04 
  6.017e+05  3.174e+04 
  6.017e+05  3.171e+04 
  6.017e+05  3.169e+04 
  6.017e+05  3.167e+04 
  6.017e+05  3.165e+04 
  6.018e+05  3.163e+04 
  6.018e+05  3.161e+04 
  6.018e+05  3.159e+04 
  6.018e+05  3.157e+04 
  6.018e+05  3.155e+04 
  6.019e+05  3.154e+04 
  6.019e+05  3.152e+04 
  6.019e+05  3.151e+04 
  6.019e+05  3.149e+04 
  6.019e+05  3.148e+04 
  6.020e+05  3.146e+04 
  6.020e+05  3.145e+04 
  6.020e+05  3.144e+04 
  6.020e+05  3.143e+04 
  6.020e+05  3.141e+04 
  6.021e+05  3.140e+04 
  6.021e+05  3.139e+04 
  6.021e+05  3.138e+04 
  6.021e+05  3.137e+04 
  6.021e+05  3.136e+04 
  6.022e+05  3.136e+04 
  6.022e+05  3.135e+04 
  6.022e+05  3.134e+04 
  6.022e+05  3.133e+04 
  6.022e+05  3.132e+04 
  6.023e+05  3.132e+04 
  6.023e+05  3.131e+04 
  6.023e+05  3.130e+04 
  6.023e+05  3.130e+04 
  6.023e+05  3.129e+04 
  6.024e+05  3.129e+04 
  6.024e+05  3.128e+04 
  6.024e+05  3.128e+04 
  6.024e+05  3.127e+04 
  6.024e+05  3.127e+04 
  6.025e+05  3.126e+04 
  6.025e+05  3.126e+04 
  6.025e+05  3.125e+04 
  6.025e+05  3.125e+04 
  6.025e+05  3.125e+04 
  6.026e+05  3.124e+04 
  6.026e+05  3.124e+04 
  6.026e+05  3.124e+04 
  6.026e+05  3.123e+04 
  6.026e+05  3.123e+04 
  6.027e+05  3.123e+04 
  6.027e+05  3.122e+04 
  6.027e+05  3.122e+04 
  6.027e+05  3.122e+04 
  6.027e+05  3.122e+04 
  6.028e+05  3.122e+04 
  6.028e+05  3.121e+04 
  6.028e+05  3.121e+04 
  6.028e+05  3.121e+04 
  6.028e+05  3.121e+04 
  6.029e+05  3.121e+04 
  6.029e+05  3.120e+04 
  6.029e+05  3.120e+04 
  6.029e+05  3.120e+04 
  6.029e+05  3.120e+04 
  6.030e+05  3.120e+04 
  6.030e+05  3.120e+04 
  6.030e+05  3.120e+04 
  6.030e+05  3.120e+04 
  6.030e+05  3.119e+04 
  6.031e+05  3.119e+04 
  6.031e+05  3.119e+04 
  6.031e+05  3.119e+04 
  6.031e+05  3.119e+04 
  6.031e+05  3.119e+04 
  6.032e+05  3.119e+04 
  6.032e+05  3.119e+04 
  6.032e+05  3.119e+04 
  6.032e+05  3.119e+04 
  6.032e+05  3.119e+04 
  6.033e+05  3.119e+04 
  6.033e+05  3.119e+04 
  6.033e+05  3.119e+04 
  6.033e+05  3.118e+04 
  6.033e+05  3.118e+04 
  6.034e+05  3.118e+04 
  6.034e+05  3.118e+04 
  6.034e+05  3.118e+04 
  6.034e+05  3.118e+04 
  6.034e+05  3.118e+04 
  6.035e+05  3.118e+04 
  6.035e+05  3.118e+04 
  6.035e+05  3.118e+04 
  6.035e+05  3.118e+04 
  6.035e+05  3.118e+04 
  6.036e+05  3.118e+04 
  6.036e+05  3.118e+04 
  6.036e+05  3.118e+04 
  6.036e+05  3.118e+04 
  6.036e+05  3.118e+04 
  6.037e+05  3.118e+04 
  6.037e+05  3.118e+04 
  6.037e+05  3.118e+04 
  6.037e+05  3.118e+04 
  6.037e+05  3.118e+04 
  6.038e+05  3.118e+04 
  6.038e+05  3.118e+04 
  6.038e+05  3.118e+04 
  6.038e+05  3.118e+04 
  6.038e+05  3.118e+04 
  6.039e+05  3.118e+04 
  6.039e+05  3.118e+04 
  6.039e+05  3.118e+04 
  6.039e+05  3.118e+04 
  6.039e+05  3.118e+04 
  6.040e+05  3.118e+04 
  6.040e+05  3.118e+04 
  6.040e+05  3.118e+04 
  6.040e+05  3.118e+04 
  6.040e+05  3.118e+04 
  6.041e+05  3.118e+04 
  6.041e+05  3.118e+04 
  6.041e+05  3.118e+04 
  6.041e+05  3.118e+04 
  6.041e+05  3.118e+04 
  6.042e+05  3.118e+04 
  6.042e+05  3.118e+04 
  6.042e+05  3.118e+04 
  6.042e+05  3.118e+04 
  6.042e+05  3.118e+04 
  6.043e+05  3.118e+04 
  6.043e+05  3.118e+04 
  6.043e+05  3.118e+04 
  6.043e+05  3.118e+04 
  6.043e+05  3.118e+04 
  6.044e+05  3.118e+04 
  6.044e+05  3.118e+04 
  6.044e+05  3.118e+04 
  6.044e+05  3.118e+04 
  6.044e+05  3.118e+04 
  6.045e+05  3.118e+04 
  6.045e+05  3.118e+04 
  6.045e+05  3.118e+04 
  6.045e+05  3.118e+04 
  6.045e+05  3.118e+04 
  6.046e+05  3.118e+04 
  6.046e+05  3.118e+04 
  6.046e+05  3.118e+04 
  6.046e+05  3.118e+04 
  6.046e+05  3.118e+04 
  6.047e+05  3.118e+04 
  6.047e+05  3.118e+04 
  6.047e+05  3.118e+04 
  6.047e+05  3.118e+04 
  6.047e+05  3.118e+04 
  6.048e+05  3.118e+04 
  6.048e+05  3.118e+04 
  6.048e+05  3.118e+04 
  6.048e+05  3.118e+04 
  6.048e+05  3.118e+04 
  6.049e+05  3.118e+04 
  6.049e+05  3.118e+04 
  6.049e+05  3.118e+04 
  6.049e+05  3.118e+04 
  6.049e+05  3.118e+04 
  6.050e+05  3.118e+04 
  6.050e+05  3.118e+04 
  6.050e+05  3.118e+04 
  6.050e+05  3.118e+04 
  6.050e+05  3.118e+04 
  6.051e+05  3.118e+04 
  6.051e+05  3.118e+04 
  6.051e+05  3.118e+04 
  6.051e+05  3.118e+04 
  6.051e+05  3.118e+04 
  6.052e+05  3.118e+04 
  6.052e+05  3.118e+04 
  6.052e+05  3.118e+04 
  6.052e+05  3.118e+04 
  6.052e+05  3.118e+04 
  6.053e+05  3.118e+04 
  6.053e+05  3.118e+04 
  6.053e+05  3.118e+04 
  6.053e+05  3.118e+04 
  6.053e+05  3.118e+04 
  6.054e+05  3.118e+04 
  6.054e+05  3.118e+04 
  6.054e+05  3.118e+04 
  6.054e+05  3.118e+04 
  6.054e+05  3.118e+04 
  6.055e+05  3.118e+04 
  6.055e+05  3.118e+04 
  6.055e+05  3.118e+04 
  6.055e+05  3.118e+04 
  6.055e+05  3.118e+04 
  6.056e+05  3.118e+04 
  6.056e+05  3.118e+04 
  6.056e+05  3.118e+04 
  6.056e+05  3.118e+04 
  6.056e+05  3.118e+04 
  6.057e+05  3.118e+04 
  6.057e+05  3.118e+04 
  6.057e+05  3.118e+04 
  6.057e+05  3.118e+04 
  6.057e+05  3.118e+04 
  6.058e+05  3.118e+04 
  6.058e+05  3.118e+04 
  6.058e+05  3.118e+04 
  6.058e+05  3.118e+04 
  6.058e+05  3.118e+04 
  6.059e+05  3.118e+04 
  6.059e+05  3.118e+04 
  6.059e+05  3.118e+04 
  6.059e+05  3.118e+04 
  6.059e+05  3.118e+04 
  6.060e+05  3.118e+04 
  6.060e+05  3.118e+04 
  6.060e+05  3.118e+04 
  6.060e+05  3.118e+04 
  6.060e+05  3.118e+04 
  6.061e+05  3.118e+04 
  6.061e+05  3.118e+04 
  6.061e+05  3.118e+04 
  6.061e+05  3.118e+04 
  6.061e+05  3.118e+04 
  6.062e+05  3.118e+04 
  6.062e+05  3.118e+04 
  6.062e+05  3.118e+04 
  6.062e+05  3.118e+04 
  6.062e+05  3.118e+04 
  6.063e+05  3.118e+04 
  6.063e+05  3.118e+04 
  6.063e+05  3.118e+04 
  6.063e+05  3.118e+04 
  6.063e+05  3.118e+04 
  6.064e+05  3.118e+04 
  6.064e+05  3.118e+04 
  6.064e+05  3.118e+04 
  6.064e+05  3.118e+04 
  6.064e+05  3.118e+04 
  6.065e+05  3.118e+04 
  6.065e+05  3.118e+04 
  6.065e+05  3.118e+04 
  6.065e+05  3.118e+04 
  6.065e+05  3.118e+04 
  6.066e+05  3.118e+04 
  6.066e+05  3.118e+04 
  6.066e+05  3.118e+04 
  6.066e+05  3.118e+04 
  6.066e+05  3.118e+04 
  6.067e+05  3.118e+04 
  6.067e+05  3.118e+04 
  6.067e+05  3.118e+04 
  6.067e+05  3.118e+04 
  6.067e+05  3.118e+04 
  6.068e+05  3.118e+04 
  6.068e+05  3.118e+04 
  6.068e+05  3.118e+04 
  6.068e+05  3.118e+04 
  6.068e+05  3.118e+04 
  6.069e+05  3.118e+04 
  6.069e+05  3.118e+04 
  6.069e+05  3.118e+04 
  6.069e+05  3.118e+04 
  6.069e+05  3.118e+04 
  6.070e+05  3.118e+04 
  6.070e+05  3.118e+04 
  6.070e+05  3.118e+04 
  6.070e+05  3.118e+04 
  6.070e+05  3.118e+04 
  6.071e+05  3.118e+04 
  6.071e+05  3.118e+04 
  6.071e+05  3.118e+04 
  6.071e+05  3.118e+04 
  6.071e+05  3.118e+04 
  6.072e+05  3.118e+04 
  6.072e+05  3.118e+04 
  6.072e+05  3.118e+04 
  6.072e+05  3.118e+04 
  6.072e+05  3.118e+04 
  6.073e+05  3.118e+04 
  6.073e+05  3.118e+04 
  6.073e+05  3.118e+04 
  6.073e+05  3.118e+04 
  6.073e+05  3.118e+04 
  6.074e+05  3.118e+04 
  6.074e+05  3.118e+04 
  6.074e+05  3.118e+04 
  6.074e+05  3.118e+04 
  6.074e+05  3.118e+04 
  6.075e+05  3.118e+04 
  6.075e+05  3.118e+04 
  6.075e+05  3.118e+04 
  6.075e+05  3.118e+04 
  6.075e+05  3.118e+04 
  6.076e+05  3.118e+04 
  6.076e+05  3.118e+04 
  6.076e+05  3.118e+04 
  6.076e+05  3.118e+04 
  6.076e+05  3.118e+04 
  6.077e+05  3.118e+04 
  6.077e+05  3.118e+04 
  6.077e+05  3.118e+04 
  6.077e+05  3.118e+04 
  6.077e+05  3.118e+04 
  6.078e+05  3.118e+04 
  6.078e+05  3.118e+04 
  6.078e+05  3.118e+04 
  6.078e+05  3.118e+04 
  6.078e+05  3.118e+04 
  6.079e+05  3.118e+04 
  6.079e+05  3.118e+04 
  6.079e+05  3.118e+04 
  6.079e+05  3.118e+04 
  6.079e+05  3.118e+04 
  6.080e+05  3.118e+04 
  6.080e+05  3.118e+04 
  6.080e+05  3.118e+04 
  6.080e+05  3.118e+04 
  6.080e+05  3.118e+04 
  6.081e+05  3.118e+04 
  6.081e+05  3.118e+04 
  6.081e+05  3.118e+04 
  6.081e+05  3.118e+04 
  6.081e+05  3.118e+04 
  6.082e+05  3.118e+04 
  6.082e+05  3.118e+04 
  6.082e+05  3.118e+04 
  6.082e+05  3.118e+04 
  6.082e+05  3.118e+04 
  6.083e+05  3.118e+04 
  6.083e+05  3.118e+04 
  6.083e+05  3.118e+04 
  6.083e+05  3.118e+04 
  6.083e+05  3.118e+04 
  6.084e+05  3.118e+04 
  6.084e+05  3.118e+04 
  6.084e+05  3.118e+04 
  6.084e+05  3.118e+04 
  6.084e+05  3.118e+04 
  6.085e+05  3.118e+04 
  6.085e+05  3.118e+04 
  6.085e+05  3.118e+04 
  6.085e+05  3.118e+04 
  6.085e+05  3.118e+04 
  6.086e+05  3.118e+04 
  6.086e+05  3.118e+04 
  6.086e+05  3.118e+04 
  6.086e+05  3.118e+04 
  6.086e+05  3.118e+04 
  6.087e+05  3.118e+04 
  6.087e+05  3.118e+04 
  6.087e+05  3.118e+04 
  6.087e+05  3.118e+04 
  6.087e+05  3.118e+04 
  6.088e+05  3.118e+04 
  6.088e+05  3.118e+04 
  6.088e+05  3.118e+04 
  6.088e+05  3.118e+04 
  6.088e+05  3.118e+04 
  6.089e+05  3.118e+04 
  6.089e+05  3.118e+04 
  6.089e+05  3.118e+04 
  6.089e+05  3.118e+04 
  6.089e+05  3.118e+04 
  6.090e+05  3.118e+04 
  6.090e+05  3.118e+04 
  6.090e+05  3.118e+04 
  6.090e+05  3.118e+04 
  6.090e+05  3.118e+04 
  6.091e+05  3.118e+04 
  6.091e+05  3.118e+04 
  6.091e+05  3.118e+04 
  6.091e+05  3.118e+04 
  6.091e+05  3.118e+04 
  6.092e+05  3.118e+04 
  6.092e+05  3.118e+04 
  6.092e+05  3.118e+04 
  6.092e+05  3.118e+04 
  6.092e+05  3.118e+04 
  6.093e+05  3.118e+04 
  6.093e+05  3.118e+04 
  6.093e+05  3.118e+04 
  6.093e+05  3.118e+04 
  6.093e+05  3.118e+04 
  6.094e+05  3.118e+04 
  6.094e+05  3.118e+04 
  6.094e+05  3.118e+04 
  6.094e+05  3.118e+04 
  6.094e+05  3.118e+04 
  6.095e+05  3.118e+04 
  6.095e+05  3.118e+04 
  6.095e+05  3.118e+04 
  6.095e+05  3.118e+04 
  6.095e+05  3.118e+04 
  6.096e+05  3.118e+04 
  6.096e+05  3.118e+04 
  6.096e+05  3.118e+04 
  6.096e+05  3.118e+04 
  6.096e+05  3.118e+04 
  6.097e+05  3.118e+04 
  6.097e+05  3.118e+04 
  6.097e+05  3.118e+04 
  6.097e+05  3.118e+04 
  6.097e+05  3.118e+04 
  6.098e+05  3.118e+04 
  6.098e+05  3.118e+04 
  6.098e+05  3.118e+04 
  6.098e+05  3.118e+04 
  6.098e+05  3.118e+04 
  6.099e+05  3.118e+04 
  6.099e+05  3.118e+04 
  6.099e+05  3.118e+04 
  6.099e+05  3.118e+04 
  6.099e+05  3.118e+04 
  6.100e+05  3.118e+04 
  6.100e+05  3.118e+04 
  6.100e+05  3.118e+04 
  6.100e+05  3.118e+04 
  6.100e+05  3.118e+04 
  6.101e+05  3.118e+04 
  6.101e+05  3.118e+04 
  6.101e+05  3.118e+04 
  6.101e+05  3.118e+04 
  6.101e+05  3.118e+04 
  6.102e+05  3.118e+04 
  6.102e+05  3.118e+04 
  6.102e+05  3.118e+04 
  6.102e+05  3.118e+04 
  6.102e+05  3.118e+04 
  6.103e+05  3.118e+04 
  6.103e+05  3.118e+04 
  6.103e+05  3.118e+04 
  6.103e+05  3.118e+04 
  6.103e+05  3.118e+04 
  6.104e+05  3.118e+04 
  6.104e+05  3.118e+04 
  6.104e+05  3.118e+04 
  6.104e+05  3.118e+04 
  6.104e+05  3.118e+04 
  6.105e+05  3.118e+04 
  6.105e+05  3.118e+04 
  6.105e+05  3.118e+04 
  6.105e+05  3.118e+04 
  6.105e+05  3.118e+04 
  6.106e+05  3.118e+04 
  6.106e+05  3.118e+04 
  6.106e+05  3.118e+04 
  6.106e+05  3.118e+04 
  6.106e+05  3.118e+04 
  6.107e+05  3.118e+04 
  6.107e+05  3.118e+04 
  6.107e+05  3.118e+04 
  6.107e+05  3.118e+04 
  6.107e+05  3.118e+04 
  6.108e+05  3.118e+04 
  6.108e+05  3.118e+04 
  6.108e+05  3.118e+04 
  6.108e+05  3.118e+04 
  6.108e+05  3.118e+04 
  6.109e+05  3.118e+04 
  6.109e+05  3.118e+04 
  6.109e+05  3.118e+04 
  6.109e+05  3.118e+04 
  6.109e+05  3.118e+04 
  6.110e+05  3.118e+04 
  6.110e+05  3.118e+04 
  6.110e+05  3.118e+04 
  6.110e+05  3.118e+04 
  6.110e+05  3.118e+04 
  6.111e+05  3.118e+04 
  6.111e+05  3.118e+04 
  6.111e+05  3.118e+04 
  6.111e+05  3.118e+04 
  6.111e+05  3.118e+04 
  6.112e+05  3.118e+04 
  6.112e+05  3.118e+04 
  6.112e+05  3.118e+04 
  6.112e+05  3.118e+04 
  6.112e+05  3.118e+04 
  6.113e+05  3.118e+04 
  6.113e+05  3.118e+04 
  6.113e+05  3.118e+04 
  6.113e+05  3.118e+04 
  6.113e+05  3.118e+04 
  6.114e+05  3.118e+04 
  6.114e+05  3.118e+04 
  6.114e+05  3.118e+04 
  6.114e+05  3.118e+04 
  6.114e+05  3.118e+04 
  6.115e+05  3.118e+04 
  6.115e+05  3.118e+04 
  6.115e+05  3.118e+04 
  6.115e+05  3.118e+04 
  6.115e+05  3.118e+04 
  6.116e+05  3.118e+04 
  6.116e+05  3.118e+04 
  6.116e+05  3.118e+04 
  6.116e+05  3.118e+04 
  6.116e+05  3.118e+04 
  6.117e+05  3.118e+04 
  6.117e+05  3.118e+04 
  6.117e+05  3.118e+04 
  6.117e+05  3.118e+04 
  6.117e+05  3.118e+04 
  6.118e+05  3.118e+04 
  6.118e+05  3.118e+04 
  6.118e+05  3.118e+04 
  6.118e+05  3.118e+04 
  6.118e+05  3.118e+04 
  6.119e+05  3.118e+04 
  6.119e+05  3.118e+04 
  6.119e+05  3.118e+04 
  6.119e+05  3.118e+04 
  6.119e+05  3.118e+04 
  6.120e+05  3.118e+04 
  6.120e+05  3.118e+04 
  6.120e+05  3.118e+04 
  6.120e+05  3.118e+04 
  6.120e+05  3.118e+04 
  6.121e+05  3.118e+04 
  6.121e+05  3.118e+04 
  6.121e+05  3.118e+04 
  6.121e+05  3.118e+04 
  6.121e+05  3.118e+04 
  6.122e+05  3.118e+04 
  6.122e+05  3.118e+04 
  6.122e+05  3.118e+04 
  6.122e+05  3.118e+04 
  6.122e+05  3.118e+04 
  6.123e+05  3.118e+04 
  6.123e+05  3.118e+04 
  6.123e+05  3.118e+04 
  6.123e+05  3.118e+04 
  6.123e+05  3.118e+04 
  6.124e+05  3.118e+04 
  6.124e+05  3.118e+04 
  6.124e+05  3.118e+04 
  6.124e+05  3.118e+04 
  6.124e+05  3.118e+04 
  6.125e+05  3.118e+04 
  6.125e+05  3.118e+04 
  6.125e+05  3.118e+04 
  6.125e+05  3.118e+04 
  6.125e+05  3.118e+04 
  6.126e+05  3.118e+04 
  6.126e+05  3.118e+04 
  6.126e+05  3.118e+04 
  6.126e+05  3.118e+04 
  6.126e+05  3.118e+04 
  6.127e+05  3.118e+04 
  6.127e+05  3.118e+04 
  6.127e+05  3.118e+04 
  6.127e+05  3.118e+04 
  6.127e+05  3.118e+04 
  6.128e+05  3.118e+04 
  6.128e+05  3.118e+04 
  6.128e+05  3.118e+04 
  6.128e+05  3.118e+04 
  6.128e+05  3.118e+04 
  6.129e+05  3.118e+04 
  6.129e+05  3.118e+04 
  6.129e+05  3.118e+04 
  6.129e+05  3.118e+04 
  6.129e+05  3.118e+04 
  6.130e+05  3.118e+04 
  6.130e+05  3.118e+04 
  6.130e+05  3.118e+04 
  6.130e+05  3.118e+04 
  6.130e+05  3.118e+04 
  6.131e+05  3.118e+04 
  6.131e+05  3.118e+04 
  6.131e+05  3.118e+04 
  6.131e+05  3.118e+04 
  6.131e+05  3.118e+04 
  6.132e+05  3.118e+04 
  6.132e+05  3.118e+04 
  6.132e+05  3.118e+04 
  6.132e+05  3.118e+04 
  6.132e+05  3.118e+04 
  6.133e+05  3.118e+04 
  6.133e+05  3.118e+04 
  6.133e+05  3.118e+04 
  6.133e+05  3.118e+04 
  6.133e+05  3.118e+04 
  6.134e+05  3.118e+04 
  6.134e+05  3.118e+04 
  6.134e+05  3.118e+04 
  6.134e+05  3.118e+04 
  6.134e+05  3.118e+04 
  6.135e+05  3.118e+04 
  6.135e+05  3.118e+04 
  6.135e+05  3.118e+04 
  6.135e+05  3.118e+04 
  6.135e+05  3.118e+04 
  6.136e+05  3.118e+04 
  6.136e+05  3.118e+04 
  6.136e+05  3.118e+04 
  6.136e+05  3.118e+04 
  6.136e+05  3.118e+04 
  6.137e+05  3.118e+04 
  6.137e+05  3.118e+04 
  6.137e+05  3.118e+04 
  6.137e+05  3.118e+04 
  6.137e+05  3.118e+04 
  6.138e+05  3.118e+04 
  6.138e+05  3.118e+04 
  6.138e+05  3.118e+04 
  6.138e+05  3.118e+04 
  6.138e+05  3.118e+04 
  6.139e+05  3.118e+04 
  6.139e+05  3.118e+04 
  6.139e+05  3.118e+04 
  6.139e+05  3.118e+04 
  6.139e+05  3.118e+04 
  6.140e+05  3.118e+04 
  6.140e+05  3.118e+04 
  6.140e+05  3.118e+04 
  6.140e+05  3.118e+04 
  6.140e+05  3.118e+04 
  6.141e+05  3.118e+04 
  6.141e+05  3.118e+04 
  6.141e+05  3.118e+04 
  6.141e+05  3.118e+04 
  6.141e+05  3.118e+04 
  6.142e+05  3.118e+04 
  6.142e+05  3.118e+04 
  6.142e+05  3.118e+04 
  6.142e+05  3.118e+04 
  6.142e+05  3.118e+04 
  6.143e+05  3.118e+04 
  6.143e+05  3.118e+04 
  6.143e+05  3.118e+04 
  6.143e+05  3.118e+04 
  6.143e+05  3.118e+04 
  6.144e+05  3.118e+04 
  6.144e+05  3.118e+04 
  6.144e+05  3.118e+04 
  6.144e+05  3.118e+04 
  6.144e+05  3.118e+04 
  6.145e+05  3.118e+04 
  6.145e+05  3.118e+04 
  6.145e+05  3.118e+04 
  6.145e+05  3.118e+04 
  6.145e+05  3.118e+04 
  6.146e+05  3.118e+04 
  6.146e+05  3.118e+04 
  6.146e+05  3.118e+04 
  6.146e+05  3.118e+04 
  6.146e+05  3.118e+04 
  6.147e+05  3.118e+04 
  6.147e+05  3.118e+04 
  6.147e+05  3.118e+04 
  6.147e+05  3.118e+04 
  6.147e+05  3.118e+04 
  6.148e+05  3.118e+04 
  6.148e+05  3.118e+04 
  6.148e+05  3.118e+04 
  6.148e+05  3.118e+04 
  6.148e+05  3.118e+04 
  6.149e+05  3.118e+04 
  6.149e+05  3.118e+04 
  6.149e+05  3.118e+04 
  6.149e+05  3.118e+04 
  6.149e+05  3.118e+04 
  6.150e+05  3.118e+04 
  6.150e+05  3.118e+04 
  6.150e+05  3.118e+04 
  6.150e+05  3.118e+04 
  6.150e+05  3.118e+04 
  6.151e+05  3.118e+04 
  6.151e+05  3.118e+04 
  6.151e+05  3.118e+04 
  6.151e+05  3.118e+04 
  6.151e+05  3.118e+04 
  6.152e+05  3.118e+04 
  6.152e+05  3.118e+04 
  6.152e+05  3.118e+04 
  6.152e+05  3.118e+04 
  6.152e+05  3.118e+04 
  6.153e+05  3.118e+04 
  6.153e+05  3.118e+04 
  6.153e+05  3.118e+04 
  6.153e+05  3.118e+04 
  6.153e+05  3.118e+04 
  6.154e+05  3.118e+04 
  6.154e+05  3.118e+04 
  6.154e+05  3.118e+04 
  6.154e+05  3.118e+04 
  6.154e+05  3.118e+04 
  6.155e+05  3.118e+04 
  6.155e+05  3.118e+04 
  6.155e+05  3.118e+04 
  6.155e+05  3.118e+04 
  6.155e+05  3.118e+04 
  6.156e+05  3.118e+04 
  6.156e+05  3.118e+04 
  6.156e+05  3.118e+04 
  6.156e+05  3.118e+04 
  6.156e+05  3.118e+04 
  6.157e+05  3.118e+04 
  6.157e+05  3.118e+04 
  6.157e+05  3.118e+04 
  6.157e+05  3.118e+04 
  6.157e+05  3.118e+04 
  6.158e+05  3.118e+04 
  6.158e+05  3.118e+04 
  6.158e+05  3.118e+04 
  6.158e+05  3.118e+04 
  6.158e+05  3.118e+04 
  6.159e+05  3.118e+04 
  6.159e+05  3.118e+04 
  6.159e+05  3.118e+04 
  6.159e+05  3.118e+04 
  6.159e+05  3.118e+04 
  6.160e+05  3.118e+04 
  6.160e+05  3.118e+04 
  6.160e+05  3.118e+04 
  6.160e+05  3.118e+04 
  6.160e+05  3.118e+04 
  6.161e+05  3.118e+04 
  6.161e+05  3.118e+04 
  6.161e+05  3.118e+04 
  6.161e+05  3.118e+04 
  6.161e+05  3.118e+04 
  6.162e+05  3.118e+04 
  6.162e+05  3.118e+04 
  6.162e+05  3.118e+04 
  6.162e+05  3.118e+04 
  6.162e+05  3.118e+04 
  6.163e+05  3.118e+04 
  6.163e+05  3.118e+04 
  6.163e+05  3.118e+04 
  6.163e+05  3.118e+04 
  6.163e+05  3.118e+04 
  6.164e+05  3.118e+04 
  6.164e+05  3.118e+04 
  6.164e+05  3.118e+04 
  6.164e+05  3.118e+04 
  6.164e+05  3.118e+04 
  6.165e+05  3.118e+04 
  6.165e+05  3.118e+04 
  6.165e+05  3.118e+04 
  6.165e+05  3.118e+04 
  6.165e+05  3.118e+04 
  6.166e+05  3.118e+04 
  6.166e+05  3.118e+04 
  6.166e+05  3.118e+04 
  6.166e+05  3.118e+04 
  6.166e+05  3.118e+04 
  6.167e+05  3.118e+04 
  6.167e+05  3.118e+04 
  6.167e+05  3.118e+04 
  6.167e+05  3.118e+04 
  6.167e+05  3.118e+04 
  6.168e+05  3.118e+04 
  6.168e+05  3.118e+04 
  6.168e+05  3.118e+04 
  6.168e+05  3.118e+04 
  6.168e+05  3.118e+04 
  6.169e+05  3.118e+04 
  6.169e+05  3.118e+04 
  6.169e+05  3.118e+04 
  6.169e+05  3.118e+04 
  6.169e+05  3.118e+04 
  6.170e+05  3.118e+04 
  6.170e+05  3.118e+04 
  6.170e+05  3.118e+04 
  6.170e+05  3.118e+04 
  6.170e+05  3.118e+04 
  6.171e+05  3.118e+04 
  6.171e+05  3.118e+04 
  6.171e+05  3.118e+04 
  6.171e+05  3.118e+04 
  6.171e+05  3.118e+04 
  6.172e+05  3.118e+04 
  6.172e+05  3.118e+04 
  6.172e+05  3.118e+04 
  6.172e+05  3.118e+04 
  6.172e+05  3.118e+04 
  6.173e+05  3.118e+04 
  6.173e+05  3.118e+04 
  6.173e+05  3.118e+04 
  6.173e+05  3.118e+04 
  6.173e+05  3.118e+04 
  6.174e+05  3.118e+04 
  6.174e+05  3.118e+04 
  6.174e+05  3.118e+04 
  6.174e+05  3.118e+04 
  6.174e+05  3.118e+04 
  6.175e+05  3.118e+04 
  6.175e+05  3.118e+04 
  6.175e+05  3.118e+04 
  6.175e+05  3.118e+04 
  6.175e+05  3.118e+04 
  6.176e+05  3.118e+04 
  6.176e+05  3.118e+04 
  6.176e+05  3.118e+04 
  6.176e+05  3.118e+04 
  6.176e+05  3.118e+04 
  6.177e+05  3.118e+04 
  6.177e+05  3.118e+04 
  6.177e+05  3.118e+04 
  6.177e+05  3.118e+04 
  6.177e+05  3.118e+04 
  6.178e+05  3.118e+04 
  6.178e+05  3.118e+04 
  6.178e+05  3.118e+04 
  6.178e+05  3.118e+04 
  6.178e+05  3.118e+04 
  6.179e+05  3.118e+04 
  6.179e+05  3.118e+04 
  6.179e+05  3.118e+04 
  6.179e+05  3.118e+04 
  6.179e+05  3.118e+04 
  6.180e+05  3.118e+04 
  6.180e+05  3.118e+04 
  6.180e+05  3.118e+04 
  6.180e+05  3.118e+04 
  6.180e+05  3.118e+04 
  6.181e+05  3.118e+04 
  6.181e+05  3.118e+04 
  6.181e+05  3.118e+04 
  6.181e+05  3.118e+04 
  6.181e+05  3.118e+04 
  6.182e+05  3.118e+04 
  6.182e+05  3.118e+04 
  6.182e+05  3.118e+04 
  6.182e+05  3.118e+04 
  6.182e+05  3.118e+04 
  6.183e+05  3.118e+04 
  6.183e+05  3.118e+04 
  6.183e+05  3.118e+04 
  6.183e+05  3.118e+04 
  6.183e+05  3.118e+04 
  6.184e+05  3.118e+04 
  6.184e+05  3.118e+04 
  6.184e+05  3.118e+04 
  6.184e+05  3.118e+04 
  6.184e+05  3.118e+04 
  6.185e+05  3.118e+04 
  6.185e+05  3.118e+04 
  6.185e+05  3.118e+04 
  6.185e+05  3.118e+04 
  6.185e+05  3.118e+04 
  6.186e+05  3.118e+04 
  6.186e+05  3.118e+04 
  6.186e+05  3.118e+04 
  6.186e+05  3.118e+04 
  6.186e+05  3.118e+04 
  6.187e+05  3.118e+04 
  6.187e+05  3.118e+04 
  6.187e+05  3.118e+04 
  6.187e+05  3.118e+04 
  6.187e+05  3.118e+04 
  6.188e+05  3.118e+04 
  6.188e+05  3.118e+04 
  6.188e+05  3.118e+04 
  6.188e+05  3.118e+04 
  6.188e+05  3.118e+04 
  6.189e+05  3.118e+04 
  6.189e+05  3.118e+04 
  6.189e+05  3.118e+04 
  6.189e+05  3.118e+04 
  6.189e+05  3.118e+04 
  6.190e+05  3.118e+04 
  6.190e+05  3.118e+04 
  6.190e+05  3.118e+04 
  6.190e+05  3.118e+04 
  6.190e+05  3.118e+04 
  6.191e+05  3.118e+04 
  6.191e+05  3.118e+04 
  6.191e+05  3.118e+04 
  6.191e+05  3.118e+04 
  6.191e+05  3.118e+04 
  6.192e+05  3.118e+04 
  6.192e+05  3.118e+04 
  6.192e+05  3.118e+04 
  6.192e+05  3.118e+04 
  6.192e+05  3.118e+04 
  6.193e+05  3.118e+04 
  6.193e+05  3.118e+04 
  6.193e+05  3.118e+04 
  6.193e+05  3.118e+04 
  6.193e+05  3.118e+04 
  6.194e+05  3.118e+04 
  6.194e+05  3.118e+04 
  6.194e+05  3.118e+04 
  6.194e+05  3.118e+04 
  6.194e+05  3.118e+04 
  6.195e+05  3.118e+04 
  6.195e+05  3.118e+04 
  6.195e+05  3.118e+04 
  6.195e+05  3.118e+04 
  6.195e+05  3.118e+04 
  6.196e+05  3.118e+04 
  6.196e+05  3.118e+04 
  6.196e+05  3.118e+04 
  6.196e+05  3.118e+04 
  6.196e+05  3.118e+04 
  6.197e+05  3.118e+04 
  6.197e+05  3.118e+04 
  6.197e+05  3.118e+04 
  6.197e+05  3.118e+04 
  6.197e+05  3.118e+04 
  6.198e+05  3.118e+04 
  6.198e+05  3.118e+04 
  6.198e+05  3.118e+04 
  6.198e+05  3.118e+04 
  6.198e+05  3.118e+04 
  6.199e+05  3.118e+04 
  6.199e+05  3.118e+04 
  6.199e+05  3.118e+04 
  6.199e+05  3.118e+04 
  6.199e+05  3.118e+04 
  6.200e+05  3.118e+04 
  6.200e+05  3.118e+04 
  6.200e+05  3.118e+04 


==> figures/Figure_2/f_2post_5.txt <==
n c 
  6.250e+05  3.801e+04 
  6.250e+05  3.785e+04 
  6.250e+05  3.770e+04 
  6.251e+05  3.755e+04 
  6.251e+05  3.740e+04 
  6.251e+05  3.725e+04 
  6.252e+05  3.710e+04 
  6.252e+05  3.696e+04 
  6.252e+05  3.681e+04 
  6.252e+05  3.667e+04 
  6.252e+05  3.653e+04 
  6.253e+05  3.639e+04 
  6.253e+05  3.626e+04 
  6.253e+05  3.612e+04 
  6.254e+05  3.599e+04 
  6.254e+05  3.586e+04 
  6.254e+05  3.573e+04 
  6.254e+05  3.560e+04 
  6.254e+05  3.548e+04 
  6.255e+05  3.535e+04 
  6.255e+05  3.523e+04 
  6.255e+05  3.511e+04 
  6.256e+05  3.499e+04 
  6.256e+05  3.487e+04 
  6.256e+05  3.476e+04 
  6.256e+05  3.464e+04 
  6.256e+05  3.453e+04 
  6.257e+05  3.441e+04 
  6.257e+05  3.430e+04 
  6.257e+05  3.419e+04 
  6.258e+05  3.408e+04 
  6.258e+05  3.398e+04 
  6.258e+05  3.387e+04 
  6.258e+05  3.376e+04 
  6.258e+05  3.366e+04 
  6.259e+05  3.356e+04 
  6.259e+05  3.346e+04 
  6.259e+05  3.336e+04 
  6.260e+05  3.326e+04 
  6.260e+05  3.316e+04 
  6.260e+05  3.307e+04 
  6.260e+05  3.298e+04 
  6.260e+05  3.288e+04 
  6.261e+05  3.279e+04 
  6.261e+05  3.270e+04 
  6.261e+05  3.261e+04 
  6.262e+05  3.253e+04 
  6.262e+05  3.244e+04 
  6.262e+05  3.236e+04 
  6.262e+05  3.228e+04 
  6.262e+05  3.219e+04 
  6.263e+05  3.211e+04 
  6.263e+05  3.204e+04 
  6.263e+05  3.196e+04 
  6.264e+05  3.188e+04 
  6.264e+05  3.181e+04 
  6.264e+05  3.174e+04 
  6.264e+05  3.167e+04 
  6.264e+05  3.160e+04 
  6.265e+05  3.153e+04 
  6.265e+05  3.146e+04 
  6.265e+05  3.140e+04 
  6.266e+05  3.133e+04 
  6.266e+05  3.127e+04 
  6.266e+05  3.121e+04 
  6.266e+05  3.115e+04 
  6.266e+05  3.109e+04 
  6.267e+05  3.103e+04 
  6.267e+05  3.098e+04 
  6.267e+05  3.092e+04 
  6.268e+05  3.087e+04 
  6.268e+05  3.081e+04 
  6.268e+05  3.076e+04 
  6.268e+05  3.071e+04 
  6.268e+05  3.067e+04 
  6.269e+05  3.062e+04 
  6.269e+05  3.057e+04 
  6.269e+05  3.053e+04 
  6.270e+05  3.049e+04 
  6.270e+05  3.044e+04 
  6.270e+05  3.040e+04 
  6.270e+05  3.036e+04 
  6.270e+05  3.032e+04 
  6.271e+05  3.029e+04 
  6.271e+05  3.025e+04 
  6.271e+05  3.021e+04 
  6.272e+05  3.018e+04 
  6.272e+05  3.015e+04 
  6.272e+05  3.011e+04 
  6.272e+05  3.008e+04 
  6.272e+05  3.005e+04 
  6.273e+05  3.002e+04 
  6.273e+05  2.999e+04 
  6.273e+05  2.997e+04 
  6.274e+05  2.994e+04 
  6.274e+05  2.991e+04 
  6.274e+05  2.989e+04 
  6.274e+05  2.986e+04 
  6.274e+05  2.984e+04 
  6.275e+05  2.982e+04 
  6.275e+05  2.980e+04 
  6.275e+05  2.978e+04 
  6.276e+05  2.976e+04 
  6.276e+05  2.974e+04 
  6.276e+05  2.972e+04 
  6.276e+05  2.970e+04 
  6.276e+05  2.968e+04 
  6.277e+05  2.967e+04 
  6.277e+05  2.965e+04 
  6.277e+05  2.964e+04 
  6.278e+05  2.962e+04 
  6.278e+05  2.961e+04 
  6.278e+05  2.959e+04 
  6.278e+05  2.958e+04 
  6.278e+05  2.957e+04 
  6.279e+05  2.956e+04 
  6.279e+05  2.955e+04 
  6.279e+05  2.953e+04 
  6.280e+05  2.952e+04 
  6.280e+05  2.951e+04 
  6.280e+05  2.950e+04 
  6.280e+05  2.950e+04 
  6.280e+05  2.949e+04 
  6.281e+05  2.948e+04 
  6.281e+05  2.947e+04 
  6.281e+05  2.946e+04 
  6.282e+05  2.945e+04 
  6.282e+05  2.945e+04 
  6.282e+05  2.944e+04 
  6.282e+05  2.943e+04 
  6.282e+05  2.943e+04 
  6.283e+05  2.942e+04 
  6.283e+05  2.942e+04 
  6.283e+05  2.941e+04 
  6.284e+05  2.941e+04 
  6.284e+05  2.940e+04 
  6.284e+05  2.940e+04 
  6.284e+05  2.939e+04 
  6.284e+05  2.939e+04 
  6.285e+05  2.938e+04 
  6.285e+05  2.938e+04 
  6.285e+05  2.938e+04 
  6.286e+05  2.937e+04 
  6.286e+05  2.937e+04 
  6.286e+05  2.937e+04 
  6.286e+05  2.936e+04 
  6.286e+05  2.936e+04 
  6.287e+05  2.936e+04 
  6.287e+05  2.935e+04 
  6.287e+05  2.935e+04 
  6.288e+05  2.935e+04 
  6.288e+05  2.935e+04 
  6.288e+05  2.934e+04 
  6.288e+05  2.934e+04 
  6.288e+05  2.934e+04 
  6.289e+05  2.934e+04 
  6.289e+05  2.934e+04 
  6.289e+05  2.934e+04 
  6.290e+05  2.933e+04 
  6.290e+05  2.933e+04 
  6.290e+05  2.933e+04 
  6.290e+05  2.933e+04 
  6.290e+05  2.933e+04 
  6.291e+05  2.933e+04 
  6.291e+05  2.933e+04 
  6.291e+05  2.932e+04 
  6.292e+05  2.932e+04 
  6.292e+05  2.932e+04 
  6.292e+05  2.932e+04 
  6.292e+05  2.932e+04 
  6.292e+05  2.932e+04 
  6.293e+05  2.932e+04 
  6.293e+05  2.932e+04 
  6.293e+05  2.932e+04 
  6.294e+05  2.932e+04 
  6.294e+05  2.932e+04 
  6.294e+05  2.931e+04 
  6.294e+05  2.931e+04 
  6.294e+05  2.931e+04 
  6.295e+05  2.931e+04 
  6.295e+05  2.931e+04 
  6.295e+05  2.931e+04 
  6.296e+05  2.931e+04 
  6.296e+05  2.931e+04 
  6.296e+05  2.931e+04 
  6.296e+05  2.931e+04 
  6.296e+05  2.931e+04 
  6.297e+05  2.931e+04 
  6.297e+05  2.931e+04 
  6.297e+05  2.931e+04 
  6.298e+05  2.931e+04 
  6.298e+05  2.931e+04 
  6.298e+05  2.931e+04 
  6.298e+05  2.931e+04 
  6.298e+05  2.931e+04 
  6.299e+05  2.931e+04 
  6.299e+05  2.931e+04 
  6.299e+05  2.931e+04 
  6.300e+05  2.931e+04 
  6.300e+05  2.931e+04 
  6.300e+05  2.931e+04 
  6.300e+05  2.931e+04 
  6.300e+05  2.930e+04 
  6.301e+05  2.930e+04 
  6.301e+05  2.930e+04 
  6.301e+05  2.930e+04 
  6.302e+05  2.930e+04 
  6.302e+05  2.930e+04 
  6.302e+05  2.930e+04 
  6.302e+05  2.930e+04 
  6.302e+05  2.930e+04 
  6.303e+05  2.930e+04 
  6.303e+05  2.930e+04 
  6.303e+05  2.930e+04 
  6.304e+05  2.930e+04 
  6.304e+05  2.930e+04 
  6.304e+05  2.930e+04 
  6.304e+05  2.930e+04 
  6.304e+05  2.930e+04 
  6.305e+05  2.930e+04 
  6.305e+05  2.930e+04 
  6.305e+05  2.930e+04 
  6.306e+05  2.930e+04 
  6.306e+05  2.930e+04 
  6.306e+05  2.930e+04 
  6.306e+05  2.930e+04 
  6.306e+05  2.930e+04 
  6.307e+05  2.930e+04 
  6.307e+05  2.930e+04 
  6.307e+05  2.930e+04 
  6.308e+05  2.930e+04 
  6.308e+05  2.930e+04 
  6.308e+05  2.930e+04 
  6.308e+05  2.930e+04 
  6.308e+05  2.930e+04 
  6.309e+05  2.930e+04 
  6.309e+05  2.930e+04 
  6.309e+05  2.930e+04 
  6.310e+05  2.930e+04 
  6.310e+05  2.930e+04 
  6.310e+05  2.930e+04 
  6.310e+05  2.930e+04 
  6.310e+05  2.930e+04 
  6.311e+05  2.930e+04 
  6.311e+05  2.930e+04 
  6.311e+05  2.930e+04 
  6.312e+05  2.930e+04 
  6.312e+05  2.930e+04 
  6.312e+05  2.930e+04 
  6.312e+05  2.930e+04 
  6.312e+05  2.930e+04 
  6.313e+05  2.930e+04 
  6.313e+05  2.930e+04 
  6.313e+05  2.930e+04 
  6.314e+05  2.930e+04 
  6.314e+05  2.930e+04 
  6.314e+05  2.930e+04 
  6.314e+05  2.930e+04 
  6.314e+05  2.930e+04 
  6.315e+05  2.930e+04 
  6.315e+05  2.930e+04 
  6.315e+05  2.930e+04 
  6.316e+05  2.930e+04 
  6.316e+05  2.930e+04 
  6.316e+05  2.930e+04 
  6.316e+05  2.930e+04 
  6.316e+05  2.930e+04 
  6.317e+05  2.930e+04 
  6.317e+05  2.930e+04 
  6.317e+05  2.930e+04 
  6.318e+05  2.930e+04 
  6.318e+05  2.930e+04 
  6.318e+05  2.930e+04 
  6.318e+05  2.930e+04 
  6.318e+05  2.930e+04 
  6.319e+05  2.930e+04 
  6.319e+05  2.930e+04 
  6.319e+05  2.930e+04 
  6.320e+05  2.930e+04 
  6.320e+05  2.930e+04 
  6.320e+05  2.930e+04 
  6.320e+05  2.930e+04 
  6.320e+05  2.930e+04 
  6.321e+05  2.930e+04 
  6.321e+05  2.930e+04 
  6.321e+05  2.930e+04 
  6.322e+05  2.930e+04 
  6.322e+05  2.930e+04 
  6.322e+05  2.930e+04 
  6.322e+05  2.930e+04 
  6.322e+05  2.930e+04 
  6.323e+05  2.930e+04 
  6.323e+05  2.930e+04 
  6.323e+05  2.930e+04 
  6.324e+05  2.930e+04 
  6.324e+05  2.930e+04 
  6.324e+05  2.930e+04 
  6.324e+05  2.930e+04 
  6.324e+05  2.930e+04 
  6.325e+05  2.930e+04 
  6.325e+05  2.930e+04 
  6.325e+05  2.930e+04 
  6.326e+05  2.930e+04 
  6.326e+05  2.930e+04 
  6.326e+05  2.930e+04 
  6.326e+05  2.930e+04 
  6.326e+05  2.930e+04 
  6.327e+05  2.930e+04 
  6.327e+05  2.930e+04 
  6.327e+05  2.930e+04 
  6.328e+05  2.930e+04 
  6.328e+05  2.930e+04 
  6.328e+05  2.930e+04 
  6.328e+05  2.930e+04 
  6.328e+05  2.930e+04 
  6.329e+05  2.930e+04 
  6.329e+05  2.930e+04 
  6.329e+05  2.930e+04 
  6.330e+05  2.930e+04 
  6.330e+05  2.930e+04 
  6.330e+05  2.930e+04 
  6.330e+05  2.930e+04 
  6.330e+05  2.930e+04 
  6.331e+05  2.930e+04 
  6.331e+05  2.930e+04 
  6.331e+05  2.930e+04 
  6.332e+05  2.930e+04 
  6.332e+05  2.930e+04 
  6.332e+05  2.930e+04 
  6.332e+05  2.930e+04 
  6.332e+05  2.930e+04 
  6.333e+05  2.930e+04 
  6.333e+05  2.930e+04 
  6.333e+05  2.930e+04 
  6.334e+05  2.930e+04 
  6.334e+05  2.930e+04 
  6.334e+05  2.930e+04 
  6.334e+05  2.930e+04 
  6.334e+05  2.930e+04 
  6.335e+05  2.930e+04 
  6.335e+05  2.930e+04 
  6.335e+05  2.930e+04 
  6.336e+05  2.930e+04 
  6.336e+05  2.930e+04 
  6.336e+05  2.930e+04 
  6.336e+05  2.930e+04 
  6.336e+05  2.930e+04 
  6.337e+05  2.930e+04 
  6.337e+05  2.930e+04 
  6.337e+05  2.930e+04 
  6.338e+05  2.930e+04 
  6.338e+05  2.930e+04 
  6.338e+05  2.930e+04 
  6.338e+05  2.930e+04 
  6.338e+05  2.930e+04 
  6.339e+05  2.930e+04 
  6.339e+05  2.930e+04 
  6.339e+05  2.930e+04 
  6.340e+05  2.930e+04 
  6.340e+05  2.930e+04 
  6.340e+05  2.930e+04 
  6.340e+05  2.930e+04 
  6.340e+05  2.930e+04 
  6.341e+05  2.930e+04 
  6.341e+05  2.930e+04 
  6.341e+05  2.930e+04 
  6.342e+05  2.930e+04 
  6.342e+05  2.930e+04 
  6.342e+05  2.930e+04 
  6.342e+05  2.930e+04 
  6.342e+05  2.930e+04 
  6.343e+05  2.930e+04 
  6.343e+05  2.930e+04 
  6.343e+05  2.930e+04 
  6.344e+05  2.930e+04 
  6.344e+05  2.930e+04 
  6.344e+05  2.930e+04 
  6.344e+05  2.930e+04 
  6.344e+05  2.930e+04 
  6.345e+05  2.930e+04 
  6.345e+05  2.930e+04 
  6.345e+05  2.930e+04 
  6.346e+05  2.930e+04 
  6.346e+05  2.930e+04 
  6.346e+05  2.930e+04 
  6.346e+05  2.930e+04 
  6.346e+05  2.930e+04 
  6.347e+05  2.930e+04 
  6.347e+05  2.930e+04 
  6.347e+05  2.930e+04 
  6.348e+05  2.930e+04 
  6.348e+05  2.930e+04 
  6.348e+05  2.930e+04 
  6.348e+05  2.930e+04 
  6.348e+05  2.930e+04 
  6.349e+05  2.930e+04 
  6.349e+05  2.930e+04 
  6.349e+05  2.930e+04 
  6.350e+05  2.930e+04 
  6.350e+05  2.930e+04 
  6.350e+05  2.930e+04 
  6.350e+05  2.930e+04 
  6.350e+05  2.930e+04 
  6.351e+05  2.930e+04 
  6.351e+05  2.930e+04 
  6.351e+05  2.930e+04 
  6.352e+05  2.930e+04 
  6.352e+05  2.930e+04 
  6.352e+05  2.930e+04 
  6.352e+05  2.930e+04 
  6.352e+05  2.930e+04 
  6.353e+05  2.930e+04 
  6.353e+05  2.930e+04 
  6.353e+05  2.930e+04 
  6.354e+05  2.930e+04 
  6.354e+05  2.930e+04 
  6.354e+05  2.930e+04 
  6.354e+05  2.930e+04 
  6.354e+05  2.930e+04 
  6.355e+05  2.930e+04 
  6.355e+05  2.930e+04 
  6.355e+05  2.930e+04 
  6.356e+05  2.930e+04 
  6.356e+05  2.930e+04 
  6.356e+05  2.930e+04 
  6.356e+05  2.930e+04 
  6.356e+05  2.930e+04 
  6.357e+05  2.930e+04 
  6.357e+05  2.930e+04 
  6.357e+05  2.930e+04 
  6.358e+05  2.930e+04 
  6.358e+05  2.930e+04 
  6.358e+05  2.930e+04 
  6.358e+05  2.930e+04 
  6.358e+05  2.930e+04 
  6.359e+05  2.930e+04 
  6.359e+05  2.930e+04 
  6.359e+05  2.930e+04 
  6.360e+05  2.930e+04 
  6.360e+05  2.930e+04 
  6.360e+05  2.930e+04 
  6.360e+05  2.930e+04 
  6.360e+05  2.930e+04 
  6.361e+05  2.930e+04 
  6.361e+05  2.930e+04 
  6.361e+05  2.930e+04 
  6.362e+05  2.930e+04 
  6.362e+05  2.930e+04 
  6.362e+05  2.930e+04 
  6.362e+05  2.930e+04 
  6.362e+05  2.930e+04 
  6.363e+05  2.930e+04 
  6.363e+05  2.930e+04 
  6.363e+05  2.930e+04 
  6.364e+05  2.930e+04 
  6.364e+05  2.930e+04 
  6.364e+05  2.930e+04 
  6.364e+05  2.930e+04 
  6.364e+05  2.930e+04 
  6.365e+05  2.930e+04 
  6.365e+05  2.930e+04 
  6.365e+05  2.930e+04 
  6.366e+05  2.930e+04 
  6.366e+05  2.930e+04 
  6.366e+05  2.930e+04 
  6.366e+05  2.930e+04 
  6.366e+05  2.930e+04 
  6.367e+05  2.930e+04 
  6.367e+05  2.930e+04 
  6.367e+05  2.930e+04 
  6.368e+05  2.930e+04 
  6.368e+05  2.930e+04 
  6.368e+05  2.930e+04 
  6.368e+05  2.930e+04 
  6.368e+05  2.930e+04 
  6.369e+05  2.930e+04 
  6.369e+05  2.930e+04 
  6.369e+05  2.930e+04 
  6.370e+05  2.930e+04 
  6.370e+05  2.930e+04 
  6.370e+05  2.930e+04 
  6.370e+05  2.930e+04 
  6.370e+05  2.930e+04 
  6.371e+05  2.930e+04 
  6.371e+05  2.930e+04 
  6.371e+05  2.930e+04 
  6.372e+05  2.930e+04 
  6.372e+05  2.930e+04 
  6.372e+05  2.930e+04 
  6.372e+05  2.930e+04 
  6.372e+05  2.930e+04 
  6.373e+05  2.930e+04 
  6.373e+05  2.930e+04 
  6.373e+05  2.930e+04 
  6.374e+05  2.930e+04 
  6.374e+05  2.930e+04 
  6.374e+05  2.930e+04 
  6.374e+05  2.930e+04 
  6.374e+05  2.930e+04 
  6.375e+05  2.930e+04 
  6.375e+05  2.930e+04 
  6.375e+05  2.930e+04 
  6.376e+05  2.930e+04 
  6.376e+05  2.930e+04 
  6.376e+05  2.930e+04 
  6.376e+05  2.930e+04 
  6.376e+05  2.930e+04 
  6.377e+05  2.930e+04 
  6.377e+05  2.930e+04 
  6.377e+05  2.930e+04 
  6.378e+05  2.930e+04 
  6.378e+05  2.930e+04 
  6.378e+05  2.930e+04 
  6.378e+05  2.930e+04 
  6.378e+05  2.930e+04 
  6.379e+05  2.930e+04 
  6.379e+05  2.930e+04 
  6.379e+05  2.930e+04 
  6.380e+05  2.930e+04 
  6.380e+05  2.930e+04 
  6.380e+05  2.930e+04 
  6.380e+05  2.930e+04 
  6.380e+05  2.930e+04 
  6.381e+05  2.930e+04 
  6.381e+05  2.930e+04 
  6.381e+05  2.930e+04 
  6.382e+05  2.930e+04 
  6.382e+05  2.930e+04 
  6.382e+05  2.930e+04 
  6.382e+05  2.930e+04 
  6.382e+05  2.930e+04 
  6.383e+05  2.930e+04 
  6.383e+05  2.930e+04 
  6.383e+05  2.930e+04 
  6.384e+05  2.930e+04 
  6.384e+05  2.930e+04 
  6.384e+05  2.930e+04 
  6.384e+05  2.930e+04 
  6.384e+05  2.930e+04 
  6.385e+05  2.930e+04 
  6.385e+05  2.930e+04 
  6.385e+05  2.930e+04 
  6.386e+05  2.930e+04 
  6.386e+05  2.930e+04 
  6.386e+05  2.930e+04 
  6.386e+05  2.930e+04 
  6.386e+05  2.930e+04 
  6.387e+05  2.930e+04 
  6.387e+05  2.930e+04 
  6.387e+05  2.930e+04 
  6.388e+05  2.930e+04 
  6.388e+05  2.930e+04 
  6.388e+05  2.930e+04 
  6.388e+05  2.930e+04 
  6.388e+05  2.930e+04 
  6.389e+05  2.930e+04 
  6.389e+05  2.930e+04 
  6.389e+05  2.930e+04 
  6.390e+05  2.930e+04 
  6.390e+05  2.930e+04 
  6.390e+05  2.930e+04 
  6.390e+05  2.930e+04 
  6.390e+05  2.930e+04 
  6.391e+05  2.930e+04 
  6.391e+05  2.930e+04 
  6.391e+05  2.930e+04 
  6.392e+05  2.930e+04 
  6.392e+05  2.930e+04 
  6.392e+05  2.930e+04 
  6.392e+05  2.930e+04 
  6.392e+05  2.930e+04 
  6.393e+05  2.930e+04 
  6.393e+05  2.930e+04 
  6.393e+05  2.930e+04 
  6.394e+05  2.930e+04 
  6.394e+05  2.930e+04 
  6.394e+05  2.930e+04 
  6.394e+05  2.930e+04 
  6.394e+05  2.930e+04 
  6.395e+05  2.930e+04 
  6.395e+05  2.930e+04 
  6.395e+05  2.930e+04 
  6.396e+05  2.930e+04 
  6.396e+05  2.930e+04 
  6.396e+05  2.930e+04 
  6.396e+05  2.930e+04 
  6.396e+05  2.930e+04 
  6.397e+05  2.930e+04 
  6.397e+05  2.930e+04 
  6.397e+05  2.930e+04 
  6.398e+05  2.930e+04 
  6.398e+05  2.930e+04 
  6.398e+05  2.930e+04 
  6.398e+05  2.930e+04 
  6.398e+05  2.930e+04 
  6.399e+05  2.930e+04 
  6.399e+05  2.930e+04 
  6.399e+05  2.930e+04 
  6.400e+05  2.930e+04 
  6.400e+05  2.930e+04 
  6.400e+05  2.930e+04 
  6.400e+05  2.930e+04 
  6.400e+05  2.930e+04 
  6.401e+05  2.930e+04 
  6.401e+05  2.930e+04 
  6.401e+05  2.930e+04 
  6.402e+05  2.930e+04 
  6.402e+05  2.930e+04 
  6.402e+05  2.930e+04 
  6.402e+05  2.930e+04 
  6.402e+05  2.930e+04 
  6.403e+05  2.930e+04 
  6.403e+05  2.930e+04 
  6.403e+05  2.930e+04 
  6.404e+05  2.930e+04 
  6.404e+05  2.930e+04 
  6.404e+05  2.930e+04 
  6.404e+05  2.930e+04 
  6.404e+05  2.930e+04 
  6.405e+05  2.930e+04 
  6.405e+05  2.930e+04 
  6.405e+05  2.930e+04 
  6.406e+05  2.930e+04 
  6.406e+05  2.930e+04 
  6.406e+05  2.930e+04 
  6.406e+05  2.930e+04 
  6.406e+05  2.930e+04 
  6.407e+05  2.930e+04 
  6.407e+05  2.930e+04 
  6.407e+05  2.930e+04 
  6.408e+05  2.930e+04 
  6.408e+05  2.930e+04 
  6.408e+05  2.930e+04 
  6.408e+05  2.930e+04 
  6.408e+05  2.930e+04 
  6.409e+05  2.930e+04 
  6.409e+05  2.930e+04 
  6.409e+05  2.930e+04 
  6.410e+05  2.930e+04 
  6.410e+05  2.930e+04 
  6.410e+05  2.930e+04 
  6.410e+05  2.930e+04 
  6.410e+05  2.930e+04 
  6.411e+05  2.930e+04 
  6.411e+05  2.930e+04 
  6.411e+05  2.930e+04 
  6.412e+05  2.930e+04 
  6.412e+05  2.930e+04 
  6.412e+05  2.930e+04 
  6.412e+05  2.930e+04 
  6.412e+05  2.930e+04 
  6.413e+05  2.930e+04 
  6.413e+05  2.930e+04 
  6.413e+05  2.930e+04 
  6.414e+05  2.930e+04 
  6.414e+05  2.930e+04 
  6.414e+05  2.930e+04 
  6.414e+05  2.930e+04 
  6.414e+05  2.930e+04 
  6.415e+05  2.930e+04 
  6.415e+05  2.930e+04 
  6.415e+05  2.930e+04 
  6.416e+05  2.930e+04 
  6.416e+05  2.930e+04 
  6.416e+05  2.930e+04 
  6.416e+05  2.930e+04 
  6.416e+05  2.930e+04 
  6.417e+05  2.930e+04 
  6.417e+05  2.930e+04 
  6.417e+05  2.930e+04 
  6.418e+05  2.930e+04 
  6.418e+05  2.930e+04 
  6.418e+05  2.930e+04 
  6.418e+05  2.930e+04 
  6.418e+05  2.930e+04 
  6.419e+05  2.930e+04 
  6.419e+05  2.930e+04 
  6.419e+05  2.930e+04 
  6.420e+05  2.930e+04 
  6.420e+05  2.930e+04 
  6.420e+05  2.930e+04 
  6.420e+05  2.930e+04 
  6.420e+05  2.930e+04 
  6.421e+05  2.930e+04 
  6.421e+05  2.930e+04 
  6.421e+05  2.930e+04 
  6.422e+05  2.930e+04 
  6.422e+05  2.930e+04 
  6.422e+05  2.930e+04 
  6.422e+05  2.930e+04 
  6.422e+05  2.930e+04 
  6.423e+05  2.930e+04 
  6.423e+05  2.930e+04 
  6.423e+05  2.930e+04 
  6.424e+05  2.930e+04 
  6.424e+05  2.930e+04 
  6.424e+05  2.930e+04 
  6.424e+05  2.930e+04 
  6.424e+05  2.930e+04 
  6.425e+05  2.930e+04 
  6.425e+05  2.930e+04 
  6.425e+05  2.930e+04 
  6.426e+05  2.930e+04 
  6.426e+05  2.930e+04 
  6.426e+05  2.930e+04 
  6.426e+05  2.930e+04 
  6.426e+05  2.930e+04 
  6.427e+05  2.930e+04 
  6.427e+05  2.930e+04 
  6.427e+05  2.930e+04 
  6.428e+05  2.930e+04 
  6.428e+05  2.930e+04 
  6.428e+05  2.930e+04 
  6.428e+05  2.930e+04 
  6.428e+05  2.930e+04 
  6.429e+05  2.930e+04 
  6.429e+05  2.930e+04 
  6.429e+05  2.930e+04 
  6.430e+05  2.930e+04 
  6.430e+05  2.930e+04 
  6.430e+05  2.930e+04 
  6.430e+05  2.930e+04 
  6.430e+05  2.930e+04 
  6.431e+05  2.930e+04 
  6.431e+05  2.930e+04 
  6.431e+05  2.930e+04 
  6.432e+05  2.930e+04 
  6.432e+05  2.930e+04 
  6.432e+05  2.930e+04 
  6.432e+05  2.930e+04 
  6.432e+05  2.930e+04 
  6.433e+05  2.930e+04 
  6.433e+05  2.930e+04 
  6.433e+05  2.930e+04 
  6.434e+05  2.930e+04 
  6.434e+05  2.930e+04 
  6.434e+05  2.930e+04 
  6.434e+05  2.930e+04 
  6.434e+05  2.930e+04 
  6.435e+05  2.930e+04 
  6.435e+05  2.930e+04 
  6.435e+05  2.930e+04 
  6.436e+05  2.930e+04 
  6.436e+05  2.930e+04 
  6.436e+05  2.930e+04 
  6.436e+05  2.930e+04 
  6.436e+05  2.930e+04 
  6.437e+05  2.930e+04 
  6.437e+05  2.930e+04 
  6.437e+05  2.930e+04 
  6.438e+05  2.930e+04 
  6.438e+05  2.930e+04 
  6.438e+05  2.930e+04 
  6.438e+05  2.930e+04 
  6.438e+05  2.930e+04 
  6.439e+05  2.930e+04 
  6.439e+05  2.930e+04 
  6.439e+05  2.930e+04 
  6.440e+05  2.930e+04 
  6.440e+05  2.930e+04 
  6.440e+05  2.930e+04 
  6.440e+05  2.930e+04 
  6.440e+05  2.930e+04 
  6.441e+05  2.930e+04 
  6.441e+05  2.930e+04 
  6.441e+05  2.930e+04 
  6.442e+05  2.930e+04 
  6.442e+05  2.930e+04 
  6.442e+05  2.930e+04 
  6.442e+05  2.930e+04 
  6.442e+05  2.930e+04 
  6.443e+05  2.930e+04 
  6.443e+05  2.930e+04 
  6.443e+05  2.930e+04 
  6.444e+05  2.930e+04 
  6.444e+05  2.930e+04 
  6.444e+05  2.930e+04 
  6.444e+05  2.930e+04 
  6.444e+05  2.930e+04 
  6.445e+05  2.930e+04 
  6.445e+05  2.930e+04 
  6.445e+05  2.930e+04 
  6.446e+05  2.930e+04 
  6.446e+05  2.930e+04 
  6.446e+05  2.930e+04 
  6.446e+05  2.930e+04 
  6.446e+05  2.930e+04 
  6.447e+05  2.930e+04 
  6.447e+05  2.930e+04 
  6.447e+05  2.930e+04 
  6.448e+05  2.930e+04 
  6.448e+05  2.930e+04 
  6.448e+05  2.930e+04 
  6.448e+05  2.930e+04 
  6.448e+05  2.930e+04 
  6.449e+05  2.930e+04 
  6.449e+05  2.930e+04 
  6.449e+05  2.930e+04 
  6.450e+05  2.930e+04 
  6.450e+05  2.930e+04 
  6.450e+05  2.930e+04 
  6.450e+05  2.930e+04 
  6.450e+05  2.930e+04 
  6.451e+05  2.930e+04 
  6.451e+05  2.930e+04 
  6.451e+05  2.930e+04 
  6.452e+05  2.930e+04 
  6.452e+05  2.930e+04 
  6.452e+05  2.930e+04 
  6.452e+05  2.930e+04 
  6.452e+05  2.930e+04 
  6.453e+05  2.930e+04 
  6.453e+05  2.930e+04 
  6.453e+05  2.930e+04 
  6.454e+05  2.930e+04 
  6.454e+05  2.930e+04 
  6.454e+05  2.930e+04 
  6.454e+05  2.930e+04 
  6.454e+05  2.930e+04 
  6.455e+05  2.930e+04 
  6.455e+05  2.930e+04 
  6.455e+05  2.930e+04 
  6.456e+05  2.930e+04 
  6.456e+05  2.930e+04 
  6.456e+05  2.930e+04 
  6.456e+05  2.930e+04 
  6.456e+05  2.930e+04 
  6.457e+05  2.930e+04 
  6.457e+05  2.930e+04 
  6.457e+05  2.930e+04 
  6.458e+05  2.930e+04 
  6.458e+05  2.930e+04 
  6.458e+05  2.930e+04 
  6.458e+05  2.930e+04 
  6.458e+05  2.930e+04 
  6.459e+05  2.930e+04 
  6.459e+05  2.930e+04 
  6.459e+05  2.930e+04 
  6.460e+05  2.930e+04 
  6.460e+05  2.930e+04 
  6.460e+05  2.930e+04 
  6.460e+05  2.930e+04 
  6.460e+05  2.930e+04 
  6.461e+05  2.930e+04 
  6.461e+05  2.930e+04 
  6.461e+05  2.930e+04 
  6.462e+05  2.930e+04 
  6.462e+05  2.930e+04 
  6.462e+05  2.930e+04 
  6.462e+05  2.930e+04 
  6.462e+05  2.930e+04 
  6.463e+05  2.930e+04 
  6.463e+05  2.930e+04 
  6.463e+05  2.930e+04 
  6.464e+05  2.930e+04 
  6.464e+05  2.930e+04 
  6.464e+05  2.930e+04 
  6.464e+05  2.930e+04 
  6.464e+05  2.930e+04 
  6.465e+05  2.930e+04 
  6.465e+05  2.930e+04 
  6.465e+05  2.930e+04 
  6.466e+05  2.930e+04 
  6.466e+05  2.930e+04 
  6.466e+05  2.930e+04 
  6.466e+05  2.930e+04 
  6.466e+05  2.930e+04 
  6.467e+05  2.930e+04 
  6.467e+05  2.930e+04 
  6.467e+05  2.930e+04 
  6.468e+05  2.930e+04 
  6.468e+05  2.930e+04 
  6.468e+05  2.930e+04 
  6.468e+05  2.930e+04 
  6.468e+05  2.930e+04 
  6.469e+05  2.930e+04 
  6.469e+05  2.930e+04 
  6.469e+05  2.930e+04 
  6.470e+05  2.930e+04 
  6.470e+05  2.930e+04 
  6.470e+05  2.930e+04 
  6.470e+05  2.930e+04 
  6.470e+05  2.930e+04 
  6.471e+05  2.930e+04 
  6.471e+05  2.930e+04 
  6.471e+05  2.930e+04 
  6.472e+05  2.930e+04 
  6.472e+05  2.930e+04 
  6.472e+05  2.930e+04 
  6.472e+05  2.930e+04 
  6.472e+05  2.930e+04 
  6.473e+05  2.930e+04 
  6.473e+05  2.930e+04 
  6.473e+05  2.930e+04 
  6.474e+05  2.930e+04 
  6.474e+05  2.930e+04 
  6.474e+05  2.930e+04 
  6.474e+05  2.930e+04 
  6.474e+05  2.930e+04 
  6.475e+05  2.930e+04 
  6.475e+05  2.930e+04 
  6.475e+05  2.930e+04 
  6.476e+05  2.930e+04 
  6.476e+05  2.930e+04 
  6.476e+05  2.930e+04 
  6.476e+05  2.930e+04 
  6.476e+05  2.930e+04 
  6.477e+05  2.930e+04 
  6.477e+05  2.930e+04 
  6.477e+05  2.930e+04 
  6.478e+05  2.930e+04 
  6.478e+05  2.930e+04 
  6.478e+05  2.930e+04 
  6.478e+05  2.930e+04 
  6.478e+05  2.930e+04 
  6.479e+05  2.930e+04 
  6.479e+05  2.930e+04 
  6.479e+05  2.930e+04 
  6.480e+05  2.930e+04 
  6.480e+05  2.930e+04 
  6.480e+05  2.930e+04 
  6.480e+05  2.930e+04 
  6.480e+05  2.930e+04 
  6.481e+05  2.930e+04 
  6.481e+05  2.930e+04 
  6.481e+05  2.930e+04 
  6.482e+05  2.930e+04 
  6.482e+05  2.930e+04 
  6.482e+05  2.930e+04 
  6.482e+05  2.930e+04 
  6.482e+05  2.930e+04 
  6.483e+05  2.930e+04 
  6.483e+05  2.930e+04 
  6.483e+05  2.930e+04 
  6.484e+05  2.930e+04 
  6.484e+05  2.930e+04 
  6.484e+05  2.930e+04 
  6.484e+05  2.930e+04 
  6.484e+05  2.930e+04 
  6.485e+05  2.930e+04 
  6.485e+05  2.930e+04 
  6.485e+05  2.930e+04 
  6.486e+05  2.930e+04 
  6.486e+05  2.930e+04 
  6.486e+05  2.930e+04 
  6.486e+05  2.930e+04 
  6.486e+05  2.930e+04 
  6.487e+05  2.930e+04 
  6.487e+05  2.930e+04 
  6.487e+05  2.930e+04 
  6.488e+05  2.930e+04 
  6.488e+05  2.930e+04 
  6.488e+05  2.930e+04 
  6.488e+05  2.930e+04 
  6.488e+05  2.930e+04 
  6.489e+05  2.930e+04 
  6.489e+05  2.930e+04 
  6.489e+05  2.930e+04 
  6.490e+05  2.930e+04 
  6.490e+05  2.930e+04 
  6.490e+05  2.930e+04 
  6.490e+05  2.930e+04 
  6.490e+05  2.930e+04 
  6.491e+05  2.930e+04 
  6.491e+05  2.930e+04 
  6.491e+05  2.930e+04 
  6.492e+05  2.930e+04 
  6.492e+05  2.930e+04 
  6.492e+05  2.930e+04 
  6.492e+05  2.930e+04 
  6.492e+05  2.930e+04 
  6.493e+05  2.930e+04 
  6.493e+05  2.930e+04 
  6.493e+05  2.930e+04 
  6.494e+05  2.930e+04 
  6.494e+05  2.930e+04 
  6.494e+05  2.930e+04 
  6.494e+05  2.930e+04 
  6.494e+05  2.930e+04 
  6.495e+05  2.930e+04 
  6.495e+05  2.930e+04 
  6.495e+05  2.930e+04 
  6.496e+05  2.930e+04 
  6.496e+05  2.930e+04 
  6.496e+05  2.930e+04 
  6.496e+05  2.930e+04 
  6.496e+05  2.930e+04 
  6.497e+05  2.930e+04 
  6.497e+05  2.930e+04 
  6.497e+05  2.930e+04 
  6.498e+05  2.930e+04 
  6.498e+05  2.930e+04 
  6.498e+05  2.930e+04 
  6.498e+05  2.930e+04 
  6.498e+05  2.930e+04 
  6.499e+05  2.930e+04 
  6.499e+05  2.930e+04 
  6.499e+05  2.930e+04 
  6.500e+05  2.930e+04 
  6.500e+05  2.930e+04 
  6.500e+05  2.930e+04 


==> figures/Figure_2/f_2post_6.txt <==
n c 
  6.500e+05  3.720e+04 
  6.500e+05  3.703e+04 
  6.501e+05  3.686e+04 
  6.501e+05  3.670e+04 
  6.501e+05  3.653e+04 
  6.502e+05  3.637e+04 
  6.502e+05  3.620e+04 
  6.502e+05  3.604e+04 
  6.502e+05  3.588e+04 
  6.503e+05  3.572e+04 
  6.503e+05  3.557e+04 
  6.503e+05  3.541e+04 
  6.504e+05  3.526e+04 
  6.504e+05  3.511e+04 
  6.504e+05  3.496e+04 
  6.504e+05  3.481e+04 
  6.505e+05  3.466e+04 
  6.505e+05  3.452e+04 
  6.505e+05  3.437e+04 
  6.506e+05  3.423e+04 
  6.506e+05  3.409e+04 
  6.506e+05  3.394e+04 
  6.507e+05  3.380e+04 
  6.507e+05  3.367e+04 
  6.507e+05  3.353e+04 
  6.508e+05  3.340e+04 
  6.508e+05  3.326e+04 
  6.508e+05  3.313e+04 
  6.508e+05  3.301e+04 
  6.509e+05  3.288e+04 
  6.509e+05  3.276e+04 
  6.509e+05  3.263e+04 
  6.510e+05  3.251e+04 
  6.510e+05  3.240e+04 
  6.510e+05  3.228e+04 
  6.510e+05  3.217e+04 
  6.511e+05  3.206e+04 
  6.511e+05  3.195e+04 
  6.511e+05  3.184e+04 
  6.512e+05  3.173e+04 
  6.512e+05  3.163e+04 
  6.512e+05  3.153e+04 
  6.513e+05  3.143e+04 
  6.513e+05  3.133e+04 
  6.513e+05  3.124e+04 
  6.514e+05  3.114e+04 
  6.514e+05  3.105e+04 
  6.514e+05  3.096e+04 
  6.514e+05  3.087e+04 
  6.515e+05  3.079e+04 
  6.515e+05  3.071e+04 
  6.515e+05  3.062e+04 
  6.516e+05  3.054e+04 
  6.516e+05  3.047e+04 
  6.516e+05  3.039e+04 
  6.516e+05  3.032e+04 
  6.517e+05  3.025e+04 
  6.517e+05  3.018e+04 
  6.517e+05  3.011e+04 
  6.518e+05  3.004e+04 
  6.518e+05  2.998e+04 
  6.518e+05  2.992e+04 
  6.519e+05  2.986e+04 
  6.519e+05  2.980e+04 
  6.519e+05  2.974e+04 
  6.520e+05  2.968e+04 
  6.520e+05  2.963e+04 
  6.520e+05  2.958e+04 
  6.520e+05  2.953e+04 
  6.521e+05  2.948e+04 
  6.521e+05  2.943e+04 
  6.521e+05  2.939e+04 
  6.522e+05  2.934e+04 
  6.522e+05  2.930e+04 
  6.522e+05  2.926e+04 
  6.522e+05  2.922e+04 
  6.523e+05  2.918e+04 
  6.523e+05  2.914e+04 
  6.523e+05  2.911e+04 
  6.524e+05  2.907e+04 
  6.524e+05  2.904e+04 
  6.524e+05  2.901e+04 
  6.525e+05  2.897e+04 
  6.525e+05  2.894e+04 
  6.525e+05  2.891e+04 
  6.526e+05  2.888e+04 
  6.526e+05  2.886e+04 
  6.526e+05  2.883e+04 
  6.526e+05  2.881e+04 
  6.527e+05  2.878e+04 
  6.527e+05  2.876e+04 
  6.527e+05  2.873e+04 
  6.528e+05  2.871e+04 
  6.528e+05  2.869e+04 
  6.528e+05  2.867e+04 
  6.528e+05  2.865e+04 
  6.529e+05  2.863e+04 
  6.529e+05  2.861e+04 
  6.529e+05  2.859e+04 
  6.530e+05  2.858e+04 
  6.530e+05  2.856e+04 
  6.530e+05  2.855e+04 
  6.531e+05  2.853e+04 
  6.531e+05  2.852e+04 
  6.531e+05  2.850e+04 
  6.532e+05  2.849e+04 
  6.532e+05  2.848e+04 
  6.532e+05  2.846e+04 
  6.532e+05  2.845e+04 
  6.533e+05  2.844e+04 
  6.533e+05  2.843e+04 
  6.533e+05  2.842e+04 
  6.534e+05  2.841e+04 
  6.534e+05  2.840e+04 
  6.534e+05  2.839e+04 
  6.534e+05  2.838e+04 
  6.535e+05  2.837e+04 
  6.535e+05  2.836e+04 
  6.535e+05  2.836e+04 
  6.536e+05  2.835e+04 
  6.536e+05  2.834e+04 
  6.536e+05  2.834e+04 
  6.537e+05  2.833e+04 
  6.537e+05  2.832e+04 
  6.537e+05  2.832e+04 
  6.538e+05  2.831e+04 
  6.538e+05  2.830e+04 
  6.538e+05  2.830e+04 
  6.538e+05  2.829e+04 
  6.539e+05  2.829e+04 
  6.539e+05  2.829e+04 
  6.539e+05  2.828e+04 
  6.540e+05  2.828e+04 
  6.540e+05  2.827e+04 
  6.540e+05  2.827e+04 
  6.540e+05  2.827e+04 
  6.541e+05  2.826e+04 
  6.541e+05  2.826e+04 
  6.541e+05  2.826e+04 
  6.542e+05  2.825e+04 
  6.542e+05  2.825e+04 
  6.542e+05  2.825e+04 
  6.543e+05  2.824e+04 
  6.543e+05  2.824e+04 
  6.543e+05  2.824e+04 
  6.544e+05  2.824e+04 
  6.544e+05  2.824e+04 
  6.544e+05  2.823e+04 
  6.544e+05  2.823e+04 
  6.545e+05  2.823e+04 
  6.545e+05  2.823e+04 
  6.545e+05  2.823e+04 
  6.546e+05  2.822e+04 
  6.546e+05  2.822e+04 
  6.546e+05  2.822e+04 
  6.546e+05  2.822e+04 
  6.547e+05  2.822e+04 
  6.547e+05  2.822e+04 
  6.547e+05  2.822e+04 
  6.548e+05  2.822e+04 
  6.548e+05  2.821e+04 
  6.548e+05  2.821e+04 
  6.549e+05  2.821e+04 
  6.549e+05  2.821e+04 
  6.549e+05  2.821e+04 
  6.550e+05  2.821e+04 
  6.550e+05  2.821e+04 
  6.550e+05  2.821e+04 
  6.550e+05  2.821e+04 
  6.551e+05  2.821e+04 
  6.551e+05  2.821e+04 
  6.551e+05  2.821e+04 
  6.552e+05  2.821e+04 
  6.552e+05  2.820e+04 
  6.552e+05  2.820e+04 
  6.552e+05  2.820e+04 
  6.553e+05  2.820e+04 
  6.553e+05  2.820e+04 
  6.553e+05  2.820e+04 
  6.554e+05  2.820e+04 
  6.554e+05  2.820e+04 
  6.554e+05  2.820e+04 
  6.555e+05  2.820e+04 
  6.555e+05  2.820e+04 
  6.555e+05  2.820e+04 
  6.556e+05  2.820e+04 
  6.556e+05  2.820e+04 
  6.556e+05  2.820e+04 
  6.556e+05  2.820e+04 
  6.557e+05  2.820e+04 
  6.557e+05  2.820e+04 
  6.557e+05  2.820e+04 
  6.558e+05  2.820e+04 
  6.558e+05  2.820e+04 
  6.558e+05  2.820e+04 
  6.558e+05  2.820e+04 
  6.559e+05  2.820e+04 
  6.559e+05  2.820e+04 
  6.559e+05  2.820e+04 
  6.560e+05  2.820e+04 
  6.560e+05  2.820e+04 
  6.560e+05  2.820e+04 
  6.561e+05  2.820e+04 
  6.561e+05  2.820e+04 
  6.561e+05  2.820e+04 
  6.562e+05  2.820e+04 
  6.562e+05  2.820e+04 
  6.562e+05  2.820e+04 
  6.562e+05  2.820e+04 
  6.563e+05  2.820e+04 
  6.563e+05  2.820e+04 
  6.563e+05  2.820e+04 
  6.564e+05  2.820e+04 
  6.564e+05  2.820e+04 
  6.564e+05  2.820e+04 
  6.564e+05  2.820e+04 
  6.565e+05  2.820e+04 
  6.565e+05  2.820e+04 
  6.565e+05  2.820e+04 
  6.566e+05  2.820e+04 
  6.566e+05  2.820e+04 
  6.566e+05  2.820e+04 
  6.567e+05  2.820e+04 
  6.567e+05  2.820e+04 
  6.567e+05  2.820e+04 
  6.568e+05  2.820e+04 
  6.568e+05  2.820e+04 
  6.568e+05  2.820e+04 
  6.568e+05  2.820e+04 
  6.569e+05  2.820e+04 
  6.569e+05  2.820e+04 
  6.569e+05  2.820e+04 
  6.570e+05  2.820e+04 
  6.570e+05  2.820e+04 
  6.570e+05  2.820e+04 
  6.570e+05  2.820e+04 
  6.571e+05  2.820e+04 
  6.571e+05  2.820e+04 
  6.571e+05  2.820e+04 
  6.572e+05  2.820e+04 
  6.572e+05  2.820e+04 
  6.572e+05  2.820e+04 
  6.573e+05  2.820e+04 
  6.573e+05  2.820e+04 
  6.573e+05  2.820e+04 
  6.574e+05  2.820e+04 
  6.574e+05  2.820e+04 
  6.574e+05  2.820e+04 
  6.574e+05  2.820e+04 
  6.575e+05  2.820e+04 
  6.575e+05  2.820e+04 
  6.575e+05  2.820e+04 
  6.576e+05  2.820e+04 
  6.576e+05  2.820e+04 
  6.576e+05  2.820e+04 
  6.576e+05  2.820e+04 
  6.577e+05  2.820e+04 
  6.577e+05  2.820e+04 
  6.577e+05  2.820e+04 
  6.578e+05  2.820e+04 
  6.578e+05  2.820e+04 
  6.578e+05  2.820e+04 
  6.579e+05  2.820e+04 
  6.579e+05  2.820e+04 
  6.579e+05  2.820e+04 
  6.580e+05  2.820e+04 
  6.580e+05  2.820e+04 
  6.580e+05  2.820e+04 
  6.580e+05  2.820e+04 
  6.581e+05  2.820e+04 
  6.581e+05  2.820e+04 
  6.581e+05  2.820e+04 
  6.582e+05  2.820e+04 
  6.582e+05  2.820e+04 
  6.582e+05  2.820e+04 
  6.582e+05  2.820e+04 
  6.583e+05  2.820e+04 
  6.583e+05  2.820e+04 
  6.583e+05  2.820e+04 
  6.584e+05  2.820e+04 
  6.584e+05  2.820e+04 
  6.584e+05  2.820e+04 
  6.585e+05  2.820e+04 
  6.585e+05  2.820e+04 
  6.585e+05  2.820e+04 
  6.586e+05  2.820e+04 
  6.586e+05  2.820e+04 
  6.586e+05  2.820e+04 
  6.586e+05  2.820e+04 
  6.587e+05  2.820e+04 
  6.587e+05  2.820e+04 
  6.587e+05  2.820e+04 
  6.588e+05  2.820e+04 
  6.588e+05  2.820e+04 
  6.588e+05  2.820e+04 
  6.588e+05  2.820e+04 
  6.589e+05  2.820e+04 
  6.589e+05  2.820e+04 
  6.589e+05  2.820e+04 
  6.590e+05  2.820e+04 
  6.590e+05  2.820e+04 
  6.590e+05  2.820e+04 
  6.591e+05  2.820e+04 
  6.591e+05  2.820e+04 
  6.591e+05  2.820e+04 
  6.592e+05  2.820e+04 
  6.592e+05  2.820e+04 
  6.592e+05  2.820e+04 
  6.592e+05  2.820e+04 
  6.593e+05  2.820e+04 
  6.593e+05  2.820e+04 
  6.593e+05  2.820e+04 
  6.594e+05  2.820e+04 
  6.594e+05  2.820e+04 
  6.594e+05  2.820e+04 
  6.594e+05  2.820e+04 
  6.595e+05  2.820e+04 
  6.595e+05  2.820e+04 
  6.595e+05  2.820e+04 
  6.596e+05  2.820e+04 
  6.596e+05  2.820e+04 
  6.596e+05  2.820e+04 
  6.597e+05  2.820e+04 
  6.597e+05  2.820e+04 
  6.597e+05  2.820e+04 
  6.598e+05  2.820e+04 
  6.598e+05  2.820e+04 
  6.598e+05  2.820e+04 
  6.598e+05  2.820e+04 
  6.599e+05  2.820e+04 
  6.599e+05  2.820e+04 
  6.599e+05  2.820e+04 
  6.600e+05  2.820e+04 
  6.600e+05  2.820e+04 
  6.600e+05  2.820e+04 
  6.600e+05  2.820e+04 
  6.601e+05  2.820e+04 
  6.601e+05  2.820e+04 
  6.601e+05  2.820e+04 
  6.602e+05  2.820e+04 
  6.602e+05  2.820e+04 
  6.602e+05  2.820e+04 
  6.603e+05  2.820e+04 
  6.603e+05  2.820e+04 
  6.603e+05  2.820e+04 
  6.604e+05  2.820e+04 
  6.604e+05  2.820e+04 
  6.604e+05  2.820e+04 
  6.604e+05  2.820e+04 
  6.605e+05  2.820e+04 
  6.605e+05  2.820e+04 
  6.605e+05  2.820e+04 
  6.606e+05  2.820e+04 
  6.606e+05  2.820e+04 
  6.606e+05  2.820e+04 
  6.606e+05  2.820e+04 
  6.607e+05  2.820e+04 
  6.607e+05  2.820e+04 
  6.607e+05  2.820e+04 
  6.608e+05  2.820e+04 
  6.608e+05  2.820e+04 
  6.608e+05  2.820e+04 
  6.609e+05  2.820e+04 
  6.609e+05  2.820e+04 
  6.609e+05  2.820e+04 
  6.610e+05  2.820e+04 
  6.610e+05  2.820e+04 
  6.610e+05  2.820e+04 
  6.610e+05  2.820e+04 
  6.611e+05  2.820e+04 
  6.611e+05  2.820e+04 
  6.611e+05  2.820e+04 
  6.612e+05  2.820e+04 
  6.612e+05  2.820e+04 
  6.612e+05  2.820e+04 
  6.612e+05  2.820e+04 
  6.613e+05  2.820e+04 
  6.613e+05  2.820e+04 
  6.613e+05  2.820e+04 
  6.614e+05  2.820e+04 
  6.614e+05  2.820e+04 
  6.614e+05  2.820e+04 
  6.615e+05  2.820e+04 
  6.615e+05  2.820e+04 
  6.615e+05  2.820e+04 
  6.616e+05  2.820e+04 
  6.616e+05  2.820e+04 
  6.616e+05  2.820e+04 
  6.616e+05  2.820e+04 
  6.617e+05  2.820e+04 
  6.617e+05  2.820e+04 
  6.617e+05  2.820e+04 
  6.618e+05  2.820e+04 
  6.618e+05  2.820e+04 
  6.618e+05  2.820e+04 
  6.618e+05  2.820e+04 
  6.619e+05  2.820e+04 
  6.619e+05  2.820e+04 
  6.619e+05  2.820e+04 
  6.620e+05  2.820e+04 
  6.620e+05  2.820e+04 
  6.620e+05  2.820e+04 
  6.621e+05  2.820e+04 
  6.621e+05  2.820e+04 
  6.621e+05  2.820e+04 
  6.622e+05  2.820e+04 
  6.622e+05  2.820e+04 
  6.622e+05  2.820e+04 
  6.622e+05  2.820e+04 
  6.623e+05  2.820e+04 
  6.623e+05  2.820e+04 
  6.623e+05  2.820e+04 
  6.624e+05  2.820e+04 
  6.624e+05  2.820e+04 
  6.624e+05  2.820e+04 
  6.624e+05  2.820e+04 
  6.625e+05  2.820e+04 
  6.625e+05  2.820e+04 
  6.625e+05  2.820e+04 
  6.626e+05  2.820e+04 
  6.626e+05  2.820e+04 
  6.626e+05  2.820e+04 
  6.627e+05  2.820e+04 
  6.627e+05  2.820e+04 
  6.627e+05  2.820e+04 
  6.628e+05  2.820e+04 
  6.628e+05  2.820e+04 
  6.628e+05  2.820e+04 
  6.628e+05  2.820e+04 
  6.629e+05  2.820e+04 
  6.629e+05  2.820e+04 
  6.629e+05  2.820e+04 
  6.630e+05  2.820e+04 
  6.630e+05  2.820e+04 
  6.630e+05  2.820e+04 
  6.630e+05  2.820e+04 
  6.631e+05  2.820e+04 
  6.631e+05  2.820e+04 
  6.631e+05  2.820e+04 
  6.632e+05  2.820e+04 
  6.632e+05  2.820e+04 
  6.632e+05  2.820e+04 
  6.633e+05  2.820e+04 
  6.633e+05  2.820e+04 
  6.633e+05  2.820e+04 
  6.634e+05  2.820e+04 
  6.634e+05  2.820e+04 
  6.634e+05  2.820e+04 
  6.634e+05  2.820e+04 
  6.635e+05  2.820e+04 
  6.635e+05  2.820e+04 
  6.635e+05  2.820e+04 
  6.636e+05  2.820e+04 
  6.636e+05  2.820e+04 
  6.636e+05  2.820e+04 
  6.636e+05  2.820e+04 
  6.637e+05  2.820e+04 
  6.637e+05  2.820e+04 
  6.637e+05  2.820e+04 
  6.638e+05  2.820e+04 
  6.638e+05  2.820e+04 
  6.638e+05  2.820e+04 
  6.639e+05  2.820e+04 
  6.639e+05  2.820e+04 
  6.639e+05  2.820e+04 
  6.640e+05  2.820e+04 
  6.640e+05  2.820e+04 
  6.640e+05  2.820e+04 
  6.640e+05  2.820e+04 
  6.641e+05  2.820e+04 
  6.641e+05  2.820e+04 
  6.641e+05  2.820e+04 
  6.642e+05  2.820e+04 
  6.642e+05  2.820e+04 
  6.642e+05  2.820e+04 
  6.642e+05  2.820e+04 
  6.643e+05  2.820e+04 
  6.643e+05  2.820e+04 
  6.643e+05  2.820e+04 
  6.644e+05  2.820e+04 
  6.644e+05  2.820e+04 
  6.644e+05  2.820e+04 
  6.645e+05  2.820e+04 
  6.645e+05  2.820e+04 
  6.645e+05  2.820e+04 
  6.646e+05  2.820e+04 
  6.646e+05  2.820e+04 
  6.646e+05  2.820e+04 
  6.646e+05  2.820e+04 
  6.647e+05  2.820e+04 
  6.647e+05  2.820e+04 
  6.647e+05  2.820e+04 
  6.648e+05  2.820e+04 
  6.648e+05  2.820e+04 
  6.648e+05  2.820e+04 
  6.648e+05  2.820e+04 
  6.649e+05  2.820e+04 
  6.649e+05  2.820e+04 
  6.649e+05  2.820e+04 
  6.650e+05  2.820e+04 
  6.650e+05  2.820e+04 
  6.650e+05  2.820e+04 
  6.651e+05  2.820e+04 
  6.651e+05  2.820e+04 
  6.651e+05  2.820e+04 
  6.652e+05  2.820e+04 
  6.652e+05  2.820e+04 
  6.652e+05  2.820e+04 
  6.652e+05  2.820e+04 
  6.653e+05  2.820e+04 
  6.653e+05  2.820e+04 
  6.653e+05  2.820e+04 
  6.654e+05  2.820e+04 
  6.654e+05  2.820e+04 
  6.654e+05  2.820e+04 
  6.654e+05  2.820e+04 
  6.655e+05  2.820e+04 
  6.655e+05  2.820e+04 
  6.655e+05  2.820e+04 
  6.656e+05  2.820e+04 
  6.656e+05  2.820e+04 
  6.656e+05  2.820e+04 
  6.657e+05  2.820e+04 
  6.657e+05  2.820e+04 
  6.657e+05  2.820e+04 
  6.658e+05  2.820e+04 
  6.658e+05  2.820e+04 
  6.658e+05  2.820e+04 
  6.658e+05  2.820e+04 
  6.659e+05  2.820e+04 
  6.659e+05  2.820e+04 
  6.659e+05  2.820e+04 
  6.660e+05  2.820e+04 
  6.660e+05  2.820e+04 
  6.660e+05  2.820e+04 
  6.660e+05  2.820e+04 
  6.661e+05  2.820e+04 
  6.661e+05  2.820e+04 
  6.661e+05  2.820e+04 
  6.662e+05  2.820e+04 
  6.662e+05  2.820e+04 
  6.662e+05  2.820e+04 
  6.663e+05  2.820e+04 
  6.663e+05  2.820e+04 
  6.663e+05  2.820e+04 
  6.664e+05  2.820e+04 
  6.664e+05  2.820e+04 
  6.664e+05  2.820e+04 
  6.664e+05  2.820e+04 
  6.665e+05  2.820e+04 
  6.665e+05  2.820e+04 
  6.665e+05  2.820e+04 
  6.666e+05  2.820e+04 
  6.666e+05  2.820e+04 
  6.666e+05  2.820e+04 
  6.666e+05  2.820e+04 
  6.667e+05  2.820e+04 
  6.667e+05  2.820e+04 
  6.667e+05  2.820e+04 
  6.668e+05  2.820e+04 
  6.668e+05  2.820e+04 
  6.668e+05  2.820e+04 
  6.669e+05  2.820e+04 
  6.669e+05  2.820e+04 
  6.669e+05  2.820e+04 
  6.670e+05  2.820e+04 
  6.670e+05  2.820e+04 
  6.670e+05  2.820e+04 
  6.670e+05  2.820e+04 
  6.671e+05  2.820e+04 
  6.671e+05  2.820e+04 
  6.671e+05  2.820e+04 
  6.672e+05  2.820e+04 
  6.672e+05  2.820e+04 
  6.672e+05  2.820e+04 
  6.672e+05  2.820e+04 
  6.673e+05  2.820e+04 
  6.673e+05  2.820e+04 
  6.673e+05  2.820e+04 
  6.674e+05  2.820e+04 
  6.674e+05  2.820e+04 
  6.674e+05  2.820e+04 
  6.675e+05  2.820e+04 
  6.675e+05  2.820e+04 
  6.675e+05  2.820e+04 
  6.676e+05  2.820e+04 
  6.676e+05  2.820e+04 
  6.676e+05  2.820e+04 
  6.676e+05  2.820e+04 
  6.677e+05  2.820e+04 
  6.677e+05  2.820e+04 
  6.677e+05  2.820e+04 
  6.678e+05  2.820e+04 
  6.678e+05  2.820e+04 
  6.678e+05  2.820e+04 
  6.678e+05  2.820e+04 
  6.679e+05  2.820e+04 
  6.679e+05  2.820e+04 
  6.679e+05  2.820e+04 
  6.680e+05  2.820e+04 
  6.680e+05  2.820e+04 
  6.680e+05  2.820e+04 
  6.681e+05  2.820e+04 
  6.681e+05  2.820e+04 
  6.681e+05  2.820e+04 
  6.682e+05  2.820e+04 
  6.682e+05  2.820e+04 
  6.682e+05  2.820e+04 
  6.682e+05  2.820e+04 
  6.683e+05  2.820e+04 
  6.683e+05  2.820e+04 
  6.683e+05  2.820e+04 
  6.684e+05  2.820e+04 
  6.684e+05  2.820e+04 
  6.684e+05  2.820e+04 
  6.684e+05  2.820e+04 
  6.685e+05  2.820e+04 
  6.685e+05  2.820e+04 
  6.685e+05  2.820e+04 
  6.686e+05  2.820e+04 
  6.686e+05  2.820e+04 
  6.686e+05  2.820e+04 
  6.687e+05  2.820e+04 
  6.687e+05  2.820e+04 
  6.687e+05  2.820e+04 
  6.688e+05  2.820e+04 
  6.688e+05  2.820e+04 
  6.688e+05  2.820e+04 
  6.688e+05  2.820e+04 
  6.689e+05  2.820e+04 
  6.689e+05  2.820e+04 
  6.689e+05  2.820e+04 
  6.690e+05  2.820e+04 
  6.690e+05  2.820e+04 
  6.690e+05  2.820e+04 
  6.690e+05  2.820e+04 
  6.691e+05  2.820e+04 
  6.691e+05  2.820e+04 
  6.691e+05  2.820e+04 
  6.692e+05  2.820e+04 
  6.692e+05  2.820e+04 
  6.692e+05  2.820e+04 
  6.693e+05  2.820e+04 
  6.693e+05  2.820e+04 
  6.693e+05  2.820e+04 
  6.694e+05  2.820e+04 
  6.694e+05  2.820e+04 
  6.694e+05  2.820e+04 
  6.694e+05  2.820e+04 
  6.695e+05  2.820e+04 
  6.695e+05  2.820e+04 
  6.695e+05  2.820e+04 
  6.696e+05  2.820e+04 
  6.696e+05  2.820e+04 
  6.696e+05  2.820e+04 
  6.696e+05  2.820e+04 
  6.697e+05  2.820e+04 
  6.697e+05  2.820e+04 
  6.697e+05  2.820e+04 
  6.698e+05  2.820e+04 
  6.698e+05  2.820e+04 
  6.698e+05  2.820e+04 
  6.699e+05  2.820e+04 
  6.699e+05  2.820e+04 
  6.699e+05  2.820e+04 
  6.700e+05  2.820e+04 
  6.700e+05  2.820e+04 
  6.700e+05  2.820e+04 
  6.700e+05  2.820e+04 
  6.701e+05  2.820e+04 
  6.701e+05  2.820e+04 
  6.701e+05  2.820e+04 
  6.702e+05  2.820e+04 
  6.702e+05  2.820e+04 
  6.702e+05  2.820e+04 
  6.702e+05  2.820e+04 
  6.703e+05  2.820e+04 
  6.703e+05  2.820e+04 
  6.703e+05  2.820e+04 
  6.704e+05  2.820e+04 
  6.704e+05  2.820e+04 
  6.704e+05  2.820e+04 
  6.705e+05  2.820e+04 
  6.705e+05  2.820e+04 
  6.705e+05  2.820e+04 
  6.706e+05  2.820e+04 
  6.706e+05  2.820e+04 
  6.706e+05  2.820e+04 
  6.706e+05  2.820e+04 
  6.707e+05  2.820e+04 
  6.707e+05  2.820e+04 
  6.707e+05  2.820e+04 
  6.708e+05  2.820e+04 
  6.708e+05  2.820e+04 
  6.708e+05  2.820e+04 
  6.708e+05  2.820e+04 
  6.709e+05  2.820e+04 
  6.709e+05  2.820e+04 
  6.709e+05  2.820e+04 
  6.710e+05  2.820e+04 
  6.710e+05  2.820e+04 
  6.710e+05  2.820e+04 
  6.711e+05  2.820e+04 
  6.711e+05  2.820e+04 
  6.711e+05  2.820e+04 
  6.712e+05  2.820e+04 
  6.712e+05  2.820e+04 
  6.712e+05  2.820e+04 
  6.712e+05  2.820e+04 
  6.713e+05  2.820e+04 
  6.713e+05  2.820e+04 
  6.713e+05  2.820e+04 
  6.714e+05  2.820e+04 
  6.714e+05  2.820e+04 
  6.714e+05  2.820e+04 
  6.714e+05  2.820e+04 
  6.715e+05  2.820e+04 
  6.715e+05  2.820e+04 
  6.715e+05  2.820e+04 
  6.716e+05  2.820e+04 
  6.716e+05  2.820e+04 
  6.716e+05  2.820e+04 
  6.717e+05  2.820e+04 
  6.717e+05  2.820e+04 
  6.717e+05  2.820e+04 
  6.718e+05  2.820e+04 
  6.718e+05  2.820e+04 
  6.718e+05  2.820e+04 
  6.718e+05  2.820e+04 
  6.719e+05  2.820e+04 
  6.719e+05  2.820e+04 
  6.719e+05  2.820e+04 
  6.720e+05  2.820e+04 
  6.720e+05  2.820e+04 
  6.720e+05  2.820e+04 
  6.720e+05  2.820e+04 
  6.721e+05  2.820e+04 
  6.721e+05  2.820e+04 
  6.721e+05  2.820e+04 
  6.722e+05  2.820e+04 
  6.722e+05  2.820e+04 
  6.722e+05  2.820e+04 
  6.723e+05  2.820e+04 
  6.723e+05  2.820e+04 
  6.723e+05  2.820e+04 
  6.724e+05  2.820e+04 
  6.724e+05  2.820e+04 
  6.724e+05  2.820e+04 
  6.724e+05  2.820e+04 
  6.725e+05  2.820e+04 
  6.725e+05  2.820e+04 
  6.725e+05  2.820e+04 
  6.726e+05  2.820e+04 
  6.726e+05  2.820e+04 
  6.726e+05  2.820e+04 
  6.726e+05  2.820e+04 
  6.727e+05  2.820e+04 
  6.727e+05  2.820e+04 
  6.727e+05  2.820e+04 
  6.728e+05  2.820e+04 
  6.728e+05  2.820e+04 
  6.728e+05  2.820e+04 
  6.729e+05  2.820e+04 
  6.729e+05  2.820e+04 
  6.729e+05  2.820e+04 
  6.730e+05  2.820e+04 
  6.730e+05  2.820e+04 
  6.730e+05  2.820e+04 
  6.730e+05  2.820e+04 
  6.731e+05  2.820e+04 
  6.731e+05  2.820e+04 
  6.731e+05  2.820e+04 
  6.732e+05  2.820e+04 
  6.732e+05  2.820e+04 
  6.732e+05  2.820e+04 
  6.732e+05  2.820e+04 
  6.733e+05  2.820e+04 
  6.733e+05  2.820e+04 
  6.733e+05  2.820e+04 
  6.734e+05  2.820e+04 
  6.734e+05  2.820e+04 
  6.734e+05  2.820e+04 
  6.735e+05  2.820e+04 
  6.735e+05  2.820e+04 
  6.735e+05  2.820e+04 
  6.736e+05  2.820e+04 
  6.736e+05  2.820e+04 
  6.736e+05  2.820e+04 
  6.736e+05  2.820e+04 
  6.737e+05  2.820e+04 
  6.737e+05  2.820e+04 
  6.737e+05  2.820e+04 
  6.738e+05  2.820e+04 
  6.738e+05  2.820e+04 
  6.738e+05  2.820e+04 
  6.738e+05  2.820e+04 
  6.739e+05  2.820e+04 
  6.739e+05  2.820e+04 
  6.739e+05  2.820e+04 
  6.740e+05  2.820e+04 
  6.740e+05  2.820e+04 
  6.740e+05  2.820e+04 
  6.741e+05  2.820e+04 
  6.741e+05  2.820e+04 
  6.741e+05  2.820e+04 
  6.742e+05  2.820e+04 
  6.742e+05  2.820e+04 
  6.742e+05  2.820e+04 
  6.742e+05  2.820e+04 
  6.743e+05  2.820e+04 
  6.743e+05  2.820e+04 
  6.743e+05  2.820e+04 
  6.744e+05  2.820e+04 
  6.744e+05  2.820e+04 
  6.744e+05  2.820e+04 
  6.744e+05  2.820e+04 
  6.745e+05  2.820e+04 
  6.745e+05  2.820e+04 
  6.745e+05  2.820e+04 
  6.746e+05  2.820e+04 
  6.746e+05  2.820e+04 
  6.746e+05  2.820e+04 
  6.747e+05  2.820e+04 
  6.747e+05  2.820e+04 
  6.747e+05  2.820e+04 
  6.748e+05  2.820e+04 
  6.748e+05  2.820e+04 
  6.748e+05  2.820e+04 
  6.748e+05  2.820e+04 
  6.749e+05  2.820e+04 
  6.749e+05  2.820e+04 
  6.749e+05  2.820e+04 
  6.750e+05  2.820e+04 
  6.750e+05  2.820e+04 
  6.750e+05  2.820e+04 
  6.750e+05  2.820e+04 
  6.751e+05  2.820e+04 
  6.751e+05  2.820e+04 
  6.751e+05  2.820e+04 
  6.752e+05  2.820e+04 
  6.752e+05  2.820e+04 
  6.752e+05  2.820e+04 
  6.753e+05  2.820e+04 
  6.753e+05  2.820e+04 
  6.753e+05  2.820e+04 
  6.754e+05  2.820e+04 
  6.754e+05  2.820e+04 
  6.754e+05  2.820e+04 
  6.754e+05  2.820e+04 
  6.755e+05  2.820e+04 
  6.755e+05  2.820e+04 
  6.755e+05  2.820e+04 
  6.756e+05  2.820e+04 
  6.756e+05  2.820e+04 
  6.756e+05  2.820e+04 
  6.756e+05  2.820e+04 
  6.757e+05  2.820e+04 
  6.757e+05  2.820e+04 
  6.757e+05  2.820e+04 
  6.758e+05  2.820e+04 
  6.758e+05  2.820e+04 
  6.758e+05  2.820e+04 
  6.759e+05  2.820e+04 
  6.759e+05  2.820e+04 
  6.759e+05  2.820e+04 
  6.760e+05  2.820e+04 
  6.760e+05  2.820e+04 
  6.760e+05  2.820e+04 
  6.760e+05  2.820e+04 
  6.761e+05  2.820e+04 
  6.761e+05  2.820e+04 
  6.761e+05  2.820e+04 
  6.762e+05  2.820e+04 
  6.762e+05  2.820e+04 
  6.762e+05  2.820e+04 
  6.762e+05  2.820e+04 
  6.763e+05  2.820e+04 
  6.763e+05  2.820e+04 
  6.763e+05  2.820e+04 
  6.764e+05  2.820e+04 
  6.764e+05  2.820e+04 
  6.764e+05  2.820e+04 
  6.765e+05  2.820e+04 
  6.765e+05  2.820e+04 
  6.765e+05  2.820e+04 
  6.766e+05  2.820e+04 
  6.766e+05  2.820e+04 
  6.766e+05  2.820e+04 
  6.766e+05  2.820e+04 
  6.767e+05  2.820e+04 
  6.767e+05  2.820e+04 
  6.767e+05  2.820e+04 
  6.768e+05  2.820e+04 
  6.768e+05  2.820e+04 
  6.768e+05  2.820e+04 
  6.768e+05  2.820e+04 
  6.769e+05  2.820e+04 
  6.769e+05  2.820e+04 
  6.769e+05  2.820e+04 
  6.770e+05  2.820e+04 
  6.770e+05  2.820e+04 
  6.770e+05  2.820e+04 
  6.771e+05  2.820e+04 
  6.771e+05  2.820e+04 
  6.771e+05  2.820e+04 
  6.772e+05  2.820e+04 
  6.772e+05  2.820e+04 
  6.772e+05  2.820e+04 
  6.772e+05  2.820e+04 
  6.773e+05  2.820e+04 
  6.773e+05  2.820e+04 
  6.773e+05  2.820e+04 
  6.774e+05  2.820e+04 
  6.774e+05  2.820e+04 
  6.774e+05  2.820e+04 
  6.774e+05  2.820e+04 
  6.775e+05  2.820e+04 
  6.775e+05  2.820e+04 
  6.775e+05  2.820e+04 
  6.776e+05  2.820e+04 
  6.776e+05  2.820e+04 
  6.776e+05  2.820e+04 
  6.777e+05  2.820e+04 
  6.777e+05  2.820e+04 
  6.777e+05  2.820e+04 
  6.778e+05  2.820e+04 
  6.778e+05  2.820e+04 
  6.778e+05  2.820e+04 
  6.778e+05  2.820e+04 
  6.779e+05  2.820e+04 
  6.779e+05  2.820e+04 
  6.779e+05  2.820e+04 
  6.780e+05  2.820e+04 
  6.780e+05  2.820e+04 
  6.780e+05  2.820e+04 
  6.780e+05  2.820e+04 
  6.781e+05  2.820e+04 
  6.781e+05  2.820e+04 
  6.781e+05  2.820e+04 
  6.782e+05  2.820e+04 
  6.782e+05  2.820e+04 
  6.782e+05  2.820e+04 
  6.783e+05  2.820e+04 
  6.783e+05  2.820e+04 
  6.783e+05  2.820e+04 
  6.784e+05  2.820e+04 
  6.784e+05  2.820e+04 
  6.784e+05  2.820e+04 
  6.784e+05  2.820e+04 
  6.785e+05  2.820e+04 
  6.785e+05  2.820e+04 
  6.785e+05  2.820e+04 
  6.786e+05  2.820e+04 
  6.786e+05  2.820e+04 
  6.786e+05  2.820e+04 
  6.786e+05  2.820e+04 
  6.787e+05  2.820e+04 
  6.787e+05  2.820e+04 
  6.787e+05  2.820e+04 
  6.788e+05  2.820e+04 
  6.788e+05  2.820e+04 
  6.788e+05  2.820e+04 
  6.789e+05  2.820e+04 
  6.789e+05  2.820e+04 
  6.789e+05  2.820e+04 
  6.790e+05  2.820e+04 
  6.790e+05  2.820e+04 
  6.790e+05  2.820e+04 
  6.790e+05  2.820e+04 
  6.791e+05  2.820e+04 
  6.791e+05  2.820e+04 
  6.791e+05  2.820e+04 
  6.792e+05  2.820e+04 
  6.792e+05  2.820e+04 
  6.792e+05  2.820e+04 
  6.792e+05  2.820e+04 
  6.793e+05  2.820e+04 
  6.793e+05  2.820e+04 
  6.793e+05  2.820e+04 
  6.794e+05  2.820e+04 
  6.794e+05  2.820e+04 
  6.794e+05  2.820e+04 
  6.795e+05  2.820e+04 
  6.795e+05  2.820e+04 
  6.795e+05  2.820e+04 
  6.796e+05  2.820e+04 
  6.796e+05  2.820e+04 
  6.796e+05  2.820e+04 
  6.796e+05  2.820e+04 
  6.797e+05  2.820e+04 
  6.797e+05  2.820e+04 
  6.797e+05  2.820e+04 
  6.798e+05  2.820e+04 
  6.798e+05  2.820e+04 
  6.798e+05  2.820e+04 
  6.798e+05  2.820e+04 
  6.799e+05  2.820e+04 
  6.799e+05  2.820e+04 
  6.799e+05  2.820e+04 
  6.800e+05  2.820e+04 
  6.800e+05  2.820e+04 


==> figures/Figure_2/f_2post_7.txt <==
n c 
  6.750e+05  3.616e+04 
  6.750e+05  3.598e+04 
  6.751e+05  3.581e+04 
  6.751e+05  3.563e+04 
  6.751e+05  3.546e+04 
  6.752e+05  3.529e+04 
  6.752e+05  3.513e+04 
  6.752e+05  3.496e+04 
  6.753e+05  3.480e+04 
  6.753e+05  3.464e+04 
  6.754e+05  3.449e+04 
  6.754e+05  3.433e+04 
  6.754e+05  3.418e+04 
  6.755e+05  3.403e+04 
  6.755e+05  3.389e+04 
  6.755e+05  3.374e+04 
  6.756e+05  3.360e+04 
  6.756e+05  3.346e+04 
  6.756e+05  3.332e+04 
  6.757e+05  3.319e+04 
  6.757e+05  3.306e+04 
  6.757e+05  3.293e+04 
  6.758e+05  3.280e+04 
  6.758e+05  3.267e+04 
  6.758e+05  3.255e+04 
  6.759e+05  3.243e+04 
  6.759e+05  3.231e+04 
  6.759e+05  3.219e+04 
  6.760e+05  3.208e+04 
  6.760e+05  3.196e+04 
  6.760e+05  3.185e+04 
  6.761e+05  3.174e+04 
  6.761e+05  3.164e+04 
  6.762e+05  3.153e+04 
  6.762e+05  3.143e+04 
  6.762e+05  3.133e+04 
  6.763e+05  3.123e+04 
  6.763e+05  3.114e+04 
  6.763e+05  3.105e+04 
  6.764e+05  3.095e+04 
  6.764e+05  3.086e+04 
  6.764e+05  3.078e+04 
  6.765e+05  3.069e+04 
  6.765e+05  3.061e+04 
  6.765e+05  3.053e+04 
  6.766e+05  3.045e+04 
  6.766e+05  3.037e+04 
  6.766e+05  3.030e+04 
  6.767e+05  3.023e+04 
  6.767e+05  3.015e+04 
  6.768e+05  3.009e+04 
  6.768e+05  3.002e+04 
  6.768e+05  2.995e+04 
  6.769e+05  2.989e+04 
  6.769e+05  2.983e+04 
  6.769e+05  2.977e+04 
  6.770e+05  2.971e+04 
  6.770e+05  2.966e+04 
  6.770e+05  2.961e+04 
  6.771e+05  2.955e+04 
  6.771e+05  2.950e+04 
  6.771e+05  2.945e+04 
  6.772e+05  2.941e+04 
  6.772e+05  2.936e+04 
  6.772e+05  2.932e+04 
  6.773e+05  2.928e+04 
  6.773e+05  2.923e+04 
  6.773e+05  2.919e+04 
  6.774e+05  2.916e+04 
  6.774e+05  2.912e+04 
  6.774e+05  2.908e+04 
  6.775e+05  2.905e+04 
  6.775e+05  2.901e+04 
  6.776e+05  2.898e+04 
  6.776e+05  2.895e+04 
  6.776e+05  2.892e+04 
  6.777e+05  2.889e+04 
  6.777e+05  2.887e+04 
  6.777e+05  2.884e+04 
  6.778e+05  2.881e+04 
  6.778e+05  2.879e+04 
  6.778e+05  2.876e+04 
  6.779e+05  2.874e+04 
  6.779e+05  2.872e+04 
  6.779e+05  2.870e+04 
  6.780e+05  2.868e+04 
  6.780e+05  2.866e+04 
  6.780e+05  2.864e+04 
  6.781e+05  2.862e+04 
  6.781e+05  2.860e+04 
  6.782e+05  2.859e+04 
  6.782e+05  2.857e+04 
  6.782e+05  2.856e+04 
  6.783e+05  2.854e+04 
  6.783e+05  2.853e+04 
  6.783e+05  2.851e+04 
  6.784e+05  2.850e+04 
  6.784e+05  2.849e+04 
  6.784e+05  2.848e+04 
  6.785e+05  2.847e+04 
  6.785e+05  2.845e+04 
  6.785e+05  2.844e+04 
  6.786e+05  2.843e+04 
  6.786e+05  2.842e+04 
  6.786e+05  2.842e+04 
  6.787e+05  2.841e+04 
  6.787e+05  2.840e+04 
  6.787e+05  2.839e+04 
  6.788e+05  2.838e+04 
  6.788e+05  2.838e+04 
  6.788e+05  2.837e+04 
  6.789e+05  2.836e+04 
  6.789e+05  2.836e+04 
  6.790e+05  2.835e+04 
  6.790e+05  2.834e+04 
  6.790e+05  2.834e+04 
  6.791e+05  2.833e+04 
  6.791e+05  2.833e+04 
  6.791e+05  2.832e+04 
  6.792e+05  2.832e+04 
  6.792e+05  2.832e+04 
  6.792e+05  2.831e+04 
  6.793e+05  2.831e+04 
  6.793e+05  2.830e+04 
  6.793e+05  2.830e+04 
  6.794e+05  2.830e+04 
  6.794e+05  2.829e+04 
  6.794e+05  2.829e+04 
  6.795e+05  2.829e+04 
  6.795e+05  2.828e+04 
  6.796e+05  2.828e+04 
  6.796e+05  2.828e+04 
  6.796e+05  2.828e+04 
  6.797e+05  2.827e+04 
  6.797e+05  2.827e+04 
  6.797e+05  2.827e+04 
  6.798e+05  2.827e+04 
  6.798e+05  2.827e+04 
  6.798e+05  2.826e+04 
  6.799e+05  2.826e+04 
  6.799e+05  2.826e+04 
  6.799e+05  2.826e+04 
  6.800e+05  2.826e+04 
  6.800e+05  2.826e+04 
  6.800e+05  2.826e+04 
  6.801e+05  2.825e+04 
  6.801e+05  2.825e+04 
  6.801e+05  2.825e+04 
  6.802e+05  2.825e+04 
  6.802e+05  2.825e+04 
  6.802e+05  2.825e+04 
  6.803e+05  2.825e+04 
  6.803e+05  2.825e+04 
  6.804e+05  2.825e+04 
  6.804e+05  2.825e+04 
  6.804e+05  2.825e+04 
  6.805e+05  2.824e+04 
  6.805e+05  2.824e+04 
  6.805e+05  2.824e+04 
  6.806e+05  2.824e+04 
  6.806e+05  2.824e+04 
  6.806e+05  2.824e+04 
  6.807e+05  2.824e+04 
  6.807e+05  2.824e+04 
  6.807e+05  2.824e+04 
  6.808e+05  2.824e+04 
  6.808e+05  2.824e+04 
  6.808e+05  2.824e+04 
  6.809e+05  2.824e+04 
  6.809e+05  2.824e+04 
  6.810e+05  2.824e+04 
  6.810e+05  2.824e+04 
  6.810e+05  2.824e+04 
  6.811e+05  2.824e+04 
  6.811e+05  2.824e+04 
  6.811e+05  2.824e+04 
  6.812e+05  2.824e+04 
  6.812e+05  2.824e+04 
  6.812e+05  2.824e+04 
  6.813e+05  2.824e+04 
  6.813e+05  2.824e+04 
  6.813e+05  2.824e+04 
  6.814e+05  2.824e+04 
  6.814e+05  2.823e+04 
  6.814e+05  2.823e+04 
  6.815e+05  2.823e+04 
  6.815e+05  2.823e+04 
  6.815e+05  2.823e+04 
  6.816e+05  2.823e+04 
  6.816e+05  2.823e+04 
  6.816e+05  2.823e+04 
  6.817e+05  2.823e+04 
  6.817e+05  2.823e+04 
  6.818e+05  2.823e+04 
  6.818e+05  2.823e+04 
  6.818e+05  2.823e+04 
  6.819e+05  2.823e+04 
  6.819e+05  2.823e+04 
  6.819e+05  2.823e+04 
  6.820e+05  2.823e+04 
  6.820e+05  2.823e+04 
  6.820e+05  2.823e+04 
  6.821e+05  2.823e+04 
  6.821e+05  2.823e+04 
  6.821e+05  2.823e+04 
  6.822e+05  2.823e+04 
  6.822e+05  2.823e+04 
  6.822e+05  2.823e+04 
  6.823e+05  2.823e+04 
  6.823e+05  2.823e+04 
  6.824e+05  2.823e+04 
  6.824e+05  2.823e+04 
  6.824e+05  2.823e+04 
  6.825e+05  2.823e+04 
  6.825e+05  2.823e+04 
  6.825e+05  2.823e+04 
  6.826e+05  2.823e+04 
  6.826e+05  2.823e+04 
  6.826e+05  2.823e+04 
  6.827e+05  2.823e+04 
  6.827e+05  2.823e+04 
  6.827e+05  2.823e+04 
  6.828e+05  2.823e+04 
  6.828e+05  2.823e+04 
  6.828e+05  2.823e+04 
  6.829e+05  2.823e+04 
  6.829e+05  2.823e+04 
  6.829e+05  2.823e+04 
  6.830e+05  2.823e+04 
  6.830e+05  2.823e+04 
  6.830e+05  2.823e+04 
  6.831e+05  2.823e+04 
  6.831e+05  2.823e+04 
  6.832e+05  2.823e+04 
  6.832e+05  2.823e+04 
  6.832e+05  2.823e+04 
  6.833e+05  2.823e+04 
  6.833e+05  2.823e+04 
  6.833e+05  2.823e+04 
  6.834e+05  2.823e+04 
  6.834e+05  2.823e+04 
  6.834e+05  2.823e+04 
  6.835e+05  2.823e+04 
  6.835e+05  2.823e+04 
  6.835e+05  2.823e+04 
  6.836e+05  2.823e+04 
  6.836e+05  2.823e+04 
  6.836e+05  2.823e+04 
  6.837e+05  2.823e+04 
  6.837e+05  2.823e+04 
  6.838e+05  2.823e+04 
  6.838e+05  2.823e+04 
  6.838e+05  2.823e+04 
  6.839e+05  2.823e+04 
  6.839e+05  2.823e+04 
  6.839e+05  2.823e+04 
  6.840e+05  2.823e+04 
  6.840e+05  2.823e+04 
  6.840e+05  2.823e+04 
  6.841e+05  2.823e+04 
  6.841e+05  2.823e+04 
  6.841e+05  2.823e+04 
  6.842e+05  2.823e+04 
  6.842e+05  2.823e+04 
  6.842e+05  2.823e+04 
  6.843e+05  2.823e+04 
  6.843e+05  2.823e+04 
  6.843e+05  2.823e+04 
  6.844e+05  2.823e+04 
  6.844e+05  2.823e+04 
  6.844e+05  2.823e+04 
  6.845e+05  2.823e+04 
  6.845e+05  2.823e+04 
  6.846e+05  2.823e+04 
  6.846e+05  2.823e+04 
  6.846e+05  2.823e+04 
  6.847e+05  2.823e+04 
  6.847e+05  2.823e+04 
  6.847e+05  2.823e+04 
  6.848e+05  2.823e+04 
  6.848e+05  2.823e+04 
  6.848e+05  2.823e+04 
  6.849e+05  2.823e+04 
  6.849e+05  2.823e+04 
  6.849e+05  2.823e+04 
  6.850e+05  2.823e+04 
  6.850e+05  2.823e+04 
  6.850e+05  2.823e+04 
  6.851e+05  2.823e+04 
  6.851e+05  2.823e+04 
  6.852e+05  2.823e+04 
  6.852e+05  2.823e+04 
  6.852e+05  2.823e+04 
  6.853e+05  2.823e+04 
  6.853e+05  2.823e+04 
  6.853e+05  2.823e+04 
  6.854e+05  2.823e+04 
  6.854e+05  2.823e+04 
  6.854e+05  2.823e+04 
  6.855e+05  2.823e+04 
  6.855e+05  2.823e+04 
  6.855e+05  2.823e+04 
  6.856e+05  2.823e+04 
  6.856e+05  2.823e+04 
  6.856e+05  2.823e+04 
  6.857e+05  2.823e+04 
  6.857e+05  2.823e+04 
  6.857e+05  2.823e+04 
  6.858e+05  2.823e+04 
  6.858e+05  2.823e+04 
  6.858e+05  2.823e+04 
  6.859e+05  2.823e+04 
  6.859e+05  2.823e+04 
  6.860e+05  2.823e+04 
  6.860e+05  2.823e+04 
  6.860e+05  2.823e+04 
  6.861e+05  2.823e+04 
  6.861e+05  2.823e+04 
  6.861e+05  2.823e+04 
  6.862e+05  2.823e+04 
  6.862e+05  2.823e+04 
  6.862e+05  2.823e+04 
  6.863e+05  2.823e+04 
  6.863e+05  2.823e+04 
  6.863e+05  2.823e+04 
  6.864e+05  2.823e+04 
  6.864e+05  2.823e+04 
  6.864e+05  2.823e+04 
  6.865e+05  2.823e+04 
  6.865e+05  2.823e+04 
  6.866e+05  2.823e+04 
  6.866e+05  2.823e+04 
  6.866e+05  2.823e+04 
  6.867e+05  2.823e+04 
  6.867e+05  2.823e+04 
  6.867e+05  2.823e+04 
  6.868e+05  2.823e+04 
  6.868e+05  2.823e+04 
  6.868e+05  2.823e+04 
  6.869e+05  2.823e+04 
  6.869e+05  2.823e+04 
  6.869e+05  2.823e+04 
  6.870e+05  2.823e+04 
  6.870e+05  2.823e+04 
  6.870e+05  2.823e+04 
  6.871e+05  2.823e+04 
  6.871e+05  2.823e+04 
  6.871e+05  2.823e+04 
  6.872e+05  2.823e+04 
  6.872e+05  2.823e+04 
  6.872e+05  2.823e+04 
  6.873e+05  2.823e+04 
  6.873e+05  2.823e+04 
  6.874e+05  2.823e+04 
  6.874e+05  2.823e+04 
  6.874e+05  2.823e+04 
  6.875e+05  2.823e+04 
  6.875e+05  2.823e+04 
  6.875e+05  2.823e+04 
  6.876e+05  2.823e+04 
  6.876e+05  2.823e+04 
  6.876e+05  2.823e+04 
  6.877e+05  2.823e+04 
  6.877e+05  2.823e+04 
  6.877e+05  2.823e+04 
  6.878e+05  2.823e+04 
  6.878e+05  2.823e+04 
  6.878e+05  2.823e+04 
  6.879e+05  2.823e+04 
  6.879e+05  2.823e+04 
  6.880e+05  2.823e+04 
  6.880e+05  2.823e+04 
  6.880e+05  2.823e+04 
  6.881e+05  2.823e+04 
  6.881e+05  2.823e+04 
  6.881e+05  2.823e+04 
  6.882e+05  2.823e+04 
  6.882e+05  2.823e+04 
  6.882e+05  2.823e+04 
  6.883e+05  2.823e+04 
  6.883e+05  2.823e+04 
  6.883e+05  2.823e+04 
  6.884e+05  2.823e+04 
  6.884e+05  2.823e+04 
  6.884e+05  2.823e+04 
  6.885e+05  2.823e+04 
  6.885e+05  2.823e+04 
  6.885e+05  2.823e+04 
  6.886e+05  2.823e+04 
  6.886e+05  2.823e+04 
  6.886e+05  2.823e+04 
  6.887e+05  2.823e+04 
  6.887e+05  2.823e+04 
  6.888e+05  2.823e+04 
  6.888e+05  2.823e+04 
  6.888e+05  2.823e+04 
  6.889e+05  2.823e+04 
  6.889e+05  2.823e+04 
  6.889e+05  2.823e+04 
  6.890e+05  2.823e+04 
  6.890e+05  2.823e+04 
  6.890e+05  2.823e+04 
  6.891e+05  2.823e+04 
  6.891e+05  2.823e+04 
  6.891e+05  2.823e+04 
  6.892e+05  2.823e+04 
  6.892e+05  2.823e+04 
  6.892e+05  2.823e+04 
  6.893e+05  2.823e+04 
  6.893e+05  2.823e+04 
  6.894e+05  2.823e+04 
  6.894e+05  2.823e+04 
  6.894e+05  2.823e+04 
  6.895e+05  2.823e+04 
  6.895e+05  2.823e+04 
  6.895e+05  2.823e+04 
  6.896e+05  2.823e+04 
  6.896e+05  2.823e+04 
  6.896e+05  2.823e+04 
  6.897e+05  2.823e+04 
  6.897e+05  2.823e+04 
  6.897e+05  2.823e+04 
  6.898e+05  2.823e+04 
  6.898e+05  2.823e+04 
  6.898e+05  2.823e+04 
  6.899e+05  2.823e+04 
  6.899e+05  2.823e+04 
  6.899e+05  2.823e+04 
  6.900e+05  2.823e+04 
  6.900e+05  2.823e+04 
  6.900e+05  2.823e+04 
  6.901e+05  2.823e+04 
  6.901e+05  2.823e+04 
  6.902e+05  2.823e+04 
  6.902e+05  2.823e+04 
  6.902e+05  2.823e+04 
  6.903e+05  2.823e+04 
  6.903e+05  2.823e+04 
  6.903e+05  2.823e+04 
  6.904e+05  2.823e+04 
  6.904e+05  2.823e+04 
  6.904e+05  2.823e+04 
  6.905e+05  2.823e+04 
  6.905e+05  2.823e+04 
  6.905e+05  2.823e+04 
  6.906e+05  2.823e+04 
  6.906e+05  2.823e+04 
  6.906e+05  2.823e+04 
  6.907e+05  2.823e+04 
  6.907e+05  2.823e+04 
  6.908e+05  2.823e+04 
  6.908e+05  2.823e+04 
  6.908e+05  2.823e+04 
  6.909e+05  2.823e+04 
  6.909e+05  2.823e+04 
  6.909e+05  2.823e+04 
  6.910e+05  2.823e+04 
  6.910e+05  2.823e+04 
  6.910e+05  2.823e+04 
  6.911e+05  2.823e+04 
  6.911e+05  2.823e+04 
  6.911e+05  2.823e+04 
  6.912e+05  2.823e+04 
  6.912e+05  2.823e+04 
  6.912e+05  2.823e+04 
  6.913e+05  2.823e+04 
  6.913e+05  2.823e+04 
  6.913e+05  2.823e+04 
  6.914e+05  2.823e+04 
  6.914e+05  2.823e+04 
  6.914e+05  2.823e+04 
  6.915e+05  2.823e+04 
  6.915e+05  2.823e+04 
  6.916e+05  2.823e+04 
  6.916e+05  2.823e+04 
  6.916e+05  2.823e+04 
  6.917e+05  2.823e+04 
  6.917e+05  2.823e+04 
  6.917e+05  2.823e+04 
  6.918e+05  2.823e+04 
  6.918e+05  2.823e+04 
  6.918e+05  2.823e+04 
  6.919e+05  2.823e+04 
  6.919e+05  2.823e+04 
  6.919e+05  2.823e+04 
  6.920e+05  2.823e+04 
  6.920e+05  2.823e+04 
  6.920e+05  2.823e+04 
  6.921e+05  2.823e+04 
  6.921e+05  2.823e+04 
  6.922e+05  2.823e+04 
  6.922e+05  2.823e+04 
  6.922e+05  2.823e+04 
  6.923e+05  2.823e+04 
  6.923e+05  2.823e+04 
  6.923e+05  2.823e+04 
  6.924e+05  2.823e+04 
  6.924e+05  2.823e+04 
  6.924e+05  2.823e+04 
  6.925e+05  2.823e+04 
  6.925e+05  2.823e+04 
  6.925e+05  2.823e+04 
  6.926e+05  2.823e+04 
  6.926e+05  2.823e+04 
  6.926e+05  2.823e+04 
  6.927e+05  2.823e+04 
  6.927e+05  2.823e+04 
  6.927e+05  2.823e+04 
  6.928e+05  2.823e+04 
  6.928e+05  2.823e+04 
  6.928e+05  2.823e+04 
  6.929e+05  2.823e+04 
  6.929e+05  2.823e+04 
  6.930e+05  2.823e+04 
  6.930e+05  2.823e+04 
  6.930e+05  2.823e+04 
  6.931e+05  2.823e+04 
  6.931e+05  2.823e+04 
  6.931e+05  2.823e+04 
  6.932e+05  2.823e+04 
  6.932e+05  2.823e+04 
  6.932e+05  2.823e+04 
  6.933e+05  2.823e+04 
  6.933e+05  2.823e+04 
  6.933e+05  2.823e+04 
  6.934e+05  2.823e+04 
  6.934e+05  2.823e+04 
  6.934e+05  2.823e+04 
  6.935e+05  2.823e+04 
  6.935e+05  2.823e+04 
  6.936e+05  2.823e+04 
  6.936e+05  2.823e+04 
  6.936e+05  2.823e+04 
  6.937e+05  2.823e+04 
  6.937e+05  2.823e+04 
  6.937e+05  2.823e+04 
  6.938e+05  2.823e+04 
  6.938e+05  2.823e+04 
  6.938e+05  2.823e+04 
  6.939e+05  2.823e+04 
  6.939e+05  2.823e+04 
  6.939e+05  2.823e+04 
  6.940e+05  2.823e+04 
  6.940e+05  2.823e+04 
  6.940e+05  2.823e+04 
  6.941e+05  2.823e+04 
  6.941e+05  2.823e+04 
  6.941e+05  2.823e+04 
  6.942e+05  2.823e+04 
  6.942e+05  2.823e+04 
  6.942e+05  2.823e+04 
  6.943e+05  2.823e+04 
  6.943e+05  2.823e+04 
  6.944e+05  2.823e+04 
  6.944e+05  2.823e+04 
  6.944e+05  2.823e+04 
  6.945e+05  2.823e+04 
  6.945e+05  2.823e+04 
  6.945e+05  2.823e+04 
  6.946e+05  2.823e+04 
  6.946e+05  2.823e+04 
  6.946e+05  2.823e+04 
  6.947e+05  2.823e+04 
  6.947e+05  2.823e+04 
  6.947e+05  2.823e+04 
  6.948e+05  2.823e+04 
  6.948e+05  2.823e+04 
  6.948e+05  2.823e+04 
  6.949e+05  2.823e+04 
  6.949e+05  2.823e+04 
  6.950e+05  2.823e+04 
  6.950e+05  2.823e+04 
  6.950e+05  2.823e+04 
  6.951e+05  2.823e+04 
  6.951e+05  2.823e+04 
  6.951e+05  2.823e+04 
  6.952e+05  2.823e+04 
  6.952e+05  2.823e+04 
  6.952e+05  2.823e+04 
  6.953e+05  2.823e+04 
  6.953e+05  2.823e+04 
  6.953e+05  2.823e+04 
  6.954e+05  2.823e+04 
  6.954e+05  2.823e+04 
  6.954e+05  2.823e+04 
  6.955e+05  2.823e+04 
  6.955e+05  2.823e+04 
  6.955e+05  2.823e+04 
  6.956e+05  2.823e+04 
  6.956e+05  2.823e+04 
  6.956e+05  2.823e+04 
  6.957e+05  2.823e+04 
  6.957e+05  2.823e+04 
  6.958e+05  2.823e+04 
  6.958e+05  2.823e+04 
  6.958e+05  2.823e+04 
  6.959e+05  2.823e+04 
  6.959e+05  2.823e+04 
  6.959e+05  2.823e+04 
  6.960e+05  2.823e+04 
  6.960e+05  2.823e+04 
  6.960e+05  2.823e+04 
  6.961e+05  2.823e+04 
  6.961e+05  2.823e+04 
  6.961e+05  2.823e+04 
  6.962e+05  2.823e+04 
  6.962e+05  2.823e+04 
  6.962e+05  2.823e+04 
  6.963e+05  2.823e+04 
  6.963e+05  2.823e+04 
  6.964e+05  2.823e+04 
  6.964e+05  2.823e+04 
  6.964e+05  2.823e+04 
  6.965e+05  2.823e+04 
  6.965e+05  2.823e+04 
  6.965e+05  2.823e+04 
  6.966e+05  2.823e+04 
  6.966e+05  2.823e+04 
  6.966e+05  2.823e+04 
  6.967e+05  2.823e+04 
  6.967e+05  2.823e+04 
  6.967e+05  2.823e+04 
  6.968e+05  2.823e+04 
  6.968e+05  2.823e+04 
  6.968e+05  2.823e+04 
  6.969e+05  2.823e+04 
  6.969e+05  2.823e+04 
  6.969e+05  2.823e+04 
  6.970e+05  2.823e+04 
  6.970e+05  2.823e+04 
  6.970e+05  2.823e+04 
  6.971e+05  2.823e+04 
  6.971e+05  2.823e+04 
  6.972e+05  2.823e+04 
  6.972e+05  2.823e+04 
  6.972e+05  2.823e+04 
  6.973e+05  2.823e+04 
  6.973e+05  2.823e+04 
  6.973e+05  2.823e+04 
  6.974e+05  2.823e+04 
  6.974e+05  2.823e+04 
  6.974e+05  2.823e+04 
  6.975e+05  2.823e+04 
  6.975e+05  2.823e+04 
  6.975e+05  2.823e+04 
  6.976e+05  2.823e+04 
  6.976e+05  2.823e+04 
  6.976e+05  2.823e+04 
  6.977e+05  2.823e+04 
  6.977e+05  2.823e+04 
  6.978e+05  2.823e+04 
  6.978e+05  2.823e+04 
  6.978e+05  2.823e+04 
  6.979e+05  2.823e+04 
  6.979e+05  2.823e+04 
  6.979e+05  2.823e+04 
  6.980e+05  2.823e+04 
  6.980e+05  2.823e+04 
  6.980e+05  2.823e+04 
  6.981e+05  2.823e+04 
  6.981e+05  2.823e+04 
  6.981e+05  2.823e+04 
  6.982e+05  2.823e+04 
  6.982e+05  2.823e+04 
  6.982e+05  2.823e+04 
  6.983e+05  2.823e+04 
  6.983e+05  2.823e+04 
  6.983e+05  2.823e+04 
  6.984e+05  2.823e+04 
  6.984e+05  2.823e+04 
  6.984e+05  2.823e+04 
  6.985e+05  2.823e+04 
  6.985e+05  2.823e+04 
  6.986e+05  2.823e+04 
  6.986e+05  2.823e+04 
  6.986e+05  2.823e+04 
  6.987e+05  2.823e+04 
  6.987e+05  2.823e+04 
  6.987e+05  2.823e+04 
  6.988e+05  2.823e+04 
  6.988e+05  2.823e+04 
  6.988e+05  2.823e+04 
  6.989e+05  2.823e+04 
  6.989e+05  2.823e+04 
  6.989e+05  2.823e+04 
  6.990e+05  2.823e+04 
  6.990e+05  2.823e+04 
  6.990e+05  2.823e+04 
  6.991e+05  2.823e+04 
  6.991e+05  2.823e+04 
  6.992e+05  2.823e+04 
  6.992e+05  2.823e+04 
  6.992e+05  2.823e+04 
  6.993e+05  2.823e+04 
  6.993e+05  2.823e+04 
  6.993e+05  2.823e+04 
  6.994e+05  2.823e+04 
  6.994e+05  2.823e+04 
  6.994e+05  2.823e+04 
  6.995e+05  2.823e+04 
  6.995e+05  2.823e+04 
  6.995e+05  2.823e+04 
  6.996e+05  2.823e+04 
  6.996e+05  2.823e+04 
  6.996e+05  2.823e+04 
  6.997e+05  2.823e+04 
  6.997e+05  2.823e+04 
  6.997e+05  2.823e+04 
  6.998e+05  2.823e+04 
  6.998e+05  2.823e+04 
  6.998e+05  2.823e+04 
  6.999e+05  2.823e+04 
  6.999e+05  2.823e+04 
  7.000e+05  2.823e+04 
  7.000e+05  2.823e+04 
  7.000e+05  2.823e+04 
  7.001e+05  2.823e+04 
  7.001e+05  2.823e+04 
  7.001e+05  2.823e+04 
  7.002e+05  2.823e+04 
  7.002e+05  2.823e+04 
  7.002e+05  2.823e+04 
  7.003e+05  2.823e+04 
  7.003e+05  2.823e+04 
  7.003e+05  2.823e+04 
  7.004e+05  2.823e+04 
  7.004e+05  2.823e+04 
  7.004e+05  2.823e+04 
  7.005e+05  2.823e+04 
  7.005e+05  2.823e+04 
  7.006e+05  2.823e+04 
  7.006e+05  2.823e+04 
  7.006e+05  2.823e+04 
  7.007e+05  2.823e+04 
  7.007e+05  2.823e+04 
  7.007e+05  2.823e+04 
  7.008e+05  2.823e+04 
  7.008e+05  2.823e+04 
  7.008e+05  2.823e+04 
  7.009e+05  2.823e+04 
  7.009e+05  2.823e+04 
  7.009e+05  2.823e+04 
  7.010e+05  2.823e+04 
  7.010e+05  2.823e+04 
  7.010e+05  2.823e+04 
  7.011e+05  2.823e+04 
  7.011e+05  2.823e+04 
  7.011e+05  2.823e+04 
  7.012e+05  2.823e+04 
  7.012e+05  2.823e+04 
  7.012e+05  2.823e+04 
  7.013e+05  2.823e+04 
  7.013e+05  2.823e+04 
  7.014e+05  2.823e+04 
  7.014e+05  2.823e+04 
  7.014e+05  2.823e+04 
  7.015e+05  2.823e+04 
  7.015e+05  2.823e+04 
  7.015e+05  2.823e+04 
  7.016e+05  2.823e+04 
  7.016e+05  2.823e+04 
  7.016e+05  2.823e+04 
  7.017e+05  2.823e+04 
  7.017e+05  2.823e+04 
  7.017e+05  2.823e+04 
  7.018e+05  2.823e+04 
  7.018e+05  2.823e+04 
  7.018e+05  2.823e+04 
  7.019e+05  2.823e+04 
  7.019e+05  2.823e+04 
  7.020e+05  2.823e+04 
  7.020e+05  2.823e+04 
  7.020e+05  2.823e+04 
  7.021e+05  2.823e+04 
  7.021e+05  2.823e+04 
  7.021e+05  2.823e+04 
  7.022e+05  2.823e+04 
  7.022e+05  2.823e+04 
  7.022e+05  2.823e+04 
  7.023e+05  2.823e+04 
  7.023e+05  2.823e+04 
  7.023e+05  2.823e+04 
  7.024e+05  2.823e+04 
  7.024e+05  2.823e+04 
  7.024e+05  2.823e+04 
  7.025e+05  2.823e+04 
  7.025e+05  2.823e+04 
  7.025e+05  2.823e+04 
  7.026e+05  2.823e+04 
  7.026e+05  2.823e+04 
  7.026e+05  2.823e+04 
  7.027e+05  2.823e+04 
  7.027e+05  2.823e+04 
  7.028e+05  2.823e+04 
  7.028e+05  2.823e+04 
  7.028e+05  2.823e+04 
  7.029e+05  2.823e+04 
  7.029e+05  2.823e+04 
  7.029e+05  2.823e+04 
  7.030e+05  2.823e+04 
  7.030e+05  2.823e+04 
  7.030e+05  2.823e+04 
  7.031e+05  2.823e+04 
  7.031e+05  2.823e+04 
  7.031e+05  2.823e+04 
  7.032e+05  2.823e+04 
  7.032e+05  2.823e+04 
  7.032e+05  2.823e+04 
  7.033e+05  2.823e+04 
  7.033e+05  2.823e+04 
  7.034e+05  2.823e+04 
  7.034e+05  2.823e+04 
  7.034e+05  2.823e+04 
  7.035e+05  2.823e+04 
  7.035e+05  2.823e+04 
  7.035e+05  2.823e+04 
  7.036e+05  2.823e+04 
  7.036e+05  2.823e+04 
  7.036e+05  2.823e+04 
  7.037e+05  2.823e+04 
  7.037e+05  2.823e+04 
  7.037e+05  2.823e+04 
  7.038e+05  2.823e+04 
  7.038e+05  2.823e+04 
  7.038e+05  2.823e+04 
  7.039e+05  2.823e+04 
  7.039e+05  2.823e+04 
  7.039e+05  2.823e+04 
  7.040e+05  2.823e+04 
  7.040e+05  2.823e+04 
  7.040e+05  2.823e+04 
  7.041e+05  2.823e+04 
  7.041e+05  2.823e+04 
  7.042e+05  2.823e+04 
  7.042e+05  2.823e+04 
  7.042e+05  2.823e+04 
  7.043e+05  2.823e+04 
  7.043e+05  2.823e+04 
  7.043e+05  2.823e+04 
  7.044e+05  2.823e+04 
  7.044e+05  2.823e+04 
  7.044e+05  2.823e+04 
  7.045e+05  2.823e+04 
  7.045e+05  2.823e+04 
  7.045e+05  2.823e+04 
  7.046e+05  2.823e+04 
  7.046e+05  2.823e+04 
  7.046e+05  2.823e+04 
  7.047e+05  2.823e+04 
  7.047e+05  2.823e+04 
  7.048e+05  2.823e+04 
  7.048e+05  2.823e+04 
  7.048e+05  2.823e+04 
  7.049e+05  2.823e+04 
  7.049e+05  2.823e+04 
  7.049e+05  2.823e+04 
  7.050e+05  2.823e+04 
  7.050e+05  2.823e+04 
  7.050e+05  2.823e+04 
  7.051e+05  2.823e+04 
  7.051e+05  2.823e+04 
  7.051e+05  2.823e+04 
  7.052e+05  2.823e+04 
  7.052e+05  2.823e+04 
  7.052e+05  2.823e+04 
  7.053e+05  2.823e+04 
  7.053e+05  2.823e+04 
  7.053e+05  2.823e+04 
  7.054e+05  2.823e+04 
  7.054e+05  2.823e+04 
  7.054e+05  2.823e+04 
  7.055e+05  2.823e+04 
  7.055e+05  2.823e+04 
  7.056e+05  2.823e+04 
  7.056e+05  2.823e+04 
  7.056e+05  2.823e+04 
  7.057e+05  2.823e+04 
  7.057e+05  2.823e+04 
  7.057e+05  2.823e+04 
  7.058e+05  2.823e+04 
  7.058e+05  2.823e+04 
  7.058e+05  2.823e+04 
  7.059e+05  2.823e+04 
  7.059e+05  2.823e+04 
  7.059e+05  2.823e+04 
  7.060e+05  2.823e+04 
  7.060e+05  2.823e+04 
  7.060e+05  2.823e+04 
  7.061e+05  2.823e+04 
  7.061e+05  2.823e+04 
  7.062e+05  2.823e+04 
  7.062e+05  2.823e+04 
  7.062e+05  2.823e+04 
  7.063e+05  2.823e+04 
  7.063e+05  2.823e+04 
  7.063e+05  2.823e+04 
  7.064e+05  2.823e+04 
  7.064e+05  2.823e+04 
  7.064e+05  2.823e+04 
  7.065e+05  2.823e+04 
  7.065e+05  2.823e+04 
  7.065e+05  2.823e+04 
  7.066e+05  2.823e+04 
  7.066e+05  2.823e+04 
  7.066e+05  2.823e+04 
  7.067e+05  2.823e+04 
  7.067e+05  2.823e+04 
  7.067e+05  2.823e+04 
  7.068e+05  2.823e+04 
  7.068e+05  2.823e+04 
  7.068e+05  2.823e+04 
  7.069e+05  2.823e+04 
  7.069e+05  2.823e+04 
  7.070e+05  2.823e+04 
  7.070e+05  2.823e+04 
  7.070e+05  2.823e+04 
  7.071e+05  2.823e+04 
  7.071e+05  2.823e+04 
  7.071e+05  2.823e+04 
  7.072e+05  2.823e+04 
  7.072e+05  2.823e+04 
  7.072e+05  2.823e+04 
  7.073e+05  2.823e+04 
  7.073e+05  2.823e+04 
  7.073e+05  2.823e+04 
  7.074e+05  2.823e+04 
  7.074e+05  2.823e+04 
  7.074e+05  2.823e+04 
  7.075e+05  2.823e+04 
  7.075e+05  2.823e+04 
  7.076e+05  2.823e+04 
  7.076e+05  2.823e+04 
  7.076e+05  2.823e+04 
  7.077e+05  2.823e+04 
  7.077e+05  2.823e+04 
  7.077e+05  2.823e+04 
  7.078e+05  2.823e+04 
  7.078e+05  2.823e+04 
  7.078e+05  2.823e+04 
  7.079e+05  2.823e+04 
  7.079e+05  2.823e+04 
  7.079e+05  2.823e+04 
  7.080e+05  2.823e+04 
  7.080e+05  2.823e+04 
  7.080e+05  2.823e+04 
  7.081e+05  2.823e+04 
  7.081e+05  2.823e+04 
  7.081e+05  2.823e+04 
  7.082e+05  2.823e+04 
  7.082e+05  2.823e+04 
  7.082e+05  2.823e+04 
  7.083e+05  2.823e+04 
  7.083e+05  2.823e+04 
  7.084e+05  2.823e+04 
  7.084e+05  2.823e+04 
  7.084e+05  2.823e+04 
  7.085e+05  2.823e+04 
  7.085e+05  2.823e+04 
  7.085e+05  2.823e+04 
  7.086e+05  2.823e+04 
  7.086e+05  2.823e+04 
  7.086e+05  2.823e+04 
  7.087e+05  2.823e+04 
  7.087e+05  2.823e+04 
  7.087e+05  2.823e+04 
  7.088e+05  2.823e+04 
  7.088e+05  2.823e+04 
  7.088e+05  2.823e+04 
  7.089e+05  2.823e+04 
  7.089e+05  2.823e+04 
  7.090e+05  2.823e+04 
  7.090e+05  2.823e+04 
  7.090e+05  2.823e+04 
  7.091e+05  2.823e+04 
  7.091e+05  2.823e+04 
  7.091e+05  2.823e+04 
  7.092e+05  2.823e+04 
  7.092e+05  2.823e+04 
  7.092e+05  2.823e+04 
  7.093e+05  2.823e+04 
  7.093e+05  2.823e+04 
  7.093e+05  2.823e+04 
  7.094e+05  2.823e+04 
  7.094e+05  2.823e+04 
  7.094e+05  2.823e+04 
  7.095e+05  2.823e+04 
  7.095e+05  2.823e+04 
  7.095e+05  2.823e+04 
  7.096e+05  2.823e+04 
  7.096e+05  2.823e+04 
  7.096e+05  2.823e+04 
  7.097e+05  2.823e+04 
  7.097e+05  2.823e+04 
  7.098e+05  2.823e+04 
  7.098e+05  2.823e+04 
  7.098e+05  2.823e+04 
  7.099e+05  2.823e+04 
  7.099e+05  2.823e+04 
  7.099e+05  2.823e+04 
  7.100e+05  2.823e+04 
  7.100e+05  2.823e+04 


==> figures/Figure_2/f_2rand.txt <==
n c 
 0.000e+00  3.489e+04 
 5.000e+03  2.701e+04 
 1.000e+04  2.171e+04 
 1.500e+04  1.880e+04 
 2.000e+04  1.731e+04 
 2.500e+04  1.731e+04 
 3.000e+04  1.731e+04 
 3.500e+04  1.731e+04 
 4.000e+04  1.731e+04 
 4.500e+04  1.731e+04 
 5.000e+04  1.716e+04 
 5.500e+04  1.648e+04 
 6.000e+04  1.608e+04 
 6.500e+04  1.593e+04 
 7.000e+04  1.592e+04 
 7.500e+04  1.592e+04 
 8.000e+04  1.592e+04 
 8.500e+04  1.591e+04 
 9.000e+04  1.584e+04 
 9.500e+04  1.578e+04 
 1.000e+05  1.566e+04 
 1.050e+05  1.546e+04 
 1.100e+05  1.533e+04 
 1.150e+05  1.527e+04 
 1.200e+05  1.527e+04 
 1.250e+05  1.527e+04 
 1.300e+05  1.527e+04 
 1.350e+05  1.527e+04 
 1.400e+05  1.526e+04 
 1.450e+05  1.520e+04 
 1.500e+05  1.513e+04 
 1.550e+05  1.508e+04 
 1.600e+05  1.505e+04 
 1.650e+05  1.504e+04 
 1.700e+05  1.502e+04 
 1.750e+05  1.502e+04 
 1.800e+05  1.502e+04 
 1.850e+05  1.502e+04 
 1.900e+05  1.500e+04 
 1.950e+05  1.497e+04 
 2.000e+05  1.496e+04 
 2.050e+05  1.495e+04 
 2.100e+05  1.494e+04 
 2.150e+05  1.493e+04 
 2.200e+05  1.493e+04 
 2.250e+05  1.493e+04 
 2.300e+05  1.492e+04 
 2.350e+05  1.492e+04 
 2.400e+05  1.491e+04 
 2.450e+05  1.491e+04 
 2.500e+05  1.490e+04 
 2.550e+05  1.490e+04 
 2.600e+05  1.489e+04 
 2.650e+05  1.489e+04 
 2.700e+05  1.489e+04 
 2.750e+05  1.489e+04 
 2.800e+05  1.489e+04 
 2.850e+05  1.489e+04 
 2.900e+05  1.488e+04 
 2.950e+05  1.488e+04 
 3.000e+05  1.488e+04 
 3.050e+05  1.488e+04 
 3.100e+05  1.488e+04 
 3.150e+05  1.488e+04 
 3.200e+05  1.488e+04 
 3.250e+05  1.487e+04 
 3.300e+05  1.487e+04 
 3.350e+05  1.487e+04 
 3.400e+05  1.487e+04 
 3.450e+05  1.487e+04 
 3.500e+05  1.487e+04 
 3.550e+05  1.487e+04 
 3.600e+05  1.487e+04 
 3.650e+05  1.487e+04 
 3.700e+05  1.487e+04 
 3.750e+05  1.487e+04 
 3.800e+05  1.487e+04 
 3.850e+05  1.487e+04 
 3.900e+05  1.487e+04 
 3.950e+05  1.487e+04 
 4.000e+05  1.487e+04 
 4.050e+05  1.487e+04 
 4.100e+05  1.487e+04 
 4.150e+05  1.487e+04 
 4.200e+05  1.487e+04 
 4.250e+05  1.487e+04 
 4.300e+05  1.487e+04 
 4.350e+05  1.487e+04 
 4.400e+05  1.487e+04 
 4.450e+05  1.487e+04 
 4.500e+05  1.487e+04 
 4.550e+05  1.487e+04 
 4.600e+05  1.487e+04 
 4.650e+05  1.487e+04 
 4.700e+05  1.487e+04 
 4.750e+05  1.487e+04 
 4.800e+05  1.487e+04 
 4.850e+05  1.487e+04 
 4.900e+05  1.487e+04 
 4.950e+05  1.487e+04 
 5.000e+05  1.487e+04 


==> figures/Figure_2/f_3ae_2.txt <==
n c 
  5.000e+05  3.818e-01 
  5.000e+05  3.818e-01 
  5.001e+05  3.818e-01 
  5.002e+05  3.818e-01 
  5.002e+05  3.818e-01 
  5.002e+05  3.052e-01 
  5.003e+05  3.052e-01 
  5.004e+05  3.052e-01 
  5.004e+05  3.052e-01 
  5.004e+05  2.572e-01 
  5.005e+05  2.572e-01 
  5.006e+05  2.572e-01 
  5.006e+05  2.572e-01 
  5.006e+05  2.572e-01 
  5.007e+05  2.549e-01 
  5.008e+05  2.549e-01 
  5.008e+05  2.530e-01 
  5.008e+05  2.516e-01 
  5.009e+05  2.516e-01 
  5.010e+05  2.462e-01 
  5.010e+05  2.419e-01 
  5.010e+05  2.419e-01 
  5.011e+05  2.410e-01 
  5.012e+05  2.405e-01 
  5.012e+05  2.403e-01 
  5.012e+05  2.403e-01 
  5.013e+05  2.403e-01 
  5.014e+05  2.403e-01 
  5.014e+05  2.403e-01 
  5.014e+05  2.403e-01 
  5.015e+05  2.403e-01 
  5.016e+05  2.403e-01 
  5.016e+05  2.403e-01 
  5.016e+05  2.403e-01 
  5.017e+05  2.403e-01 
  5.018e+05  2.403e-01 
  5.018e+05  2.403e-01 
  5.018e+05  2.403e-01 
  5.019e+05  2.403e-01 
  5.020e+05  2.403e-01 
  5.020e+05  2.403e-01 
  5.020e+05  2.403e-01 
  5.021e+05  2.403e-01 
  5.022e+05  2.403e-01 
  5.022e+05  2.403e-01 
  5.022e+05  2.403e-01 
  5.023e+05  2.403e-01 
  5.024e+05  2.403e-01 
  5.024e+05  2.403e-01 
  5.024e+05  2.403e-01 
  5.025e+05  2.403e-01 
  5.026e+05  2.403e-01 
  5.026e+05  2.403e-01 
  5.026e+05  2.403e-01 
  5.027e+05  2.403e-01 
  5.028e+05  2.403e-01 
  5.028e+05  2.403e-01 
  5.028e+05  2.403e-01 
  5.029e+05  2.403e-01 
  5.030e+05  2.403e-01 
  5.030e+05  2.403e-01 
  5.030e+05  2.403e-01 
  5.031e+05  2.403e-01 
  5.032e+05  2.403e-01 
  5.032e+05  2.403e-01 
  5.032e+05  2.403e-01 
  5.033e+05  2.403e-01 
  5.034e+05  2.403e-01 
  5.034e+05  2.403e-01 
  5.034e+05  2.403e-01 
  5.035e+05  2.403e-01 
  5.036e+05  2.403e-01 
  5.036e+05  2.403e-01 
  5.036e+05  2.403e-01 
  5.037e+05  2.403e-01 
  5.038e+05  2.403e-01 
  5.038e+05  2.403e-01 
  5.038e+05  2.403e-01 
  5.039e+05  2.403e-01 
  5.040e+05  2.403e-01 
  5.040e+05  2.403e-01 
  5.040e+05  2.403e-01 
  5.041e+05  2.403e-01 
  5.042e+05  2.403e-01 
  5.042e+05  2.403e-01 
  5.042e+05  2.403e-01 
  5.043e+05  2.403e-01 
  5.044e+05  2.403e-01 
  5.044e+05  2.403e-01 
  5.044e+05  2.403e-01 
  5.045e+05  2.403e-01 
  5.046e+05  2.403e-01 
  5.046e+05  2.403e-01 
  5.046e+05  2.403e-01 
  5.047e+05  2.403e-01 
  5.048e+05  2.403e-01 
  5.048e+05  2.403e-01 
  5.048e+05  2.403e-01 
  5.049e+05  2.403e-01 
  5.050e+05  2.403e-01 
  5.050e+05  2.403e-01 
  5.050e+05  2.403e-01 
  5.051e+05  2.403e-01 
  5.052e+05  2.403e-01 
  5.052e+05  2.403e-01 
  5.052e+05  2.403e-01 
  5.053e+05  2.403e-01 
  5.054e+05  2.403e-01 
  5.054e+05  2.403e-01 
  5.054e+05  2.403e-01 
  5.055e+05  2.403e-01 
  5.056e+05  2.403e-01 
  5.056e+05  2.403e-01 
  5.056e+05  2.403e-01 
  5.057e+05  2.403e-01 
  5.058e+05  2.403e-01 
  5.058e+05  2.403e-01 
  5.058e+05  2.403e-01 
  5.059e+05  2.403e-01 
  5.060e+05  2.403e-01 
  5.060e+05  2.403e-01 
  5.060e+05  2.403e-01 
  5.061e+05  2.403e-01 
  5.062e+05  2.403e-01 
  5.062e+05  2.403e-01 
  5.062e+05  2.403e-01 
  5.063e+05  2.403e-01 
  5.064e+05  2.403e-01 
  5.064e+05  2.403e-01 
  5.064e+05  2.403e-01 
  5.065e+05  2.403e-01 
  5.066e+05  2.403e-01 
  5.066e+05  2.403e-01 
  5.066e+05  2.403e-01 
  5.067e+05  2.403e-01 
  5.068e+05  2.403e-01 
  5.068e+05  2.403e-01 
  5.068e+05  2.403e-01 
  5.069e+05  2.403e-01 
  5.070e+05  2.403e-01 
  5.070e+05  2.403e-01 
  5.070e+05  2.403e-01 
  5.071e+05  2.403e-01 
  5.072e+05  2.403e-01 
  5.072e+05  2.403e-01 
  5.072e+05  2.403e-01 
  5.073e+05  2.403e-01 
  5.074e+05  2.403e-01 
  5.074e+05  2.403e-01 
  5.074e+05  2.403e-01 
  5.075e+05  2.403e-01 
  5.076e+05  2.403e-01 
  5.076e+05  2.403e-01 
  5.076e+05  2.403e-01 
  5.077e+05  2.403e-01 
  5.078e+05  2.403e-01 
  5.078e+05  2.403e-01 
  5.078e+05  2.403e-01 
  5.079e+05  2.403e-01 
  5.080e+05  2.403e-01 
  5.080e+05  2.403e-01 
  5.080e+05  2.403e-01 
  5.081e+05  2.403e-01 
  5.082e+05  2.403e-01 
  5.082e+05  2.403e-01 
  5.082e+05  2.403e-01 
  5.083e+05  2.403e-01 
  5.084e+05  2.403e-01 
  5.084e+05  2.403e-01 
  5.084e+05  2.403e-01 
  5.085e+05  2.403e-01 
  5.086e+05  2.403e-01 
  5.086e+05  2.403e-01 
  5.086e+05  2.403e-01 
  5.087e+05  2.403e-01 
  5.088e+05  2.403e-01 
  5.088e+05  2.403e-01 
  5.088e+05  2.403e-01 
  5.089e+05  2.403e-01 
  5.090e+05  2.403e-01 
  5.090e+05  2.403e-01 
  5.090e+05  2.403e-01 
  5.091e+05  2.403e-01 
  5.092e+05  2.403e-01 
  5.092e+05  2.403e-01 
  5.092e+05  2.403e-01 
  5.093e+05  2.403e-01 
  5.094e+05  2.403e-01 
  5.094e+05  2.403e-01 
  5.094e+05  2.403e-01 
  5.095e+05  2.403e-01 
  5.096e+05  2.403e-01 
  5.096e+05  2.403e-01 
  5.096e+05  2.403e-01 
  5.097e+05  2.403e-01 
  5.098e+05  2.403e-01 
  5.098e+05  2.403e-01 
  5.098e+05  2.403e-01 
  5.099e+05  2.403e-01 
  5.100e+05  2.403e-01 
  5.100e+05  2.403e-01 
  5.100e+05  2.403e-01 
  5.101e+05  2.403e-01 
  5.102e+05  2.403e-01 
  5.102e+05  2.403e-01 
  5.102e+05  2.403e-01 
  5.103e+05  2.403e-01 
  5.104e+05  2.403e-01 
  5.104e+05  2.403e-01 
  5.104e+05  2.403e-01 
  5.105e+05  2.403e-01 
  5.106e+05  2.403e-01 
  5.106e+05  2.403e-01 
  5.106e+05  2.403e-01 
  5.107e+05  2.403e-01 
  5.108e+05  2.403e-01 
  5.108e+05  2.403e-01 
  5.108e+05  2.403e-01 
  5.109e+05  2.403e-01 
  5.110e+05  2.403e-01 
  5.110e+05  2.403e-01 
  5.110e+05  2.403e-01 
  5.111e+05  2.403e-01 
  5.112e+05  2.403e-01 
  5.112e+05  2.403e-01 
  5.112e+05  2.403e-01 
  5.113e+05  2.403e-01 
  5.114e+05  2.403e-01 
  5.114e+05  2.403e-01 
  5.114e+05  2.403e-01 
  5.115e+05  2.403e-01 
  5.116e+05  2.403e-01 
  5.116e+05  2.403e-01 
  5.116e+05  2.403e-01 
  5.117e+05  2.403e-01 
  5.118e+05  2.403e-01 
  5.118e+05  2.403e-01 
  5.118e+05  2.403e-01 
  5.119e+05  2.403e-01 
  5.120e+05  2.403e-01 
  5.120e+05  2.403e-01 
  5.120e+05  2.403e-01 
  5.121e+05  2.403e-01 
  5.122e+05  2.403e-01 
  5.122e+05  2.403e-01 
  5.122e+05  2.403e-01 
  5.123e+05  2.403e-01 
  5.124e+05  2.403e-01 
  5.124e+05  2.403e-01 
  5.124e+05  2.403e-01 
  5.125e+05  2.403e-01 
  5.126e+05  2.403e-01 
  5.126e+05  2.403e-01 
  5.126e+05  2.403e-01 
  5.127e+05  2.403e-01 
  5.128e+05  2.403e-01 
  5.128e+05  2.403e-01 
  5.128e+05  2.403e-01 
  5.129e+05  2.403e-01 
  5.130e+05  2.403e-01 
  5.130e+05  2.403e-01 
  5.130e+05  2.403e-01 
  5.131e+05  2.403e-01 
  5.132e+05  2.403e-01 
  5.132e+05  2.403e-01 
  5.132e+05  2.403e-01 
  5.133e+05  2.403e-01 
  5.134e+05  2.403e-01 
  5.134e+05  2.403e-01 
  5.134e+05  2.403e-01 
  5.135e+05  2.403e-01 
  5.136e+05  2.403e-01 
  5.136e+05  2.403e-01 
  5.136e+05  2.403e-01 
  5.137e+05  2.403e-01 
  5.138e+05  2.403e-01 
  5.138e+05  2.403e-01 
  5.138e+05  2.403e-01 
  5.139e+05  2.403e-01 
  5.140e+05  2.403e-01 
  5.140e+05  2.403e-01 
  5.140e+05  2.403e-01 
  5.141e+05  2.403e-01 
  5.142e+05  2.403e-01 
  5.142e+05  2.403e-01 
  5.142e+05  2.403e-01 
  5.143e+05  2.403e-01 
  5.144e+05  2.403e-01 
  5.144e+05  2.403e-01 
  5.144e+05  2.403e-01 
  5.145e+05  2.403e-01 
  5.146e+05  2.403e-01 
  5.146e+05  2.403e-01 
  5.146e+05  2.403e-01 
  5.147e+05  2.403e-01 
  5.148e+05  2.403e-01 
  5.148e+05  2.403e-01 
  5.148e+05  2.403e-01 
  5.149e+05  2.403e-01 
  5.150e+05  2.403e-01 
  5.150e+05  2.403e-01 
  5.150e+05  2.403e-01 
  5.151e+05  2.403e-01 
  5.152e+05  2.403e-01 
  5.152e+05  2.403e-01 
  5.152e+05  2.403e-01 
  5.153e+05  2.403e-01 
  5.154e+05  2.403e-01 
  5.154e+05  2.403e-01 
  5.154e+05  2.403e-01 
  5.155e+05  2.403e-01 
  5.156e+05  2.403e-01 
  5.156e+05  2.403e-01 
  5.156e+05  2.403e-01 
  5.157e+05  2.403e-01 
  5.158e+05  2.403e-01 
  5.158e+05  2.403e-01 
  5.158e+05  2.403e-01 
  5.159e+05  2.403e-01 
  5.160e+05  2.403e-01 
  5.160e+05  2.403e-01 
  5.160e+05  2.403e-01 
  5.161e+05  2.403e-01 
  5.162e+05  2.403e-01 
  5.162e+05  2.403e-01 
  5.162e+05  2.403e-01 
  5.163e+05  2.403e-01 
  5.164e+05  2.403e-01 
  5.164e+05  2.403e-01 
  5.164e+05  2.403e-01 
  5.165e+05  2.403e-01 
  5.166e+05  2.403e-01 
  5.166e+05  2.403e-01 
  5.166e+05  2.403e-01 
  5.167e+05  2.403e-01 
  5.168e+05  2.403e-01 
  5.168e+05  2.403e-01 
  5.168e+05  2.403e-01 
  5.169e+05  2.403e-01 
  5.170e+05  2.403e-01 
  5.170e+05  2.403e-01 
  5.170e+05  2.403e-01 
  5.171e+05  2.403e-01 
  5.172e+05  2.403e-01 
  5.172e+05  2.403e-01 
  5.172e+05  2.403e-01 
  5.173e+05  2.403e-01 
  5.174e+05  2.403e-01 
  5.174e+05  2.403e-01 
  5.174e+05  2.403e-01 
  5.175e+05  2.403e-01 
  5.176e+05  2.403e-01 
  5.176e+05  2.403e-01 
  5.176e+05  2.403e-01 
  5.177e+05  2.403e-01 
  5.178e+05  2.403e-01 
  5.178e+05  2.403e-01 
  5.178e+05  2.403e-01 
  5.179e+05  2.403e-01 
  5.180e+05  2.403e-01 
  5.180e+05  2.403e-01 
  5.180e+05  2.403e-01 
  5.181e+05  2.403e-01 
  5.182e+05  2.403e-01 
  5.182e+05  2.403e-01 
  5.182e+05  2.403e-01 
  5.183e+05  2.403e-01 
  5.184e+05  2.403e-01 
  5.184e+05  2.403e-01 
  5.184e+05  2.403e-01 
  5.185e+05  2.403e-01 
  5.186e+05  2.403e-01 
  5.186e+05  2.403e-01 
  5.186e+05  2.403e-01 
  5.187e+05  2.403e-01 
  5.188e+05  2.403e-01 
  5.188e+05  2.403e-01 
  5.188e+05  2.403e-01 
  5.189e+05  2.403e-01 
  5.190e+05  2.403e-01 
  5.190e+05  2.403e-01 
  5.190e+05  2.403e-01 
  5.191e+05  2.403e-01 
  5.192e+05  2.403e-01 
  5.192e+05  2.403e-01 
  5.192e+05  2.403e-01 
  5.193e+05  2.403e-01 
  5.194e+05  2.403e-01 
  5.194e+05  2.403e-01 
  5.194e+05  2.403e-01 
  5.195e+05  2.403e-01 
  5.196e+05  2.403e-01 
  5.196e+05  2.403e-01 
  5.196e+05  2.403e-01 
  5.197e+05  2.403e-01 
  5.198e+05  2.403e-01 
  5.198e+05  2.403e-01 
  5.198e+05  2.403e-01 
  5.199e+05  2.403e-01 
  5.200e+05  2.403e-01 
  5.200e+05  2.403e-01 
  5.200e+05  2.403e-01 
  5.201e+05  2.403e-01 
  5.202e+05  2.403e-01 
  5.202e+05  2.403e-01 
  5.202e+05  2.403e-01 
  5.203e+05  2.403e-01 
  5.204e+05  2.403e-01 
  5.204e+05  2.403e-01 
  5.204e+05  2.403e-01 
  5.205e+05  2.403e-01 
  5.206e+05  2.403e-01 
  5.206e+05  2.403e-01 
  5.206e+05  2.403e-01 
  5.207e+05  2.403e-01 
  5.208e+05  2.403e-01 
  5.208e+05  2.403e-01 
  5.208e+05  2.403e-01 
  5.209e+05  2.403e-01 
  5.210e+05  2.403e-01 
  5.210e+05  2.403e-01 
  5.210e+05  2.403e-01 
  5.211e+05  2.403e-01 
  5.212e+05  2.403e-01 
  5.212e+05  2.403e-01 
  5.212e+05  2.403e-01 
  5.213e+05  2.403e-01 
  5.214e+05  2.403e-01 
  5.214e+05  2.403e-01 
  5.214e+05  2.403e-01 
  5.215e+05  2.403e-01 
  5.216e+05  2.403e-01 
  5.216e+05  2.403e-01 
  5.216e+05  2.403e-01 
  5.217e+05  2.403e-01 
  5.218e+05  2.403e-01 
  5.218e+05  2.403e-01 
  5.218e+05  2.403e-01 
  5.219e+05  2.403e-01 
  5.220e+05  2.403e-01 
  5.220e+05  2.403e-01 
  5.220e+05  2.403e-01 
  5.221e+05  2.403e-01 
  5.222e+05  2.403e-01 
  5.222e+05  2.403e-01 
  5.222e+05  2.403e-01 
  5.223e+05  2.403e-01 
  5.224e+05  2.403e-01 
  5.224e+05  2.403e-01 
  5.224e+05  2.403e-01 
  5.225e+05  2.403e-01 
  5.226e+05  2.403e-01 
  5.226e+05  2.403e-01 
  5.226e+05  2.403e-01 
  5.227e+05  2.403e-01 
  5.228e+05  2.403e-01 
  5.228e+05  2.403e-01 
  5.228e+05  2.403e-01 
  5.229e+05  2.403e-01 
  5.230e+05  2.403e-01 
  5.230e+05  2.403e-01 
  5.230e+05  2.403e-01 
  5.231e+05  2.403e-01 
  5.232e+05  2.403e-01 
  5.232e+05  2.403e-01 
  5.232e+05  2.403e-01 
  5.233e+05  2.403e-01 
  5.234e+05  2.403e-01 
  5.234e+05  2.403e-01 
  5.234e+05  2.403e-01 
  5.235e+05  2.403e-01 
  5.236e+05  2.403e-01 
  5.236e+05  2.403e-01 
  5.236e+05  2.403e-01 
  5.237e+05  2.403e-01 
  5.238e+05  2.403e-01 
  5.238e+05  2.403e-01 
  5.238e+05  2.403e-01 
  5.239e+05  2.403e-01 
  5.240e+05  2.403e-01 
  5.240e+05  2.403e-01 
  5.240e+05  2.403e-01 
  5.241e+05  2.403e-01 
  5.242e+05  2.403e-01 
  5.242e+05  2.403e-01 
  5.242e+05  2.403e-01 
  5.243e+05  2.403e-01 
  5.244e+05  2.403e-01 
  5.244e+05  2.403e-01 
  5.244e+05  2.403e-01 
  5.245e+05  2.403e-01 
  5.246e+05  2.403e-01 
  5.246e+05  2.403e-01 
  5.246e+05  2.403e-01 
  5.247e+05  2.403e-01 
  5.248e+05  2.403e-01 
  5.248e+05  2.403e-01 
  5.248e+05  2.403e-01 
  5.249e+05  2.403e-01 
  5.250e+05  2.403e-01 
  5.250e+05  2.403e-01 
  5.250e+05  2.403e-01 
  5.251e+05  2.403e-01 
  5.252e+05  2.403e-01 
  5.252e+05  2.403e-01 
  5.252e+05  2.403e-01 
  5.253e+05  2.403e-01 
  5.254e+05  2.403e-01 
  5.254e+05  2.403e-01 
  5.254e+05  2.403e-01 
  5.255e+05  2.403e-01 
  5.256e+05  2.403e-01 
  5.256e+05  2.403e-01 
  5.256e+05  2.403e-01 
  5.257e+05  2.403e-01 
  5.258e+05  2.403e-01 
  5.258e+05  2.403e-01 
  5.258e+05  2.403e-01 
  5.259e+05  2.403e-01 
  5.260e+05  2.403e-01 
  5.260e+05  2.403e-01 
  5.260e+05  2.403e-01 
  5.261e+05  2.403e-01 
  5.262e+05  2.403e-01 
  5.262e+05  2.403e-01 
  5.262e+05  2.403e-01 
  5.263e+05  2.403e-01 
  5.264e+05  2.403e-01 
  5.264e+05  2.403e-01 
  5.264e+05  2.403e-01 
  5.265e+05  2.403e-01 
  5.266e+05  2.403e-01 
  5.266e+05  2.403e-01 
  5.266e+05  2.403e-01 
  5.267e+05  2.403e-01 
  5.268e+05  2.403e-01 
  5.268e+05  2.403e-01 
  5.268e+05  2.403e-01 
  5.269e+05  2.403e-01 
  5.270e+05  2.403e-01 
  5.270e+05  2.403e-01 
  5.270e+05  2.403e-01 
  5.271e+05  2.403e-01 
  5.272e+05  2.403e-01 
  5.272e+05  2.403e-01 
  5.272e+05  2.403e-01 
  5.273e+05  2.403e-01 
  5.274e+05  2.403e-01 
  5.274e+05  2.403e-01 
  5.274e+05  2.403e-01 
  5.275e+05  2.403e-01 
  5.276e+05  2.403e-01 
  5.276e+05  2.403e-01 
  5.276e+05  2.403e-01 
  5.277e+05  2.403e-01 
  5.278e+05  2.403e-01 
  5.278e+05  2.403e-01 
  5.278e+05  2.403e-01 
  5.279e+05  2.403e-01 
  5.280e+05  2.403e-01 
  5.280e+05  2.403e-01 
  5.280e+05  2.403e-01 
  5.281e+05  2.403e-01 
  5.282e+05  2.403e-01 
  5.282e+05  2.403e-01 
  5.282e+05  2.403e-01 
  5.283e+05  2.403e-01 
  5.284e+05  2.403e-01 
  5.284e+05  2.403e-01 
  5.284e+05  2.403e-01 
  5.285e+05  2.403e-01 
  5.286e+05  2.403e-01 
  5.286e+05  2.403e-01 
  5.286e+05  2.403e-01 
  5.287e+05  2.403e-01 
  5.288e+05  2.403e-01 
  5.288e+05  2.403e-01 
  5.288e+05  2.403e-01 
  5.289e+05  2.403e-01 
  5.290e+05  2.403e-01 
  5.290e+05  2.403e-01 
  5.290e+05  2.403e-01 
  5.291e+05  2.403e-01 
  5.292e+05  2.403e-01 
  5.292e+05  2.403e-01 
  5.292e+05  2.403e-01 
  5.293e+05  2.403e-01 
  5.294e+05  2.403e-01 
  5.294e+05  2.403e-01 
  5.294e+05  2.403e-01 
  5.295e+05  2.403e-01 
  5.296e+05  2.403e-01 
  5.296e+05  2.403e-01 
  5.296e+05  2.403e-01 
  5.297e+05  2.403e-01 
  5.298e+05  2.403e-01 
  5.298e+05  2.403e-01 
  5.298e+05  2.403e-01 
  5.299e+05  2.403e-01 
  5.300e+05  2.403e-01 
  5.300e+05  2.403e-01 
  5.300e+05  2.403e-01 
  5.301e+05  2.403e-01 
  5.302e+05  2.403e-01 
  5.302e+05  2.403e-01 
  5.302e+05  2.403e-01 
  5.303e+05  2.403e-01 
  5.304e+05  2.403e-01 
  5.304e+05  2.403e-01 
  5.304e+05  2.403e-01 
  5.305e+05  2.403e-01 
  5.306e+05  2.403e-01 
  5.306e+05  2.403e-01 
  5.306e+05  2.403e-01 
  5.307e+05  2.403e-01 
  5.308e+05  2.403e-01 
  5.308e+05  2.403e-01 
  5.308e+05  2.403e-01 
  5.309e+05  2.403e-01 
  5.310e+05  2.403e-01 
  5.310e+05  2.403e-01 
  5.310e+05  2.403e-01 
  5.311e+05  2.403e-01 
  5.312e+05  2.403e-01 
  5.312e+05  2.403e-01 
  5.312e+05  2.403e-01 
  5.313e+05  2.403e-01 
  5.314e+05  2.403e-01 
  5.314e+05  2.403e-01 
  5.314e+05  2.403e-01 
  5.315e+05  2.403e-01 
  5.316e+05  2.403e-01 
  5.316e+05  2.403e-01 
  5.316e+05  2.403e-01 
  5.317e+05  2.403e-01 
  5.318e+05  2.403e-01 
  5.318e+05  2.403e-01 
  5.318e+05  2.403e-01 
  5.319e+05  2.403e-01 
  5.320e+05  2.403e-01 
  5.320e+05  2.403e-01 
  5.320e+05  2.403e-01 
  5.321e+05  2.403e-01 
  5.322e+05  2.403e-01 
  5.322e+05  2.403e-01 
  5.322e+05  2.403e-01 
  5.323e+05  2.403e-01 
  5.324e+05  2.403e-01 
  5.324e+05  2.403e-01 
  5.324e+05  2.403e-01 
  5.325e+05  2.403e-01 
  5.326e+05  2.403e-01 
  5.326e+05  2.403e-01 
  5.326e+05  2.403e-01 
  5.327e+05  2.403e-01 
  5.328e+05  2.403e-01 
  5.328e+05  2.403e-01 
  5.328e+05  2.403e-01 
  5.329e+05  2.403e-01 
  5.330e+05  2.403e-01 
  5.330e+05  2.403e-01 
  5.330e+05  2.403e-01 
  5.331e+05  2.403e-01 
  5.332e+05  2.403e-01 
  5.332e+05  2.403e-01 
  5.332e+05  2.403e-01 
  5.333e+05  2.403e-01 
  5.334e+05  2.403e-01 
  5.334e+05  2.403e-01 
  5.334e+05  2.403e-01 
  5.335e+05  2.403e-01 
  5.336e+05  2.403e-01 
  5.336e+05  2.403e-01 
  5.336e+05  2.403e-01 
  5.337e+05  2.403e-01 
  5.338e+05  2.403e-01 
  5.338e+05  2.403e-01 
  5.338e+05  2.403e-01 
  5.339e+05  2.403e-01 
  5.340e+05  2.403e-01 
  5.340e+05  2.403e-01 
  5.340e+05  2.403e-01 
  5.341e+05  2.403e-01 
  5.342e+05  2.403e-01 
  5.342e+05  2.403e-01 
  5.342e+05  2.403e-01 
  5.343e+05  2.403e-01 
  5.344e+05  2.403e-01 
  5.344e+05  2.403e-01 
  5.344e+05  2.403e-01 
  5.345e+05  2.403e-01 
  5.346e+05  2.403e-01 
  5.346e+05  2.403e-01 
  5.346e+05  2.403e-01 
  5.347e+05  2.403e-01 
  5.348e+05  2.403e-01 
  5.348e+05  2.403e-01 
  5.348e+05  2.403e-01 
  5.349e+05  2.403e-01 
  5.350e+05  2.403e-01 
  5.350e+05  2.403e-01 
  5.350e+05  2.403e-01 
  5.351e+05  2.403e-01 
  5.352e+05  2.403e-01 
  5.352e+05  2.403e-01 
  5.352e+05  2.403e-01 
  5.353e+05  2.403e-01 
  5.354e+05  2.403e-01 
  5.354e+05  2.403e-01 
  5.354e+05  2.403e-01 
  5.355e+05  2.403e-01 
  5.356e+05  2.403e-01 
  5.356e+05  2.403e-01 
  5.356e+05  2.403e-01 
  5.357e+05  2.403e-01 
  5.358e+05  2.403e-01 
  5.358e+05  2.403e-01 
  5.358e+05  2.403e-01 
  5.359e+05  2.403e-01 
  5.360e+05  2.403e-01 
  5.360e+05  2.403e-01 
  5.360e+05  2.403e-01 
  5.361e+05  2.403e-01 
  5.362e+05  2.403e-01 
  5.362e+05  2.403e-01 
  5.362e+05  2.403e-01 
  5.363e+05  2.403e-01 
  5.364e+05  2.403e-01 
  5.364e+05  2.403e-01 
  5.364e+05  2.403e-01 
  5.365e+05  2.403e-01 
  5.366e+05  2.403e-01 
  5.366e+05  2.403e-01 
  5.366e+05  2.403e-01 
  5.367e+05  2.403e-01 
  5.368e+05  2.403e-01 
  5.368e+05  2.403e-01 
  5.368e+05  2.403e-01 
  5.369e+05  2.403e-01 
  5.370e+05  2.403e-01 
  5.370e+05  2.403e-01 
  5.370e+05  2.403e-01 
  5.371e+05  2.403e-01 
  5.372e+05  2.403e-01 
  5.372e+05  2.403e-01 
  5.372e+05  2.403e-01 
  5.373e+05  2.403e-01 
  5.374e+05  2.403e-01 
  5.374e+05  2.403e-01 
  5.374e+05  2.403e-01 
  5.375e+05  2.403e-01 
  5.376e+05  2.403e-01 
  5.376e+05  2.403e-01 
  5.376e+05  2.403e-01 
  5.377e+05  2.403e-01 
  5.378e+05  2.403e-01 
  5.378e+05  2.403e-01 
  5.378e+05  2.403e-01 
  5.379e+05  2.403e-01 
  5.380e+05  2.403e-01 
  5.380e+05  2.403e-01 
  5.380e+05  2.403e-01 
  5.381e+05  2.403e-01 
  5.382e+05  2.403e-01 
  5.382e+05  2.403e-01 
  5.382e+05  2.403e-01 
  5.383e+05  2.403e-01 
  5.384e+05  2.403e-01 
  5.384e+05  2.403e-01 
  5.384e+05  2.403e-01 
  5.385e+05  2.403e-01 
  5.386e+05  2.403e-01 
  5.386e+05  2.403e-01 
  5.386e+05  2.403e-01 
  5.387e+05  2.403e-01 
  5.388e+05  2.403e-01 
  5.388e+05  2.403e-01 
  5.388e+05  2.403e-01 
  5.389e+05  2.403e-01 
  5.390e+05  2.403e-01 
  5.390e+05  2.403e-01 
  5.390e+05  2.403e-01 
  5.391e+05  2.403e-01 
  5.392e+05  2.403e-01 
  5.392e+05  2.403e-01 
  5.392e+05  2.403e-01 
  5.393e+05  2.403e-01 
  5.394e+05  2.403e-01 
  5.394e+05  2.403e-01 
  5.394e+05  2.403e-01 
  5.395e+05  2.403e-01 
  5.396e+05  2.403e-01 
  5.396e+05  2.403e-01 
  5.396e+05  2.403e-01 
  5.397e+05  2.403e-01 
  5.398e+05  2.403e-01 
  5.398e+05  2.403e-01 
  5.398e+05  2.403e-01 
  5.399e+05  2.403e-01 
  5.400e+05  2.403e-01 
  5.400e+05  2.403e-01 
  5.400e+05  2.403e-01 
  5.401e+05  2.403e-01 
  5.402e+05  2.403e-01 
  5.402e+05  2.403e-01 
  5.402e+05  2.403e-01 
  5.403e+05  2.403e-01 
  5.404e+05  2.403e-01 
  5.404e+05  2.403e-01 
  5.404e+05  2.403e-01 
  5.405e+05  2.403e-01 
  5.406e+05  2.403e-01 
  5.406e+05  2.403e-01 
  5.406e+05  2.403e-01 
  5.407e+05  2.403e-01 
  5.408e+05  2.403e-01 
  5.408e+05  2.403e-01 
  5.408e+05  2.403e-01 
  5.409e+05  2.403e-01 
  5.410e+05  2.403e-01 
  5.410e+05  2.403e-01 
  5.410e+05  2.403e-01 
  5.411e+05  2.403e-01 
  5.412e+05  2.403e-01 
  5.412e+05  2.403e-01 
  5.412e+05  2.403e-01 
  5.413e+05  2.403e-01 
  5.414e+05  2.403e-01 
  5.414e+05  2.403e-01 
  5.414e+05  2.403e-01 
  5.415e+05  2.403e-01 
  5.416e+05  2.403e-01 
  5.416e+05  2.403e-01 
  5.416e+05  2.403e-01 
  5.417e+05  2.403e-01 
  5.418e+05  2.403e-01 
  5.418e+05  2.403e-01 
  5.418e+05  2.403e-01 
  5.419e+05  2.403e-01 
  5.420e+05  2.403e-01 
  5.420e+05  2.403e-01 
  5.420e+05  2.403e-01 
  5.421e+05  2.403e-01 
  5.422e+05  2.403e-01 
  5.422e+05  2.403e-01 
  5.422e+05  2.403e-01 
  5.423e+05  2.403e-01 
  5.424e+05  2.403e-01 
  5.424e+05  2.403e-01 
  5.424e+05  2.403e-01 
  5.425e+05  2.403e-01 
  5.426e+05  2.403e-01 
  5.426e+05  2.403e-01 
  5.426e+05  2.403e-01 
  5.427e+05  2.403e-01 
  5.428e+05  2.403e-01 
  5.428e+05  2.403e-01 
  5.428e+05  2.403e-01 
  5.429e+05  2.403e-01 
  5.430e+05  2.403e-01 
  5.430e+05  2.403e-01 
  5.430e+05  2.403e-01 
  5.431e+05  2.403e-01 
  5.432e+05  2.403e-01 
  5.432e+05  2.403e-01 
  5.432e+05  2.403e-01 
  5.433e+05  2.403e-01 
  5.434e+05  2.403e-01 
  5.434e+05  2.403e-01 
  5.434e+05  2.403e-01 
  5.435e+05  2.403e-01 
  5.436e+05  2.403e-01 
  5.436e+05  2.403e-01 
  5.436e+05  2.403e-01 
  5.437e+05  2.403e-01 
  5.438e+05  2.403e-01 
  5.438e+05  2.403e-01 
  5.438e+05  2.403e-01 
  5.439e+05  2.403e-01 
  5.440e+05  2.403e-01 
  5.440e+05  2.403e-01 
  5.440e+05  2.403e-01 
  5.441e+05  2.403e-01 
  5.442e+05  2.403e-01 
  5.442e+05  2.403e-01 
  5.442e+05  2.403e-01 
  5.443e+05  2.403e-01 
  5.444e+05  2.403e-01 
  5.444e+05  2.403e-01 
  5.444e+05  2.403e-01 
  5.445e+05  2.403e-01 
  5.446e+05  2.403e-01 
  5.446e+05  2.403e-01 
  5.446e+05  2.403e-01 
  5.447e+05  2.403e-01 
  5.448e+05  2.403e-01 
  5.448e+05  2.403e-01 
  5.448e+05  2.403e-01 
  5.449e+05  2.403e-01 
  5.450e+05  2.403e-01 
  5.450e+05  2.403e-01 
  5.450e+05  2.403e-01 
  5.451e+05  2.403e-01 
  5.452e+05  2.403e-01 
  5.452e+05  2.403e-01 
  5.452e+05  2.403e-01 
  5.453e+05  2.403e-01 
  5.454e+05  2.403e-01 
  5.454e+05  2.403e-01 
  5.454e+05  2.403e-01 
  5.455e+05  2.403e-01 
  5.456e+05  2.403e-01 
  5.456e+05  2.403e-01 
  5.456e+05  2.403e-01 
  5.457e+05  2.403e-01 
  5.458e+05  2.403e-01 
  5.458e+05  2.403e-01 
  5.458e+05  2.403e-01 
  5.459e+05  2.403e-01 
  5.460e+05  2.403e-01 
  5.460e+05  2.403e-01 
  5.460e+05  2.403e-01 
  5.461e+05  2.403e-01 
  5.462e+05  2.403e-01 
  5.462e+05  2.403e-01 
  5.462e+05  2.403e-01 
  5.463e+05  2.403e-01 
  5.464e+05  2.403e-01 
  5.464e+05  2.403e-01 
  5.464e+05  2.403e-01 
  5.465e+05  2.403e-01 
  5.466e+05  2.403e-01 
  5.466e+05  2.403e-01 
  5.466e+05  2.403e-01 
  5.467e+05  2.403e-01 
  5.468e+05  2.403e-01 
  5.468e+05  2.403e-01 
  5.468e+05  2.403e-01 
  5.469e+05  2.403e-01 
  5.470e+05  2.403e-01 
  5.470e+05  2.403e-01 
  5.470e+05  2.403e-01 
  5.471e+05  2.403e-01 
  5.472e+05  2.403e-01 
  5.472e+05  2.403e-01 
  5.472e+05  2.403e-01 
  5.473e+05  2.403e-01 
  5.474e+05  2.403e-01 
  5.474e+05  2.403e-01 
  5.474e+05  2.403e-01 
  5.475e+05  2.403e-01 
  5.476e+05  2.403e-01 
  5.476e+05  2.403e-01 
  5.476e+05  2.403e-01 
  5.477e+05  2.403e-01 
  5.478e+05  2.403e-01 
  5.478e+05  2.403e-01 
  5.478e+05  2.403e-01 
  5.479e+05  2.403e-01 
  5.480e+05  2.403e-01 
  5.480e+05  2.403e-01 
  5.480e+05  2.403e-01 
  5.481e+05  2.403e-01 
  5.482e+05  2.403e-01 
  5.482e+05  2.403e-01 
  5.482e+05  2.403e-01 
  5.483e+05  2.403e-01 
  5.484e+05  2.403e-01 
  5.484e+05  2.403e-01 
  5.484e+05  2.403e-01 
  5.485e+05  2.403e-01 
  5.486e+05  2.403e-01 
  5.486e+05  2.403e-01 
  5.486e+05  2.403e-01 
  5.487e+05  2.403e-01 
  5.488e+05  2.403e-01 
  5.488e+05  2.403e-01 
  5.488e+05  2.403e-01 
  5.489e+05  2.403e-01 
  5.490e+05  2.403e-01 
  5.490e+05  2.403e-01 
  5.490e+05  2.403e-01 
  5.491e+05  2.403e-01 
  5.492e+05  2.403e-01 
  5.492e+05  2.403e-01 
  5.492e+05  2.403e-01 
  5.493e+05  2.403e-01 
  5.494e+05  2.403e-01 
  5.494e+05  2.403e-01 
  5.494e+05  2.403e-01 
  5.495e+05  2.403e-01 
  5.496e+05  2.403e-01 
  5.496e+05  2.403e-01 
  5.496e+05  2.403e-01 
  5.497e+05  2.403e-01 
  5.498e+05  2.403e-01 
  5.498e+05  2.403e-01 
  5.498e+05  2.403e-01 
  5.499e+05  2.403e-01 
  5.500e+05  2.403e-01 
  5.500e+05  2.403e-01 


==> figures/Figure_2/f_3ae_3.txt <==
n c 
  5.000e+05  8.650e-01 
  5.001e+05  8.650e-01 
  5.002e+05  8.650e-01 
  5.002e+05  7.620e-01 
  5.003e+05  7.620e-01 
  5.004e+05  7.620e-01 
  5.004e+05  7.620e-01 
  5.005e+05  7.620e-01 
  5.006e+05  7.031e-01 
  5.007e+05  6.069e-01 
  5.008e+05  6.069e-01 
  5.008e+05  6.014e-01 
  5.009e+05  5.805e-01 
  5.010e+05  5.770e-01 
  5.010e+05  5.770e-01 
  5.011e+05  5.770e-01 
  5.012e+05  5.763e-01 
  5.013e+05  5.763e-01 
  5.014e+05  5.691e-01 
  5.014e+05  5.691e-01 
  5.015e+05  5.691e-01 
  5.016e+05  5.666e-01 
  5.016e+05  5.666e-01 
  5.017e+05  5.659e-01 
  5.018e+05  5.659e-01 
  5.019e+05  5.618e-01 
  5.020e+05  5.618e-01 
  5.020e+05  5.618e-01 
  5.021e+05  5.618e-01 
  5.022e+05  5.616e-01 
  5.022e+05  5.615e-01 
  5.023e+05  5.614e-01 
  5.024e+05  5.613e-01 
  5.025e+05  5.612e-01 
  5.026e+05  5.612e-01 
  5.026e+05  5.612e-01 
  5.027e+05  5.612e-01 
  5.028e+05  5.612e-01 
  5.028e+05  5.612e-01 
  5.029e+05  5.612e-01 
  5.030e+05  5.612e-01 
  5.031e+05  5.612e-01 
  5.032e+05  5.612e-01 
  5.032e+05  5.612e-01 
  5.033e+05  5.612e-01 
  5.034e+05  5.612e-01 
  5.034e+05  5.612e-01 
  5.035e+05  5.612e-01 
  5.036e+05  5.612e-01 
  5.037e+05  5.612e-01 
  5.038e+05  5.612e-01 
  5.038e+05  5.612e-01 
  5.039e+05  5.612e-01 
  5.040e+05  5.612e-01 
  5.040e+05  5.612e-01 
  5.041e+05  5.612e-01 
  5.042e+05  5.612e-01 
  5.043e+05  5.612e-01 
  5.044e+05  5.612e-01 
  5.044e+05  5.612e-01 
  5.045e+05  5.612e-01 
  5.046e+05  5.612e-01 
  5.046e+05  5.612e-01 
  5.047e+05  5.612e-01 
  5.048e+05  5.612e-01 
  5.049e+05  5.612e-01 
  5.050e+05  5.612e-01 
  5.050e+05  5.612e-01 
  5.051e+05  5.612e-01 
  5.052e+05  5.612e-01 
  5.052e+05  5.612e-01 
  5.053e+05  5.612e-01 
  5.054e+05  5.612e-01 
  5.055e+05  5.612e-01 
  5.056e+05  5.612e-01 
  5.056e+05  5.612e-01 
  5.057e+05  5.612e-01 
  5.058e+05  5.612e-01 
  5.058e+05  5.612e-01 
  5.059e+05  5.612e-01 
  5.060e+05  5.612e-01 
  5.061e+05  5.612e-01 
  5.062e+05  5.612e-01 
  5.062e+05  5.612e-01 
  5.063e+05  5.612e-01 
  5.064e+05  5.612e-01 
  5.064e+05  5.612e-01 
  5.065e+05  5.612e-01 
  5.066e+05  5.612e-01 
  5.067e+05  5.612e-01 
  5.068e+05  5.612e-01 
  5.068e+05  5.612e-01 
  5.069e+05  5.612e-01 
  5.070e+05  5.612e-01 
  5.070e+05  5.612e-01 
  5.071e+05  5.612e-01 
  5.072e+05  5.612e-01 
  5.073e+05  5.612e-01 
  5.074e+05  5.612e-01 
  5.074e+05  5.612e-01 
  5.075e+05  5.612e-01 
  5.076e+05  5.612e-01 
  5.076e+05  5.612e-01 
  5.077e+05  5.612e-01 
  5.078e+05  5.612e-01 
  5.079e+05  5.612e-01 
  5.080e+05  5.612e-01 
  5.080e+05  5.612e-01 
  5.081e+05  5.612e-01 
  5.082e+05  5.612e-01 
  5.082e+05  5.612e-01 
  5.083e+05  5.612e-01 
  5.084e+05  5.612e-01 
  5.085e+05  5.612e-01 
  5.086e+05  5.612e-01 
  5.086e+05  5.612e-01 
  5.087e+05  5.612e-01 
  5.088e+05  5.612e-01 
  5.088e+05  5.612e-01 
  5.089e+05  5.612e-01 
  5.090e+05  5.612e-01 
  5.091e+05  5.612e-01 
  5.092e+05  5.612e-01 
  5.092e+05  5.612e-01 
  5.093e+05  5.612e-01 
  5.094e+05  5.612e-01 
  5.094e+05  5.612e-01 
  5.095e+05  5.612e-01 
  5.096e+05  5.612e-01 
  5.097e+05  5.612e-01 
  5.098e+05  5.612e-01 
  5.098e+05  5.612e-01 
  5.099e+05  5.612e-01 
  5.100e+05  5.612e-01 
  5.100e+05  5.612e-01 
  5.101e+05  5.612e-01 
  5.102e+05  5.612e-01 
  5.103e+05  5.612e-01 
  5.104e+05  5.612e-01 
  5.104e+05  5.612e-01 
  5.105e+05  5.612e-01 
  5.106e+05  5.612e-01 
  5.106e+05  5.612e-01 
  5.107e+05  5.612e-01 
  5.108e+05  5.612e-01 
  5.109e+05  5.612e-01 
  5.110e+05  5.612e-01 
  5.110e+05  5.612e-01 
  5.111e+05  5.612e-01 
  5.112e+05  5.612e-01 
  5.112e+05  5.612e-01 
  5.113e+05  5.612e-01 
  5.114e+05  5.612e-01 
  5.115e+05  5.612e-01 
  5.116e+05  5.612e-01 
  5.116e+05  5.612e-01 
  5.117e+05  5.612e-01 
  5.118e+05  5.612e-01 
  5.118e+05  5.612e-01 
  5.119e+05  5.612e-01 
  5.120e+05  5.612e-01 
  5.121e+05  5.612e-01 
  5.122e+05  5.612e-01 
  5.122e+05  5.612e-01 
  5.123e+05  5.612e-01 
  5.124e+05  5.612e-01 
  5.124e+05  5.612e-01 
  5.125e+05  5.612e-01 
  5.126e+05  5.612e-01 
  5.127e+05  5.612e-01 
  5.128e+05  5.612e-01 
  5.128e+05  5.612e-01 
  5.129e+05  5.612e-01 
  5.130e+05  5.612e-01 
  5.130e+05  5.612e-01 
  5.131e+05  5.612e-01 
  5.132e+05  5.612e-01 
  5.133e+05  5.612e-01 
  5.134e+05  5.612e-01 
  5.134e+05  5.612e-01 
  5.135e+05  5.612e-01 
  5.136e+05  5.612e-01 
  5.136e+05  5.612e-01 
  5.137e+05  5.612e-01 
  5.138e+05  5.612e-01 
  5.139e+05  5.612e-01 
  5.140e+05  5.612e-01 
  5.140e+05  5.612e-01 
  5.141e+05  5.612e-01 
  5.142e+05  5.612e-01 
  5.142e+05  5.612e-01 
  5.143e+05  5.612e-01 
  5.144e+05  5.612e-01 
  5.145e+05  5.612e-01 
  5.146e+05  5.612e-01 
  5.146e+05  5.612e-01 
  5.147e+05  5.612e-01 
  5.148e+05  5.612e-01 
  5.148e+05  5.612e-01 
  5.149e+05  5.612e-01 
  5.150e+05  5.612e-01 
  5.151e+05  5.612e-01 
  5.152e+05  5.612e-01 
  5.152e+05  5.612e-01 
  5.153e+05  5.612e-01 
  5.154e+05  5.612e-01 
  5.154e+05  5.612e-01 
  5.155e+05  5.612e-01 
  5.156e+05  5.612e-01 
  5.157e+05  5.612e-01 
  5.158e+05  5.612e-01 
  5.158e+05  5.612e-01 
  5.159e+05  5.612e-01 
  5.160e+05  5.612e-01 
  5.160e+05  5.612e-01 
  5.161e+05  5.612e-01 
  5.162e+05  5.612e-01 
  5.163e+05  5.612e-01 
  5.164e+05  5.612e-01 
  5.164e+05  5.612e-01 
  5.165e+05  5.612e-01 
  5.166e+05  5.612e-01 
  5.166e+05  5.612e-01 
  5.167e+05  5.612e-01 
  5.168e+05  5.612e-01 
  5.169e+05  5.612e-01 
  5.170e+05  5.612e-01 
  5.170e+05  5.612e-01 
  5.171e+05  5.612e-01 
  5.172e+05  5.612e-01 
  5.172e+05  5.612e-01 
  5.173e+05  5.612e-01 
  5.174e+05  5.612e-01 
  5.175e+05  5.612e-01 
  5.176e+05  5.612e-01 
  5.176e+05  5.612e-01 
  5.177e+05  5.612e-01 
  5.178e+05  5.612e-01 
  5.178e+05  5.612e-01 
  5.179e+05  5.612e-01 
  5.180e+05  5.612e-01 
  5.181e+05  5.612e-01 
  5.182e+05  5.612e-01 
  5.182e+05  5.612e-01 
  5.183e+05  5.612e-01 
  5.184e+05  5.612e-01 
  5.184e+05  5.612e-01 
  5.185e+05  5.612e-01 
  5.186e+05  5.612e-01 
  5.187e+05  5.612e-01 
  5.188e+05  5.612e-01 
  5.188e+05  5.612e-01 
  5.189e+05  5.612e-01 
  5.190e+05  5.612e-01 
  5.190e+05  5.612e-01 
  5.191e+05  5.612e-01 
  5.192e+05  5.612e-01 
  5.193e+05  5.612e-01 
  5.194e+05  5.612e-01 
  5.194e+05  5.612e-01 
  5.195e+05  5.612e-01 
  5.196e+05  5.612e-01 
  5.196e+05  5.612e-01 
  5.197e+05  5.612e-01 
  5.198e+05  5.612e-01 
  5.199e+05  5.612e-01 
  5.200e+05  5.612e-01 
  5.200e+05  5.612e-01 
  5.201e+05  5.612e-01 
  5.202e+05  5.612e-01 
  5.202e+05  5.612e-01 
  5.203e+05  5.612e-01 
  5.204e+05  5.612e-01 
  5.205e+05  5.612e-01 
  5.206e+05  5.612e-01 
  5.206e+05  5.612e-01 
  5.207e+05  5.612e-01 
  5.208e+05  5.612e-01 
  5.208e+05  5.612e-01 
  5.209e+05  5.612e-01 
  5.210e+05  5.612e-01 
  5.211e+05  5.612e-01 
  5.212e+05  5.612e-01 
  5.212e+05  5.612e-01 
  5.213e+05  5.612e-01 
  5.214e+05  5.612e-01 
  5.214e+05  5.612e-01 
  5.215e+05  5.612e-01 
  5.216e+05  5.612e-01 
  5.217e+05  5.612e-01 
  5.218e+05  5.612e-01 
  5.218e+05  5.612e-01 
  5.219e+05  5.612e-01 
  5.220e+05  5.612e-01 
  5.220e+05  5.612e-01 
  5.221e+05  5.612e-01 
  5.222e+05  5.612e-01 
  5.223e+05  5.612e-01 
  5.224e+05  5.612e-01 
  5.224e+05  5.612e-01 
  5.225e+05  5.612e-01 
  5.226e+05  5.612e-01 
  5.226e+05  5.612e-01 
  5.227e+05  5.612e-01 
  5.228e+05  5.612e-01 
  5.229e+05  5.612e-01 
  5.230e+05  5.612e-01 
  5.230e+05  5.612e-01 
  5.231e+05  5.612e-01 
  5.232e+05  5.612e-01 
  5.232e+05  5.612e-01 
  5.233e+05  5.612e-01 
  5.234e+05  5.612e-01 
  5.235e+05  5.612e-01 
  5.236e+05  5.612e-01 
  5.236e+05  5.612e-01 
  5.237e+05  5.612e-01 
  5.238e+05  5.612e-01 
  5.238e+05  5.612e-01 
  5.239e+05  5.612e-01 
  5.240e+05  5.612e-01 
  5.241e+05  5.612e-01 
  5.242e+05  5.612e-01 
  5.242e+05  5.612e-01 
  5.243e+05  5.612e-01 
  5.244e+05  5.612e-01 
  5.244e+05  5.612e-01 
  5.245e+05  5.612e-01 
  5.246e+05  5.612e-01 
  5.247e+05  5.612e-01 
  5.248e+05  5.612e-01 
  5.248e+05  5.612e-01 
  5.249e+05  5.612e-01 
  5.250e+05  5.612e-01 
  5.250e+05  5.612e-01 
  5.251e+05  5.612e-01 
  5.252e+05  5.612e-01 
  5.253e+05  5.612e-01 
  5.254e+05  5.612e-01 
  5.254e+05  5.612e-01 
  5.255e+05  5.612e-01 
  5.256e+05  5.612e-01 
  5.256e+05  5.612e-01 
  5.257e+05  5.612e-01 
  5.258e+05  5.612e-01 
  5.259e+05  5.612e-01 
  5.260e+05  5.612e-01 
  5.260e+05  5.612e-01 
  5.261e+05  5.612e-01 
  5.262e+05  5.612e-01 
  5.262e+05  5.612e-01 
  5.263e+05  5.612e-01 
  5.264e+05  5.612e-01 
  5.265e+05  5.612e-01 
  5.266e+05  5.612e-01 
  5.266e+05  5.612e-01 
  5.267e+05  5.612e-01 
  5.268e+05  5.612e-01 
  5.268e+05  5.612e-01 
  5.269e+05  5.612e-01 
  5.270e+05  5.612e-01 
  5.271e+05  5.612e-01 
  5.272e+05  5.612e-01 
  5.272e+05  5.612e-01 
  5.273e+05  5.612e-01 
  5.274e+05  5.612e-01 
  5.274e+05  5.612e-01 
  5.275e+05  5.612e-01 
  5.276e+05  5.612e-01 
  5.277e+05  5.612e-01 
  5.278e+05  5.612e-01 
  5.278e+05  5.612e-01 
  5.279e+05  5.612e-01 
  5.280e+05  5.612e-01 
  5.280e+05  5.612e-01 
  5.281e+05  5.612e-01 
  5.282e+05  5.612e-01 
  5.283e+05  5.612e-01 
  5.284e+05  5.612e-01 
  5.284e+05  5.612e-01 
  5.285e+05  5.612e-01 
  5.286e+05  5.612e-01 
  5.286e+05  5.612e-01 
  5.287e+05  5.612e-01 
  5.288e+05  5.612e-01 
  5.289e+05  5.612e-01 
  5.290e+05  5.612e-01 
  5.290e+05  5.612e-01 
  5.291e+05  5.612e-01 
  5.292e+05  5.612e-01 
  5.292e+05  5.612e-01 
  5.293e+05  5.612e-01 
  5.294e+05  5.612e-01 
  5.295e+05  5.612e-01 
  5.296e+05  5.612e-01 
  5.296e+05  5.612e-01 
  5.297e+05  5.612e-01 
  5.298e+05  5.612e-01 
  5.298e+05  5.612e-01 
  5.299e+05  5.612e-01 
  5.300e+05  5.612e-01 
  5.301e+05  5.612e-01 
  5.302e+05  5.612e-01 
  5.302e+05  5.612e-01 
  5.303e+05  5.612e-01 
  5.304e+05  5.612e-01 
  5.304e+05  5.612e-01 
  5.305e+05  5.612e-01 
  5.306e+05  5.612e-01 
  5.307e+05  5.612e-01 
  5.308e+05  5.612e-01 
  5.308e+05  5.612e-01 
  5.309e+05  5.612e-01 
  5.310e+05  5.612e-01 
  5.310e+05  5.612e-01 
  5.311e+05  5.612e-01 
  5.312e+05  5.612e-01 
  5.313e+05  5.612e-01 
  5.314e+05  5.612e-01 
  5.314e+05  5.612e-01 
  5.315e+05  5.612e-01 
  5.316e+05  5.612e-01 
  5.316e+05  5.612e-01 
  5.317e+05  5.612e-01 
  5.318e+05  5.612e-01 
  5.319e+05  5.612e-01 
  5.320e+05  5.612e-01 
  5.320e+05  5.612e-01 
  5.321e+05  5.612e-01 
  5.322e+05  5.612e-01 
  5.322e+05  5.612e-01 
  5.323e+05  5.612e-01 
  5.324e+05  5.612e-01 
  5.325e+05  5.612e-01 
  5.326e+05  5.612e-01 
  5.326e+05  5.612e-01 
  5.327e+05  5.612e-01 
  5.328e+05  5.612e-01 
  5.328e+05  5.612e-01 
  5.329e+05  5.612e-01 
  5.330e+05  5.612e-01 
  5.331e+05  5.612e-01 
  5.332e+05  5.612e-01 
  5.332e+05  5.612e-01 
  5.333e+05  5.612e-01 
  5.334e+05  5.612e-01 
  5.334e+05  5.612e-01 
  5.335e+05  5.612e-01 
  5.336e+05  5.612e-01 
  5.337e+05  5.612e-01 
  5.338e+05  5.612e-01 
  5.338e+05  5.612e-01 
  5.339e+05  5.612e-01 
  5.340e+05  5.612e-01 
  5.340e+05  5.612e-01 
  5.341e+05  5.612e-01 
  5.342e+05  5.612e-01 
  5.343e+05  5.612e-01 
  5.344e+05  5.612e-01 
  5.344e+05  5.612e-01 
  5.345e+05  5.612e-01 
  5.346e+05  5.612e-01 
  5.346e+05  5.612e-01 
  5.347e+05  5.612e-01 
  5.348e+05  5.612e-01 
  5.349e+05  5.612e-01 
  5.350e+05  5.612e-01 
  5.350e+05  5.612e-01 
  5.351e+05  5.612e-01 
  5.352e+05  5.612e-01 
  5.352e+05  5.612e-01 
  5.353e+05  5.612e-01 
  5.354e+05  5.612e-01 
  5.355e+05  5.612e-01 
  5.356e+05  5.612e-01 
  5.356e+05  5.612e-01 
  5.357e+05  5.612e-01 
  5.358e+05  5.612e-01 
  5.358e+05  5.612e-01 
  5.359e+05  5.612e-01 
  5.360e+05  5.612e-01 
  5.361e+05  5.612e-01 
  5.362e+05  5.612e-01 
  5.362e+05  5.612e-01 
  5.363e+05  5.612e-01 
  5.364e+05  5.612e-01 
  5.364e+05  5.612e-01 
  5.365e+05  5.612e-01 
  5.366e+05  5.612e-01 
  5.367e+05  5.612e-01 
  5.368e+05  5.612e-01 
  5.368e+05  5.612e-01 
  5.369e+05  5.612e-01 
  5.370e+05  5.612e-01 
  5.370e+05  5.612e-01 
  5.371e+05  5.612e-01 
  5.372e+05  5.612e-01 
  5.373e+05  5.612e-01 
  5.374e+05  5.612e-01 
  5.374e+05  5.612e-01 
  5.375e+05  5.612e-01 
  5.376e+05  5.612e-01 
  5.376e+05  5.612e-01 
  5.377e+05  5.612e-01 
  5.378e+05  5.612e-01 
  5.379e+05  5.612e-01 
  5.380e+05  5.612e-01 
  5.380e+05  5.612e-01 
  5.381e+05  5.612e-01 
  5.382e+05  5.612e-01 
  5.382e+05  5.612e-01 
  5.383e+05  5.612e-01 
  5.384e+05  5.612e-01 
  5.385e+05  5.612e-01 
  5.386e+05  5.612e-01 
  5.386e+05  5.612e-01 
  5.387e+05  5.612e-01 
  5.388e+05  5.612e-01 
  5.388e+05  5.612e-01 
  5.389e+05  5.612e-01 
  5.390e+05  5.612e-01 
  5.391e+05  5.612e-01 
  5.392e+05  5.612e-01 
  5.392e+05  5.612e-01 
  5.393e+05  5.612e-01 
  5.394e+05  5.612e-01 
  5.394e+05  5.612e-01 
  5.395e+05  5.612e-01 
  5.396e+05  5.612e-01 
  5.397e+05  5.612e-01 
  5.398e+05  5.612e-01 
  5.398e+05  5.612e-01 
  5.399e+05  5.612e-01 
  5.400e+05  5.612e-01 
  5.400e+05  5.612e-01 
  5.401e+05  5.612e-01 
  5.402e+05  5.612e-01 
  5.403e+05  5.612e-01 
  5.404e+05  5.612e-01 
  5.404e+05  5.612e-01 
  5.405e+05  5.612e-01 
  5.406e+05  5.612e-01 
  5.406e+05  5.612e-01 
  5.407e+05  5.612e-01 
  5.408e+05  5.612e-01 
  5.409e+05  5.612e-01 
  5.410e+05  5.612e-01 
  5.410e+05  5.612e-01 
  5.411e+05  5.612e-01 
  5.412e+05  5.612e-01 
  5.412e+05  5.612e-01 
  5.413e+05  5.612e-01 
  5.414e+05  5.612e-01 
  5.415e+05  5.612e-01 
  5.416e+05  5.612e-01 
  5.416e+05  5.612e-01 
  5.417e+05  5.612e-01 
  5.418e+05  5.612e-01 
  5.418e+05  5.612e-01 
  5.419e+05  5.612e-01 
  5.420e+05  5.612e-01 
  5.421e+05  5.612e-01 
  5.422e+05  5.612e-01 
  5.422e+05  5.612e-01 
  5.423e+05  5.612e-01 
  5.424e+05  5.612e-01 
  5.424e+05  5.612e-01 
  5.425e+05  5.612e-01 
  5.426e+05  5.612e-01 
  5.427e+05  5.612e-01 
  5.428e+05  5.612e-01 
  5.428e+05  5.612e-01 
  5.429e+05  5.612e-01 
  5.430e+05  5.612e-01 
  5.430e+05  5.612e-01 
  5.431e+05  5.612e-01 
  5.432e+05  5.612e-01 
  5.433e+05  5.612e-01 
  5.434e+05  5.612e-01 
  5.434e+05  5.612e-01 
  5.435e+05  5.612e-01 
  5.436e+05  5.612e-01 
  5.436e+05  5.612e-01 
  5.437e+05  5.612e-01 
  5.438e+05  5.612e-01 
  5.439e+05  5.612e-01 
  5.440e+05  5.612e-01 
  5.440e+05  5.612e-01 
  5.441e+05  5.612e-01 
  5.442e+05  5.612e-01 
  5.442e+05  5.612e-01 
  5.443e+05  5.612e-01 
  5.444e+05  5.612e-01 
  5.445e+05  5.612e-01 
  5.446e+05  5.612e-01 
  5.446e+05  5.612e-01 
  5.447e+05  5.612e-01 
  5.448e+05  5.612e-01 
  5.448e+05  5.612e-01 
  5.449e+05  5.612e-01 
  5.450e+05  5.612e-01 
  5.451e+05  5.612e-01 
  5.452e+05  5.612e-01 
  5.452e+05  5.612e-01 
  5.453e+05  5.612e-01 
  5.454e+05  5.612e-01 
  5.454e+05  5.612e-01 
  5.455e+05  5.612e-01 
  5.456e+05  5.612e-01 
  5.457e+05  5.612e-01 
  5.458e+05  5.612e-01 
  5.458e+05  5.612e-01 
  5.459e+05  5.612e-01 
  5.460e+05  5.612e-01 
  5.460e+05  5.612e-01 
  5.461e+05  5.612e-01 
  5.462e+05  5.612e-01 
  5.463e+05  5.612e-01 
  5.464e+05  5.612e-01 
  5.464e+05  5.612e-01 
  5.465e+05  5.612e-01 
  5.466e+05  5.612e-01 
  5.466e+05  5.612e-01 
  5.467e+05  5.612e-01 
  5.468e+05  5.612e-01 
  5.469e+05  5.612e-01 
  5.470e+05  5.612e-01 
  5.470e+05  5.612e-01 
  5.471e+05  5.612e-01 
  5.472e+05  5.612e-01 
  5.472e+05  5.612e-01 
  5.473e+05  5.612e-01 
  5.474e+05  5.612e-01 
  5.475e+05  5.612e-01 
  5.476e+05  5.612e-01 
  5.476e+05  5.612e-01 
  5.477e+05  5.612e-01 
  5.478e+05  5.612e-01 
  5.478e+05  5.612e-01 
  5.479e+05  5.612e-01 
  5.480e+05  5.612e-01 
  5.481e+05  5.612e-01 
  5.482e+05  5.612e-01 
  5.482e+05  5.612e-01 
  5.483e+05  5.612e-01 
  5.484e+05  5.612e-01 
  5.484e+05  5.612e-01 
  5.485e+05  5.612e-01 
  5.486e+05  5.612e-01 
  5.487e+05  5.612e-01 
  5.488e+05  5.612e-01 
  5.488e+05  5.612e-01 
  5.489e+05  5.612e-01 
  5.490e+05  5.612e-01 
  5.490e+05  5.612e-01 
  5.491e+05  5.612e-01 
  5.492e+05  5.612e-01 
  5.493e+05  5.612e-01 
  5.494e+05  5.612e-01 
  5.494e+05  5.612e-01 
  5.495e+05  5.612e-01 
  5.496e+05  5.612e-01 
  5.496e+05  5.612e-01 
  5.497e+05  5.612e-01 
  5.498e+05  5.612e-01 
  5.499e+05  5.612e-01 
  5.500e+05  5.612e-01 
  5.500e+05  5.612e-01 
  5.501e+05  5.612e-01 
  5.502e+05  5.612e-01 
  5.502e+05  5.612e-01 
  5.503e+05  5.612e-01 
  5.504e+05  5.612e-01 
  5.505e+05  5.612e-01 
  5.506e+05  5.612e-01 
  5.506e+05  5.612e-01 
  5.507e+05  5.612e-01 
  5.508e+05  5.612e-01 
  5.508e+05  5.612e-01 
  5.509e+05  5.612e-01 
  5.510e+05  5.612e-01 
  5.511e+05  5.612e-01 
  5.512e+05  5.612e-01 
  5.512e+05  5.612e-01 
  5.513e+05  5.612e-01 
  5.514e+05  5.612e-01 
  5.514e+05  5.612e-01 
  5.515e+05  5.612e-01 
  5.516e+05  5.612e-01 
  5.517e+05  5.612e-01 
  5.518e+05  5.612e-01 
  5.518e+05  5.612e-01 
  5.519e+05  5.612e-01 
  5.520e+05  5.612e-01 
  5.520e+05  5.612e-01 
  5.521e+05  5.612e-01 
  5.522e+05  5.612e-01 
  5.523e+05  5.612e-01 
  5.524e+05  5.612e-01 
  5.524e+05  5.612e-01 
  5.525e+05  5.612e-01 
  5.526e+05  5.612e-01 
  5.526e+05  5.612e-01 
  5.527e+05  5.612e-01 
  5.528e+05  5.612e-01 
  5.529e+05  5.612e-01 
  5.530e+05  5.612e-01 
  5.530e+05  5.612e-01 
  5.531e+05  5.612e-01 
  5.532e+05  5.612e-01 
  5.532e+05  5.612e-01 
  5.533e+05  5.612e-01 
  5.534e+05  5.612e-01 
  5.535e+05  5.612e-01 
  5.536e+05  5.612e-01 
  5.536e+05  5.612e-01 
  5.537e+05  5.612e-01 
  5.538e+05  5.612e-01 
  5.538e+05  5.612e-01 
  5.539e+05  5.612e-01 
  5.540e+05  5.612e-01 
  5.541e+05  5.612e-01 
  5.542e+05  5.612e-01 
  5.542e+05  5.612e-01 
  5.543e+05  5.612e-01 
  5.544e+05  5.612e-01 
  5.544e+05  5.612e-01 
  5.545e+05  5.612e-01 
  5.546e+05  5.612e-01 
  5.547e+05  5.612e-01 
  5.548e+05  5.612e-01 
  5.548e+05  5.612e-01 
  5.549e+05  5.612e-01 
  5.550e+05  5.612e-01 
  5.550e+05  5.612e-01 
  5.551e+05  5.612e-01 
  5.552e+05  5.612e-01 
  5.553e+05  5.612e-01 
  5.554e+05  5.612e-01 
  5.554e+05  5.612e-01 
  5.555e+05  5.612e-01 
  5.556e+05  5.612e-01 
  5.556e+05  5.612e-01 
  5.557e+05  5.612e-01 
  5.558e+05  5.612e-01 
  5.559e+05  5.612e-01 
  5.560e+05  5.612e-01 
  5.560e+05  5.612e-01 
  5.561e+05  5.612e-01 
  5.562e+05  5.612e-01 
  5.562e+05  5.612e-01 
  5.563e+05  5.612e-01 
  5.564e+05  5.612e-01 
  5.565e+05  5.612e-01 
  5.566e+05  5.612e-01 
  5.566e+05  5.612e-01 
  5.567e+05  5.612e-01 
  5.568e+05  5.612e-01 
  5.568e+05  5.612e-01 
  5.569e+05  5.612e-01 
  5.570e+05  5.612e-01 
  5.571e+05  5.612e-01 
  5.572e+05  5.612e-01 
  5.572e+05  5.612e-01 
  5.573e+05  5.612e-01 
  5.574e+05  5.612e-01 
  5.574e+05  5.612e-01 
  5.575e+05  5.612e-01 
  5.576e+05  5.612e-01 
  5.577e+05  5.612e-01 
  5.578e+05  5.612e-01 
  5.578e+05  5.612e-01 
  5.579e+05  5.612e-01 
  5.580e+05  5.612e-01 
  5.580e+05  5.612e-01 
  5.581e+05  5.612e-01 
  5.582e+05  5.612e-01 
  5.583e+05  5.612e-01 
  5.584e+05  5.612e-01 
  5.584e+05  5.612e-01 
  5.585e+05  5.612e-01 
  5.586e+05  5.612e-01 
  5.586e+05  5.612e-01 
  5.587e+05  5.612e-01 
  5.588e+05  5.612e-01 
  5.589e+05  5.612e-01 
  5.590e+05  5.612e-01 
  5.590e+05  5.612e-01 
  5.591e+05  5.612e-01 
  5.592e+05  5.612e-01 
  5.592e+05  5.612e-01 
  5.593e+05  5.612e-01 
  5.594e+05  5.612e-01 
  5.595e+05  5.612e-01 
  5.596e+05  5.612e-01 
  5.596e+05  5.612e-01 
  5.597e+05  5.612e-01 
  5.598e+05  5.612e-01 
  5.598e+05  5.612e-01 
  5.599e+05  5.612e-01 
  5.600e+05  5.612e-01 
  5.601e+05  5.612e-01 
  5.602e+05  5.612e-01 
  5.602e+05  5.612e-01 
  5.603e+05  5.612e-01 
  5.604e+05  5.612e-01 
  5.604e+05  5.612e-01 
  5.605e+05  5.612e-01 
  5.606e+05  5.612e-01 
  5.607e+05  5.612e-01 
  5.608e+05  5.612e-01 
  5.608e+05  5.612e-01 
  5.609e+05  5.612e-01 
  5.610e+05  5.612e-01 
  5.610e+05  5.612e-01 
  5.611e+05  5.612e-01 
  5.612e+05  5.612e-01 
  5.613e+05  5.612e-01 
  5.614e+05  5.612e-01 
  5.614e+05  5.612e-01 
  5.615e+05  5.612e-01 
  5.616e+05  5.612e-01 
  5.616e+05  5.612e-01 
  5.617e+05  5.612e-01 
  5.618e+05  5.612e-01 
  5.619e+05  5.612e-01 
  5.620e+05  5.612e-01 
  5.620e+05  5.612e-01 
  5.621e+05  5.612e-01 
  5.622e+05  5.612e-01 
  5.622e+05  5.612e-01 
  5.623e+05  5.612e-01 
  5.624e+05  5.612e-01 
  5.625e+05  5.612e-01 
  5.626e+05  5.612e-01 
  5.626e+05  5.612e-01 
  5.627e+05  5.612e-01 
  5.628e+05  5.612e-01 
  5.628e+05  5.612e-01 
  5.629e+05  5.612e-01 
  5.630e+05  5.612e-01 
  5.631e+05  5.612e-01 
  5.632e+05  5.612e-01 
  5.632e+05  5.612e-01 
  5.633e+05  5.612e-01 
  5.634e+05  5.612e-01 
  5.634e+05  5.612e-01 
  5.635e+05  5.612e-01 
  5.636e+05  5.612e-01 
  5.637e+05  5.612e-01 
  5.638e+05  5.612e-01 
  5.638e+05  5.612e-01 
  5.639e+05  5.612e-01 
  5.640e+05  5.612e-01 
  5.640e+05  5.612e-01 
  5.641e+05  5.612e-01 
  5.642e+05  5.612e-01 
  5.643e+05  5.612e-01 
  5.644e+05  5.612e-01 
  5.644e+05  5.612e-01 
  5.645e+05  5.612e-01 
  5.646e+05  5.612e-01 
  5.646e+05  5.612e-01 
  5.647e+05  5.612e-01 
  5.648e+05  5.612e-01 
  5.649e+05  5.612e-01 
  5.650e+05  5.612e-01 
  5.650e+05  5.612e-01 
  5.651e+05  5.612e-01 
  5.652e+05  5.612e-01 
  5.652e+05  5.612e-01 
  5.653e+05  5.612e-01 
  5.654e+05  5.612e-01 
  5.655e+05  5.612e-01 
  5.656e+05  5.612e-01 
  5.656e+05  5.612e-01 
  5.657e+05  5.612e-01 
  5.658e+05  5.612e-01 
  5.658e+05  5.612e-01 
  5.659e+05  5.612e-01 
  5.660e+05  5.612e-01 
  5.661e+05  5.612e-01 
  5.662e+05  5.612e-01 
  5.662e+05  5.612e-01 
  5.663e+05  5.612e-01 
  5.664e+05  5.612e-01 
  5.664e+05  5.612e-01 
  5.665e+05  5.612e-01 
  5.666e+05  5.612e-01 
  5.667e+05  5.612e-01 
  5.668e+05  5.612e-01 
  5.668e+05  5.612e-01 
  5.669e+05  5.612e-01 
  5.670e+05  5.612e-01 
  5.670e+05  5.612e-01 
  5.671e+05  5.612e-01 
  5.672e+05  5.612e-01 
  5.673e+05  5.612e-01 
  5.674e+05  5.612e-01 
  5.674e+05  5.612e-01 
  5.675e+05  5.612e-01 
  5.676e+05  5.612e-01 
  5.676e+05  5.612e-01 
  5.677e+05  5.612e-01 
  5.678e+05  5.612e-01 
  5.679e+05  5.612e-01 
  5.680e+05  5.612e-01 
  5.680e+05  5.612e-01 
  5.681e+05  5.612e-01 
  5.682e+05  5.612e-01 
  5.682e+05  5.612e-01 
  5.683e+05  5.612e-01 
  5.684e+05  5.612e-01 
  5.685e+05  5.612e-01 
  5.686e+05  5.612e-01 
  5.686e+05  5.612e-01 
  5.687e+05  5.612e-01 
  5.688e+05  5.612e-01 
  5.688e+05  5.612e-01 
  5.689e+05  5.612e-01 
  5.690e+05  5.612e-01 
  5.691e+05  5.612e-01 
  5.692e+05  5.612e-01 
  5.692e+05  5.612e-01 
  5.693e+05  5.612e-01 
  5.694e+05  5.612e-01 
  5.694e+05  5.612e-01 
  5.695e+05  5.612e-01 
  5.696e+05  5.612e-01 
  5.697e+05  5.612e-01 
  5.698e+05  5.612e-01 
  5.698e+05  5.612e-01 
  5.699e+05  5.612e-01 
  5.700e+05  5.612e-01 
  5.700e+05  5.612e-01 
  5.701e+05  5.612e-01 
  5.702e+05  5.612e-01 
  5.703e+05  5.612e-01 
  5.704e+05  5.612e-01 
  5.704e+05  5.612e-01 
  5.705e+05  5.612e-01 
  5.706e+05  5.612e-01 
  5.706e+05  5.612e-01 
  5.707e+05  5.612e-01 
  5.708e+05  5.612e-01 
  5.709e+05  5.612e-01 
  5.710e+05  5.612e-01 
  5.710e+05  5.612e-01 
  5.711e+05  5.612e-01 
  5.712e+05  5.612e-01 
  5.712e+05  5.612e-01 
  5.713e+05  5.612e-01 
  5.714e+05  5.612e-01 
  5.715e+05  5.612e-01 
  5.716e+05  5.612e-01 
  5.716e+05  5.612e-01 
  5.717e+05  5.612e-01 
  5.718e+05  5.612e-01 
  5.718e+05  5.612e-01 
  5.719e+05  5.612e-01 
  5.720e+05  5.612e-01 
  5.721e+05  5.612e-01 
  5.722e+05  5.612e-01 
  5.722e+05  5.612e-01 
  5.723e+05  5.612e-01 
  5.724e+05  5.612e-01 
  5.724e+05  5.612e-01 
  5.725e+05  5.612e-01 
  5.726e+05  5.612e-01 
  5.727e+05  5.612e-01 
  5.728e+05  5.612e-01 
  5.728e+05  5.612e-01 
  5.729e+05  5.612e-01 
  5.730e+05  5.612e-01 
  5.730e+05  5.612e-01 
  5.731e+05  5.612e-01 
  5.732e+05  5.612e-01 
  5.733e+05  5.612e-01 
  5.734e+05  5.612e-01 
  5.734e+05  5.612e-01 
  5.735e+05  5.612e-01 
  5.736e+05  5.612e-01 
  5.736e+05  5.612e-01 
  5.737e+05  5.612e-01 
  5.738e+05  5.612e-01 
  5.739e+05  5.612e-01 
  5.740e+05  5.612e-01 
  5.740e+05  5.612e-01 
  5.741e+05  5.612e-01 
  5.742e+05  5.612e-01 
  5.742e+05  5.612e-01 
  5.743e+05  5.612e-01 
  5.744e+05  5.612e-01 
  5.745e+05  5.612e-01 
  5.746e+05  5.612e-01 
  5.746e+05  5.612e-01 
  5.747e+05  5.612e-01 
  5.748e+05  5.612e-01 
  5.748e+05  5.612e-01 
  5.749e+05  5.612e-01 
  5.750e+05  5.612e-01 


==> figures/Figure_2/f_3ae_4.txt <==
n c 
  5.000e+05  2.920e+00 
  5.001e+05  1.845e+00 
  5.002e+05  1.497e+00 
  5.003e+05  1.029e+00 
  5.004e+05  1.028e+00 
  5.005e+05  5.778e-01 
  5.006e+05  5.778e-01 
  5.007e+05  5.778e-01 
  5.008e+05  5.778e-01 
  5.009e+05  5.778e-01 
  5.010e+05  5.725e-01 
  5.011e+05  5.325e-01 
  5.012e+05  5.325e-01 
  5.013e+05  5.325e-01 
  5.014e+05  5.325e-01 
  5.015e+05  5.325e-01 
  5.016e+05  4.162e-01 
  5.017e+05  4.024e-01 
  5.018e+05  3.712e-01 
  5.019e+05  3.670e-01 
  5.020e+05  3.550e-01 
  5.021e+05  3.550e-01 
  5.022e+05  3.159e-01 
  5.023e+05  3.159e-01 
  5.024e+05  3.159e-01 
  5.025e+05  3.111e-01 
  5.026e+05  3.111e-01 
  5.027e+05  3.111e-01 
  5.028e+05  3.111e-01 
  5.029e+05  3.039e-01 
  5.030e+05  2.861e-01 
  5.031e+05  2.654e-01 
  5.032e+05  2.654e-01 
  5.033e+05  2.654e-01 
  5.034e+05  2.654e-01 
  5.035e+05  2.654e-01 
  5.036e+05  2.654e-01 
  5.037e+05  2.641e-01 
  5.038e+05  2.525e-01 
  5.039e+05  2.409e-01 
  5.040e+05  2.409e-01 
  5.041e+05  2.409e-01 
  5.042e+05  2.409e-01 
  5.043e+05  2.409e-01 
  5.044e+05  2.310e-01 
  5.045e+05  2.310e-01 
  5.046e+05  2.250e-01 
  5.047e+05  2.250e-01 
  5.048e+05  2.250e-01 
  5.049e+05  2.250e-01 
  5.050e+05  2.207e-01 
  5.051e+05  2.207e-01 
  5.052e+05  2.207e-01 
  5.053e+05  2.200e-01 
  5.054e+05  2.179e-01 
  5.055e+05  2.179e-01 
  5.056e+05  2.133e-01 
  5.057e+05  2.133e-01 
  5.058e+05  2.133e-01 
  5.059e+05  2.133e-01 
  5.060e+05  2.133e-01 
  5.061e+05  2.129e-01 
  5.062e+05  2.129e-01 
  5.063e+05  2.129e-01 
  5.064e+05  2.129e-01 
  5.065e+05  2.126e-01 
  5.066e+05  2.124e-01 
  5.067e+05  2.124e-01 
  5.068e+05  2.124e-01 
  5.069e+05  2.124e-01 
  5.070e+05  2.124e-01 
  5.071e+05  2.124e-01 
  5.072e+05  2.124e-01 
  5.073e+05  2.124e-01 
  5.074e+05  2.124e-01 
  5.075e+05  2.124e-01 
  5.076e+05  2.124e-01 
  5.077e+05  2.124e-01 
  5.078e+05  2.124e-01 
  5.079e+05  2.124e-01 
  5.080e+05  2.124e-01 
  5.081e+05  2.124e-01 
  5.082e+05  2.124e-01 
  5.083e+05  2.124e-01 
  5.084e+05  2.124e-01 
  5.085e+05  2.124e-01 
  5.086e+05  2.124e-01 
  5.087e+05  2.124e-01 
  5.088e+05  2.124e-01 
  5.089e+05  2.124e-01 
  5.090e+05  2.124e-01 
  5.091e+05  2.124e-01 
  5.092e+05  2.124e-01 
  5.093e+05  2.124e-01 
  5.094e+05  2.124e-01 
  5.095e+05  2.124e-01 
  5.096e+05  2.124e-01 
  5.097e+05  2.124e-01 
  5.098e+05  2.124e-01 
  5.099e+05  2.124e-01 
  5.100e+05  2.124e-01 
  5.101e+05  2.124e-01 
  5.102e+05  2.124e-01 
  5.103e+05  2.123e-01 
  5.104e+05  2.123e-01 
  5.105e+05  2.123e-01 
  5.106e+05  2.123e-01 
  5.107e+05  2.123e-01 
  5.108e+05  2.123e-01 
  5.109e+05  2.123e-01 
  5.110e+05  2.123e-01 
  5.111e+05  2.123e-01 
  5.112e+05  2.123e-01 
  5.113e+05  2.123e-01 
  5.114e+05  2.123e-01 
  5.115e+05  2.123e-01 
  5.116e+05  2.123e-01 
  5.117e+05  2.123e-01 
  5.118e+05  2.123e-01 
  5.119e+05  2.123e-01 
  5.120e+05  2.123e-01 
  5.121e+05  2.123e-01 
  5.122e+05  2.123e-01 
  5.123e+05  2.123e-01 
  5.124e+05  2.123e-01 
  5.125e+05  2.123e-01 
  5.126e+05  2.123e-01 
  5.127e+05  2.123e-01 
  5.128e+05  2.123e-01 
  5.129e+05  2.123e-01 
  5.130e+05  2.123e-01 
  5.131e+05  2.123e-01 
  5.132e+05  2.123e-01 
  5.133e+05  2.123e-01 
  5.134e+05  2.123e-01 
  5.135e+05  2.123e-01 
  5.136e+05  2.123e-01 
  5.137e+05  2.123e-01 
  5.138e+05  2.123e-01 
  5.139e+05  2.123e-01 
  5.140e+05  2.123e-01 
  5.141e+05  2.123e-01 
  5.142e+05  2.123e-01 
  5.143e+05  2.123e-01 
  5.144e+05  2.123e-01 
  5.145e+05  2.123e-01 
  5.146e+05  2.123e-01 
  5.147e+05  2.123e-01 
  5.148e+05  2.123e-01 
  5.149e+05  2.123e-01 
  5.150e+05  2.123e-01 
  5.151e+05  2.123e-01 
  5.152e+05  2.123e-01 
  5.153e+05  2.123e-01 
  5.154e+05  2.123e-01 
  5.155e+05  2.123e-01 
  5.156e+05  2.123e-01 
  5.157e+05  2.123e-01 
  5.158e+05  2.123e-01 
  5.159e+05  2.123e-01 
  5.160e+05  2.123e-01 
  5.161e+05  2.123e-01 
  5.162e+05  2.123e-01 
  5.163e+05  2.123e-01 
  5.164e+05  2.123e-01 
  5.165e+05  2.123e-01 
  5.166e+05  2.123e-01 
  5.167e+05  2.123e-01 
  5.168e+05  2.123e-01 
  5.169e+05  2.123e-01 
  5.170e+05  2.123e-01 
  5.171e+05  2.123e-01 
  5.172e+05  2.123e-01 
  5.173e+05  2.123e-01 
  5.174e+05  2.123e-01 
  5.175e+05  2.123e-01 
  5.176e+05  2.123e-01 
  5.177e+05  2.123e-01 
  5.178e+05  2.123e-01 
  5.179e+05  2.123e-01 
  5.180e+05  2.123e-01 
  5.181e+05  2.123e-01 
  5.182e+05  2.123e-01 
  5.183e+05  2.123e-01 
  5.184e+05  2.123e-01 
  5.185e+05  2.123e-01 
  5.186e+05  2.123e-01 
  5.187e+05  2.123e-01 
  5.188e+05  2.123e-01 
  5.189e+05  2.123e-01 
  5.190e+05  2.123e-01 
  5.191e+05  2.123e-01 
  5.192e+05  2.123e-01 
  5.193e+05  2.123e-01 
  5.194e+05  2.123e-01 
  5.195e+05  2.123e-01 
  5.196e+05  2.123e-01 
  5.197e+05  2.123e-01 
  5.198e+05  2.123e-01 
  5.199e+05  2.123e-01 
  5.200e+05  2.123e-01 
  5.201e+05  2.123e-01 
  5.202e+05  2.123e-01 
  5.203e+05  2.123e-01 
  5.204e+05  2.123e-01 
  5.205e+05  2.123e-01 
  5.206e+05  2.123e-01 
  5.207e+05  2.123e-01 
  5.208e+05  2.123e-01 
  5.209e+05  2.123e-01 
  5.210e+05  2.123e-01 
  5.211e+05  2.123e-01 
  5.212e+05  2.123e-01 
  5.213e+05  2.123e-01 
  5.214e+05  2.123e-01 
  5.215e+05  2.123e-01 
  5.216e+05  2.123e-01 
  5.217e+05  2.123e-01 
  5.218e+05  2.123e-01 
  5.219e+05  2.123e-01 
  5.220e+05  2.123e-01 
  5.221e+05  2.123e-01 
  5.222e+05  2.123e-01 
  5.223e+05  2.123e-01 
  5.224e+05  2.123e-01 
  5.225e+05  2.123e-01 
  5.226e+05  2.123e-01 
  5.227e+05  2.123e-01 
  5.228e+05  2.123e-01 
  5.229e+05  2.123e-01 
  5.230e+05  2.123e-01 
  5.231e+05  2.123e-01 
  5.232e+05  2.123e-01 
  5.233e+05  2.123e-01 
  5.234e+05  2.123e-01 
  5.235e+05  2.123e-01 
  5.236e+05  2.123e-01 
  5.237e+05  2.123e-01 
  5.238e+05  2.123e-01 
  5.239e+05  2.123e-01 
  5.240e+05  2.123e-01 
  5.241e+05  2.123e-01 
  5.242e+05  2.123e-01 
  5.243e+05  2.123e-01 
  5.244e+05  2.123e-01 
  5.245e+05  2.123e-01 
  5.246e+05  2.123e-01 
  5.247e+05  2.123e-01 
  5.248e+05  2.123e-01 
  5.249e+05  2.123e-01 
  5.250e+05  2.123e-01 
  5.251e+05  2.123e-01 
  5.252e+05  2.123e-01 
  5.253e+05  2.123e-01 
  5.254e+05  2.123e-01 
  5.255e+05  2.123e-01 
  5.256e+05  2.123e-01 
  5.257e+05  2.123e-01 
  5.258e+05  2.123e-01 
  5.259e+05  2.123e-01 
  5.260e+05  2.123e-01 
  5.261e+05  2.123e-01 
  5.262e+05  2.123e-01 
  5.263e+05  2.123e-01 
  5.264e+05  2.123e-01 
  5.265e+05  2.123e-01 
  5.266e+05  2.123e-01 
  5.267e+05  2.123e-01 
  5.268e+05  2.123e-01 
  5.269e+05  2.123e-01 
  5.270e+05  2.123e-01 
  5.271e+05  2.123e-01 
  5.272e+05  2.123e-01 
  5.273e+05  2.123e-01 
  5.274e+05  2.123e-01 
  5.275e+05  2.123e-01 
  5.276e+05  2.123e-01 
  5.277e+05  2.123e-01 
  5.278e+05  2.123e-01 
  5.279e+05  2.123e-01 
  5.280e+05  2.123e-01 
  5.281e+05  2.123e-01 
  5.282e+05  2.123e-01 
  5.283e+05  2.123e-01 
  5.284e+05  2.123e-01 
  5.285e+05  2.123e-01 
  5.286e+05  2.123e-01 
  5.287e+05  2.123e-01 
  5.288e+05  2.123e-01 
  5.289e+05  2.123e-01 
  5.290e+05  2.123e-01 
  5.291e+05  2.123e-01 
  5.292e+05  2.123e-01 
  5.293e+05  2.123e-01 
  5.294e+05  2.123e-01 
  5.295e+05  2.123e-01 
  5.296e+05  2.123e-01 
  5.297e+05  2.123e-01 
  5.298e+05  2.123e-01 
  5.299e+05  2.123e-01 
  5.300e+05  2.123e-01 
  5.301e+05  2.123e-01 
  5.302e+05  2.123e-01 
  5.303e+05  2.123e-01 
  5.304e+05  2.123e-01 
  5.305e+05  2.123e-01 
  5.306e+05  2.123e-01 
  5.307e+05  2.123e-01 
  5.308e+05  2.123e-01 
  5.309e+05  2.123e-01 
  5.310e+05  2.123e-01 
  5.311e+05  2.123e-01 
  5.312e+05  2.123e-01 
  5.313e+05  2.123e-01 
  5.314e+05  2.123e-01 
  5.315e+05  2.123e-01 
  5.316e+05  2.123e-01 
  5.317e+05  2.123e-01 
  5.318e+05  2.123e-01 
  5.319e+05  2.123e-01 
  5.320e+05  2.123e-01 
  5.321e+05  2.123e-01 
  5.322e+05  2.123e-01 
  5.323e+05  2.123e-01 
  5.324e+05  2.123e-01 
  5.325e+05  2.123e-01 
  5.326e+05  2.123e-01 
  5.327e+05  2.123e-01 
  5.328e+05  2.123e-01 
  5.329e+05  2.123e-01 
  5.330e+05  2.123e-01 
  5.331e+05  2.123e-01 
  5.332e+05  2.123e-01 
  5.333e+05  2.123e-01 
  5.334e+05  2.123e-01 
  5.335e+05  2.123e-01 
  5.336e+05  2.123e-01 
  5.337e+05  2.123e-01 
  5.338e+05  2.123e-01 
  5.339e+05  2.123e-01 
  5.340e+05  2.123e-01 
  5.341e+05  2.123e-01 
  5.342e+05  2.123e-01 
  5.343e+05  2.123e-01 
  5.344e+05  2.123e-01 
  5.345e+05  2.123e-01 
  5.346e+05  2.123e-01 
  5.347e+05  2.123e-01 
  5.348e+05  2.123e-01 
  5.349e+05  2.123e-01 
  5.350e+05  2.123e-01 
  5.351e+05  2.123e-01 
  5.352e+05  2.123e-01 
  5.353e+05  2.123e-01 
  5.354e+05  2.123e-01 
  5.355e+05  2.123e-01 
  5.356e+05  2.123e-01 
  5.357e+05  2.123e-01 
  5.358e+05  2.123e-01 
  5.359e+05  2.123e-01 
  5.360e+05  2.123e-01 
  5.361e+05  2.123e-01 
  5.362e+05  2.123e-01 
  5.363e+05  2.123e-01 
  5.364e+05  2.123e-01 
  5.365e+05  2.123e-01 
  5.366e+05  2.123e-01 
  5.367e+05  2.123e-01 
  5.368e+05  2.123e-01 
  5.369e+05  2.123e-01 
  5.370e+05  2.123e-01 
  5.371e+05  2.123e-01 
  5.372e+05  2.123e-01 
  5.373e+05  2.123e-01 
  5.374e+05  2.123e-01 
  5.375e+05  2.123e-01 
  5.376e+05  2.123e-01 
  5.377e+05  2.123e-01 
  5.378e+05  2.123e-01 
  5.379e+05  2.123e-01 
  5.380e+05  2.123e-01 
  5.381e+05  2.123e-01 
  5.382e+05  2.123e-01 
  5.383e+05  2.123e-01 
  5.384e+05  2.123e-01 
  5.385e+05  2.123e-01 
  5.386e+05  2.123e-01 
  5.387e+05  2.123e-01 
  5.388e+05  2.123e-01 
  5.389e+05  2.123e-01 
  5.390e+05  2.123e-01 
  5.391e+05  2.123e-01 
  5.392e+05  2.123e-01 
  5.393e+05  2.123e-01 
  5.394e+05  2.123e-01 
  5.395e+05  2.123e-01 
  5.396e+05  2.123e-01 
  5.397e+05  2.123e-01 
  5.398e+05  2.123e-01 
  5.399e+05  2.123e-01 
  5.400e+05  2.123e-01 
  5.401e+05  2.123e-01 
  5.402e+05  2.123e-01 
  5.403e+05  2.123e-01 
  5.404e+05  2.123e-01 
  5.405e+05  2.123e-01 
  5.406e+05  2.123e-01 
  5.407e+05  2.123e-01 
  5.408e+05  2.123e-01 
  5.409e+05  2.123e-01 
  5.410e+05  2.123e-01 
  5.411e+05  2.123e-01 
  5.412e+05  2.123e-01 
  5.413e+05  2.123e-01 
  5.414e+05  2.123e-01 
  5.415e+05  2.123e-01 
  5.416e+05  2.123e-01 
  5.417e+05  2.123e-01 
  5.418e+05  2.123e-01 
  5.419e+05  2.123e-01 
  5.420e+05  2.123e-01 
  5.421e+05  2.123e-01 
  5.422e+05  2.123e-01 
  5.423e+05  2.123e-01 
  5.424e+05  2.123e-01 
  5.425e+05  2.123e-01 
  5.426e+05  2.123e-01 
  5.427e+05  2.123e-01 
  5.428e+05  2.123e-01 
  5.429e+05  2.123e-01 
  5.430e+05  2.123e-01 
  5.431e+05  2.123e-01 
  5.432e+05  2.123e-01 
  5.433e+05  2.123e-01 
  5.434e+05  2.123e-01 
  5.435e+05  2.123e-01 
  5.436e+05  2.123e-01 
  5.437e+05  2.123e-01 
  5.438e+05  2.123e-01 
  5.439e+05  2.123e-01 
  5.440e+05  2.123e-01 
  5.441e+05  2.123e-01 
  5.442e+05  2.123e-01 
  5.443e+05  2.123e-01 
  5.444e+05  2.123e-01 
  5.445e+05  2.123e-01 
  5.446e+05  2.123e-01 
  5.447e+05  2.123e-01 
  5.448e+05  2.123e-01 
  5.449e+05  2.123e-01 
  5.450e+05  2.123e-01 
  5.451e+05  2.123e-01 
  5.452e+05  2.123e-01 
  5.453e+05  2.123e-01 
  5.454e+05  2.123e-01 
  5.455e+05  2.123e-01 
  5.456e+05  2.123e-01 
  5.457e+05  2.123e-01 
  5.458e+05  2.123e-01 
  5.459e+05  2.123e-01 
  5.460e+05  2.123e-01 
  5.461e+05  2.123e-01 
  5.462e+05  2.123e-01 
  5.463e+05  2.123e-01 
  5.464e+05  2.123e-01 
  5.465e+05  2.123e-01 
  5.466e+05  2.123e-01 
  5.467e+05  2.123e-01 
  5.468e+05  2.123e-01 
  5.469e+05  2.123e-01 
  5.470e+05  2.123e-01 
  5.471e+05  2.123e-01 
  5.472e+05  2.123e-01 
  5.473e+05  2.123e-01 
  5.474e+05  2.123e-01 
  5.475e+05  2.123e-01 
  5.476e+05  2.123e-01 
  5.477e+05  2.123e-01 
  5.478e+05  2.123e-01 
  5.479e+05  2.123e-01 
  5.480e+05  2.123e-01 
  5.481e+05  2.123e-01 
  5.482e+05  2.123e-01 
  5.483e+05  2.123e-01 
  5.484e+05  2.123e-01 
  5.485e+05  2.123e-01 
  5.486e+05  2.123e-01 
  5.487e+05  2.123e-01 
  5.488e+05  2.123e-01 
  5.489e+05  2.123e-01 
  5.490e+05  2.123e-01 
  5.491e+05  2.123e-01 
  5.492e+05  2.123e-01 
  5.493e+05  2.123e-01 
  5.494e+05  2.123e-01 
  5.495e+05  2.123e-01 
  5.496e+05  2.123e-01 
  5.497e+05  2.123e-01 
  5.498e+05  2.123e-01 
  5.499e+05  2.123e-01 
  5.500e+05  2.123e-01 
  5.501e+05  2.123e-01 
  5.502e+05  2.123e-01 
  5.503e+05  2.123e-01 
  5.504e+05  2.123e-01 
  5.505e+05  2.123e-01 
  5.506e+05  2.123e-01 
  5.507e+05  2.123e-01 
  5.508e+05  2.123e-01 
  5.509e+05  2.123e-01 
  5.510e+05  2.123e-01 
  5.511e+05  2.123e-01 
  5.512e+05  2.123e-01 
  5.513e+05  2.123e-01 
  5.514e+05  2.123e-01 
  5.515e+05  2.123e-01 
  5.516e+05  2.123e-01 
  5.517e+05  2.123e-01 
  5.518e+05  2.123e-01 
  5.519e+05  2.123e-01 
  5.520e+05  2.123e-01 
  5.521e+05  2.123e-01 
  5.522e+05  2.123e-01 
  5.523e+05  2.123e-01 
  5.524e+05  2.123e-01 
  5.525e+05  2.123e-01 
  5.526e+05  2.123e-01 
  5.527e+05  2.123e-01 
  5.528e+05  2.123e-01 
  5.529e+05  2.123e-01 
  5.530e+05  2.123e-01 
  5.531e+05  2.123e-01 
  5.532e+05  2.123e-01 
  5.533e+05  2.123e-01 
  5.534e+05  2.123e-01 
  5.535e+05  2.123e-01 
  5.536e+05  2.123e-01 
  5.537e+05  2.123e-01 
  5.538e+05  2.123e-01 
  5.539e+05  2.123e-01 
  5.540e+05  2.123e-01 
  5.541e+05  2.123e-01 
  5.542e+05  2.123e-01 
  5.543e+05  2.123e-01 
  5.544e+05  2.123e-01 
  5.545e+05  2.123e-01 
  5.546e+05  2.123e-01 
  5.547e+05  2.123e-01 
  5.548e+05  2.123e-01 
  5.549e+05  2.123e-01 
  5.550e+05  2.123e-01 
  5.551e+05  2.123e-01 
  5.552e+05  2.123e-01 
  5.553e+05  2.123e-01 
  5.554e+05  2.123e-01 
  5.555e+05  2.123e-01 
  5.556e+05  2.123e-01 
  5.557e+05  2.123e-01 
  5.558e+05  2.123e-01 
  5.559e+05  2.123e-01 
  5.560e+05  2.123e-01 
  5.561e+05  2.123e-01 
  5.562e+05  2.123e-01 
  5.563e+05  2.123e-01 
  5.564e+05  2.123e-01 
  5.565e+05  2.123e-01 
  5.566e+05  2.123e-01 
  5.567e+05  2.123e-01 
  5.568e+05  2.123e-01 
  5.569e+05  2.123e-01 
  5.570e+05  2.123e-01 
  5.571e+05  2.123e-01 
  5.572e+05  2.123e-01 
  5.573e+05  2.123e-01 
  5.574e+05  2.123e-01 
  5.575e+05  2.123e-01 
  5.576e+05  2.123e-01 
  5.577e+05  2.123e-01 
  5.578e+05  2.123e-01 
  5.579e+05  2.123e-01 
  5.580e+05  2.123e-01 
  5.581e+05  2.123e-01 
  5.582e+05  2.123e-01 
  5.583e+05  2.123e-01 
  5.584e+05  2.123e-01 
  5.585e+05  2.123e-01 
  5.586e+05  2.123e-01 
  5.587e+05  2.123e-01 
  5.588e+05  2.123e-01 
  5.589e+05  2.123e-01 
  5.590e+05  2.123e-01 
  5.591e+05  2.123e-01 
  5.592e+05  2.123e-01 
  5.593e+05  2.123e-01 
  5.594e+05  2.123e-01 
  5.595e+05  2.123e-01 
  5.596e+05  2.123e-01 
  5.597e+05  2.123e-01 
  5.598e+05  2.123e-01 
  5.599e+05  2.123e-01 
  5.600e+05  2.123e-01 
  5.601e+05  2.123e-01 
  5.602e+05  2.123e-01 
  5.603e+05  2.123e-01 
  5.604e+05  2.123e-01 
  5.605e+05  2.123e-01 
  5.606e+05  2.123e-01 
  5.607e+05  2.123e-01 
  5.608e+05  2.123e-01 
  5.609e+05  2.123e-01 
  5.610e+05  2.123e-01 
  5.611e+05  2.123e-01 
  5.612e+05  2.123e-01 
  5.613e+05  2.123e-01 
  5.614e+05  2.123e-01 
  5.615e+05  2.123e-01 
  5.616e+05  2.123e-01 
  5.617e+05  2.123e-01 
  5.618e+05  2.123e-01 
  5.619e+05  2.123e-01 
  5.620e+05  2.123e-01 
  5.621e+05  2.123e-01 
  5.622e+05  2.123e-01 
  5.623e+05  2.123e-01 
  5.624e+05  2.123e-01 
  5.625e+05  2.123e-01 
  5.626e+05  2.123e-01 
  5.627e+05  2.123e-01 
  5.628e+05  2.123e-01 
  5.629e+05  2.123e-01 
  5.630e+05  2.123e-01 
  5.631e+05  2.123e-01 
  5.632e+05  2.123e-01 
  5.633e+05  2.123e-01 
  5.634e+05  2.123e-01 
  5.635e+05  2.123e-01 
  5.636e+05  2.123e-01 
  5.637e+05  2.123e-01 
  5.638e+05  2.123e-01 
  5.639e+05  2.123e-01 
  5.640e+05  2.123e-01 
  5.641e+05  2.123e-01 
  5.642e+05  2.123e-01 
  5.643e+05  2.123e-01 
  5.644e+05  2.123e-01 
  5.645e+05  2.123e-01 
  5.646e+05  2.123e-01 
  5.647e+05  2.123e-01 
  5.648e+05  2.123e-01 
  5.649e+05  2.123e-01 
  5.650e+05  2.123e-01 
  5.651e+05  2.123e-01 
  5.652e+05  2.123e-01 
  5.653e+05  2.123e-01 
  5.654e+05  2.123e-01 
  5.655e+05  2.123e-01 
  5.656e+05  2.123e-01 
  5.657e+05  2.123e-01 
  5.658e+05  2.123e-01 
  5.659e+05  2.123e-01 
  5.660e+05  2.123e-01 
  5.661e+05  2.123e-01 
  5.662e+05  2.123e-01 
  5.663e+05  2.123e-01 
  5.664e+05  2.123e-01 
  5.665e+05  2.123e-01 
  5.666e+05  2.123e-01 
  5.667e+05  2.123e-01 
  5.668e+05  2.123e-01 
  5.669e+05  2.123e-01 
  5.670e+05  2.123e-01 
  5.671e+05  2.123e-01 
  5.672e+05  2.123e-01 
  5.673e+05  2.123e-01 
  5.674e+05  2.123e-01 
  5.675e+05  2.123e-01 
  5.676e+05  2.123e-01 
  5.677e+05  2.123e-01 
  5.678e+05  2.123e-01 
  5.679e+05  2.123e-01 
  5.680e+05  2.123e-01 
  5.681e+05  2.123e-01 
  5.682e+05  2.123e-01 
  5.683e+05  2.123e-01 
  5.684e+05  2.123e-01 
  5.685e+05  2.123e-01 
  5.686e+05  2.123e-01 
  5.687e+05  2.123e-01 
  5.688e+05  2.123e-01 
  5.689e+05  2.123e-01 
  5.690e+05  2.123e-01 
  5.691e+05  2.123e-01 
  5.692e+05  2.123e-01 
  5.693e+05  2.123e-01 
  5.694e+05  2.123e-01 
  5.695e+05  2.123e-01 
  5.696e+05  2.123e-01 
  5.697e+05  2.123e-01 
  5.698e+05  2.123e-01 
  5.699e+05  2.123e-01 
  5.700e+05  2.123e-01 
  5.701e+05  2.123e-01 
  5.702e+05  2.123e-01 
  5.703e+05  2.123e-01 
  5.704e+05  2.123e-01 
  5.705e+05  2.123e-01 
  5.706e+05  2.123e-01 
  5.707e+05  2.123e-01 
  5.708e+05  2.123e-01 
  5.709e+05  2.123e-01 
  5.710e+05  2.123e-01 
  5.711e+05  2.123e-01 
  5.712e+05  2.123e-01 
  5.713e+05  2.123e-01 
  5.714e+05  2.123e-01 
  5.715e+05  2.123e-01 
  5.716e+05  2.123e-01 
  5.717e+05  2.123e-01 
  5.718e+05  2.123e-01 
  5.719e+05  2.123e-01 
  5.720e+05  2.123e-01 
  5.721e+05  2.123e-01 
  5.722e+05  2.123e-01 
  5.723e+05  2.123e-01 
  5.724e+05  2.123e-01 
  5.725e+05  2.123e-01 
  5.726e+05  2.123e-01 
  5.727e+05  2.123e-01 
  5.728e+05  2.123e-01 
  5.729e+05  2.123e-01 
  5.730e+05  2.123e-01 
  5.731e+05  2.123e-01 
  5.732e+05  2.123e-01 
  5.733e+05  2.123e-01 
  5.734e+05  2.123e-01 
  5.735e+05  2.123e-01 
  5.736e+05  2.123e-01 
  5.737e+05  2.123e-01 
  5.738e+05  2.123e-01 
  5.739e+05  2.123e-01 
  5.740e+05  2.123e-01 
  5.741e+05  2.123e-01 
  5.742e+05  2.123e-01 
  5.743e+05  2.123e-01 
  5.744e+05  2.123e-01 
  5.745e+05  2.123e-01 
  5.746e+05  2.123e-01 
  5.747e+05  2.123e-01 
  5.748e+05  2.123e-01 
  5.749e+05  2.123e-01 
  5.750e+05  2.123e-01 
  5.751e+05  2.123e-01 
  5.752e+05  2.123e-01 
  5.753e+05  2.123e-01 
  5.754e+05  2.123e-01 
  5.755e+05  2.123e-01 
  5.756e+05  2.123e-01 
  5.757e+05  2.123e-01 
  5.758e+05  2.123e-01 
  5.759e+05  2.123e-01 
  5.760e+05  2.123e-01 
  5.761e+05  2.123e-01 
  5.762e+05  2.123e-01 
  5.763e+05  2.123e-01 
  5.764e+05  2.123e-01 
  5.765e+05  2.123e-01 
  5.766e+05  2.123e-01 
  5.767e+05  2.123e-01 
  5.768e+05  2.123e-01 
  5.769e+05  2.123e-01 
  5.770e+05  2.123e-01 
  5.771e+05  2.123e-01 
  5.772e+05  2.123e-01 
  5.773e+05  2.123e-01 
  5.774e+05  2.123e-01 
  5.775e+05  2.123e-01 
  5.776e+05  2.123e-01 
  5.777e+05  2.123e-01 
  5.778e+05  2.123e-01 
  5.779e+05  2.123e-01 
  5.780e+05  2.123e-01 
  5.781e+05  2.123e-01 
  5.782e+05  2.123e-01 
  5.783e+05  2.123e-01 
  5.784e+05  2.123e-01 
  5.785e+05  2.123e-01 
  5.786e+05  2.123e-01 
  5.787e+05  2.123e-01 
  5.788e+05  2.123e-01 
  5.789e+05  2.123e-01 
  5.790e+05  2.123e-01 
  5.791e+05  2.123e-01 
  5.792e+05  2.123e-01 
  5.793e+05  2.123e-01 
  5.794e+05  2.123e-01 
  5.795e+05  2.123e-01 
  5.796e+05  2.123e-01 
  5.797e+05  2.123e-01 
  5.798e+05  2.123e-01 
  5.799e+05  2.123e-01 
  5.800e+05  2.123e-01 
  5.801e+05  2.123e-01 
  5.802e+05  2.123e-01 
  5.803e+05  2.123e-01 
  5.804e+05  2.123e-01 
  5.805e+05  2.123e-01 
  5.806e+05  2.123e-01 
  5.807e+05  2.123e-01 
  5.808e+05  2.123e-01 
  5.809e+05  2.123e-01 
  5.810e+05  2.123e-01 
  5.811e+05  2.123e-01 
  5.812e+05  2.123e-01 
  5.813e+05  2.123e-01 
  5.814e+05  2.123e-01 
  5.815e+05  2.123e-01 
  5.816e+05  2.123e-01 
  5.817e+05  2.123e-01 
  5.818e+05  2.123e-01 
  5.819e+05  2.123e-01 
  5.820e+05  2.123e-01 
  5.821e+05  2.123e-01 
  5.822e+05  2.123e-01 
  5.823e+05  2.123e-01 
  5.824e+05  2.123e-01 
  5.825e+05  2.123e-01 
  5.826e+05  2.123e-01 
  5.827e+05  2.123e-01 
  5.828e+05  2.123e-01 
  5.829e+05  2.123e-01 
  5.830e+05  2.123e-01 
  5.831e+05  2.123e-01 
  5.832e+05  2.123e-01 
  5.833e+05  2.123e-01 
  5.834e+05  2.123e-01 
  5.835e+05  2.123e-01 
  5.836e+05  2.123e-01 
  5.837e+05  2.123e-01 
  5.838e+05  2.123e-01 
  5.839e+05  2.123e-01 
  5.840e+05  2.123e-01 
  5.841e+05  2.123e-01 
  5.842e+05  2.123e-01 
  5.843e+05  2.123e-01 
  5.844e+05  2.123e-01 
  5.845e+05  2.123e-01 
  5.846e+05  2.123e-01 
  5.847e+05  2.123e-01 
  5.848e+05  2.123e-01 
  5.849e+05  2.123e-01 
  5.850e+05  2.123e-01 
  5.851e+05  2.123e-01 
  5.852e+05  2.123e-01 
  5.853e+05  2.123e-01 
  5.854e+05  2.123e-01 
  5.855e+05  2.123e-01 
  5.856e+05  2.123e-01 
  5.857e+05  2.123e-01 
  5.858e+05  2.123e-01 
  5.859e+05  2.123e-01 
  5.860e+05  2.123e-01 
  5.861e+05  2.123e-01 
  5.862e+05  2.123e-01 
  5.863e+05  2.123e-01 
  5.864e+05  2.123e-01 
  5.865e+05  2.123e-01 
  5.866e+05  2.123e-01 
  5.867e+05  2.123e-01 
  5.868e+05  2.123e-01 
  5.869e+05  2.123e-01 
  5.870e+05  2.123e-01 
  5.871e+05  2.123e-01 
  5.872e+05  2.123e-01 
  5.873e+05  2.123e-01 
  5.874e+05  2.123e-01 
  5.875e+05  2.123e-01 
  5.876e+05  2.123e-01 
  5.877e+05  2.123e-01 
  5.878e+05  2.123e-01 
  5.879e+05  2.123e-01 
  5.880e+05  2.123e-01 
  5.881e+05  2.123e-01 
  5.882e+05  2.123e-01 
  5.883e+05  2.123e-01 
  5.884e+05  2.123e-01 
  5.885e+05  2.123e-01 
  5.886e+05  2.123e-01 
  5.887e+05  2.123e-01 
  5.888e+05  2.123e-01 
  5.889e+05  2.123e-01 
  5.890e+05  2.123e-01 
  5.891e+05  2.123e-01 
  5.892e+05  2.123e-01 
  5.893e+05  2.123e-01 
  5.894e+05  2.123e-01 
  5.895e+05  2.123e-01 
  5.896e+05  2.123e-01 
  5.897e+05  2.123e-01 
  5.898e+05  2.123e-01 
  5.899e+05  2.123e-01 
  5.900e+05  2.123e-01 
  5.901e+05  2.123e-01 
  5.902e+05  2.123e-01 
  5.903e+05  2.123e-01 
  5.904e+05  2.123e-01 
  5.905e+05  2.123e-01 
  5.906e+05  2.123e-01 
  5.907e+05  2.123e-01 
  5.908e+05  2.123e-01 
  5.909e+05  2.123e-01 
  5.910e+05  2.123e-01 
  5.911e+05  2.123e-01 
  5.912e+05  2.123e-01 
  5.913e+05  2.123e-01 
  5.914e+05  2.123e-01 
  5.915e+05  2.123e-01 
  5.916e+05  2.123e-01 
  5.917e+05  2.123e-01 
  5.918e+05  2.123e-01 
  5.919e+05  2.123e-01 
  5.920e+05  2.123e-01 
  5.921e+05  2.123e-01 
  5.922e+05  2.123e-01 
  5.923e+05  2.123e-01 
  5.924e+05  2.123e-01 
  5.925e+05  2.123e-01 
  5.926e+05  2.123e-01 
  5.927e+05  2.123e-01 
  5.928e+05  2.123e-01 
  5.929e+05  2.123e-01 
  5.930e+05  2.123e-01 
  5.931e+05  2.123e-01 
  5.932e+05  2.123e-01 
  5.933e+05  2.123e-01 
  5.934e+05  2.123e-01 
  5.935e+05  2.123e-01 
  5.936e+05  2.123e-01 
  5.937e+05  2.123e-01 
  5.938e+05  2.123e-01 
  5.939e+05  2.123e-01 
  5.940e+05  2.123e-01 
  5.941e+05  2.123e-01 
  5.942e+05  2.123e-01 
  5.943e+05  2.123e-01 
  5.944e+05  2.123e-01 
  5.945e+05  2.123e-01 
  5.946e+05  2.123e-01 
  5.947e+05  2.123e-01 
  5.948e+05  2.123e-01 
  5.949e+05  2.123e-01 
  5.950e+05  2.123e-01 
  5.951e+05  2.123e-01 
  5.952e+05  2.123e-01 
  5.953e+05  2.123e-01 
  5.954e+05  2.123e-01 
  5.955e+05  2.123e-01 
  5.956e+05  2.123e-01 
  5.957e+05  2.123e-01 
  5.958e+05  2.123e-01 
  5.959e+05  2.123e-01 
  5.960e+05  2.123e-01 
  5.961e+05  2.123e-01 
  5.962e+05  2.123e-01 
  5.963e+05  2.123e-01 
  5.964e+05  2.123e-01 
  5.965e+05  2.123e-01 
  5.966e+05  2.123e-01 
  5.967e+05  2.123e-01 
  5.968e+05  2.123e-01 
  5.969e+05  2.123e-01 
  5.970e+05  2.123e-01 
  5.971e+05  2.123e-01 
  5.972e+05  2.123e-01 
  5.973e+05  2.123e-01 
  5.974e+05  2.123e-01 
  5.975e+05  2.123e-01 
  5.976e+05  2.123e-01 
  5.977e+05  2.123e-01 
  5.978e+05  2.123e-01 
  5.979e+05  2.123e-01 
  5.980e+05  2.123e-01 
  5.981e+05  2.123e-01 
  5.982e+05  2.123e-01 
  5.983e+05  2.123e-01 
  5.984e+05  2.123e-01 
  5.985e+05  2.123e-01 
  5.986e+05  2.123e-01 
  5.987e+05  2.123e-01 
  5.988e+05  2.123e-01 
  5.989e+05  2.123e-01 
  5.990e+05  2.123e-01 
  5.991e+05  2.123e-01 
  5.992e+05  2.123e-01 
  5.993e+05  2.123e-01 
  5.994e+05  2.123e-01 
  5.995e+05  2.123e-01 
  5.996e+05  2.123e-01 
  5.997e+05  2.123e-01 
  5.998e+05  2.123e-01 
  5.999e+05  2.123e-01 
  6.000e+05  2.123e-01 


==> figures/Figure_2/f_3ae_5.txt <==
n c 
  5.000e+05  3.614e+00 
  5.001e+05  3.614e+00 
  5.002e+05  2.822e+00 
  5.004e+05  2.822e+00 
  5.005e+05  2.760e+00 
  5.006e+05  2.760e+00 
  5.008e+05  2.681e+00 
  5.009e+05  1.557e+00 
  5.010e+05  1.266e+00 
  5.011e+05  1.251e+00 
  5.012e+05  8.746e-01 
  5.014e+05  8.746e-01 
  5.015e+05  7.555e-01 
  5.016e+05  7.555e-01 
  5.018e+05  7.555e-01 
  5.019e+05  7.555e-01 
  5.020e+05  7.555e-01 
  5.021e+05  7.555e-01 
  5.022e+05  4.915e-01 
  5.024e+05  4.915e-01 
  5.025e+05  4.915e-01 
  5.026e+05  3.047e-01 
  5.028e+05  3.047e-01 
  5.029e+05  3.047e-01 
  5.030e+05  3.047e-01 
  5.031e+05  3.047e-01 
  5.032e+05  3.047e-01 
  5.034e+05  3.047e-01 
  5.035e+05  3.047e-01 
  5.036e+05  3.047e-01 
  5.038e+05  3.047e-01 
  5.039e+05  3.047e-01 
  5.040e+05  3.047e-01 
  5.041e+05  3.047e-01 
  5.042e+05  3.047e-01 
  5.044e+05  3.040e-01 
  5.045e+05  3.040e-01 
  5.046e+05  3.040e-01 
  5.048e+05  3.040e-01 
  5.049e+05  2.857e-01 
  5.050e+05  2.857e-01 
  5.051e+05  2.760e-01 
  5.052e+05  2.760e-01 
  5.054e+05  2.760e-01 
  5.055e+05  2.760e-01 
  5.056e+05  2.760e-01 
  5.058e+05  2.730e-01 
  5.059e+05  2.708e-01 
  5.060e+05  2.708e-01 
  5.061e+05  2.689e-01 
  5.062e+05  2.689e-01 
  5.064e+05  2.689e-01 
  5.065e+05  2.664e-01 
  5.066e+05  2.664e-01 
  5.068e+05  2.664e-01 
  5.069e+05  2.664e-01 
  5.070e+05  2.664e-01 
  5.071e+05  2.661e-01 
  5.072e+05  2.661e-01 
  5.074e+05  2.661e-01 
  5.075e+05  2.661e-01 
  5.076e+05  2.660e-01 
  5.078e+05  2.657e-01 
  5.079e+05  2.657e-01 
  5.080e+05  2.657e-01 
  5.081e+05  2.657e-01 
  5.082e+05  2.657e-01 
  5.084e+05  2.657e-01 
  5.085e+05  2.657e-01 
  5.086e+05  2.657e-01 
  5.088e+05  2.657e-01 
  5.089e+05  2.657e-01 
  5.090e+05  2.657e-01 
  5.091e+05  2.657e-01 
  5.092e+05  2.657e-01 
  5.094e+05  2.657e-01 
  5.095e+05  2.657e-01 
  5.096e+05  2.657e-01 
  5.098e+05  2.657e-01 
  5.099e+05  2.657e-01 
  5.100e+05  2.657e-01 
  5.101e+05  2.657e-01 
  5.102e+05  2.657e-01 
  5.104e+05  2.657e-01 
  5.105e+05  2.657e-01 
  5.106e+05  2.657e-01 
  5.108e+05  2.657e-01 
  5.109e+05  2.657e-01 
  5.110e+05  2.657e-01 
  5.111e+05  2.657e-01 
  5.112e+05  2.657e-01 
  5.114e+05  2.657e-01 
  5.115e+05  2.657e-01 
  5.116e+05  2.657e-01 
  5.118e+05  2.657e-01 
  5.119e+05  2.657e-01 
  5.120e+05  2.657e-01 
  5.121e+05  2.657e-01 
  5.122e+05  2.657e-01 
  5.124e+05  2.657e-01 
  5.125e+05  2.657e-01 
  5.126e+05  2.657e-01 
  5.128e+05  2.657e-01 
  5.129e+05  2.657e-01 
  5.130e+05  2.657e-01 
  5.131e+05  2.657e-01 
  5.132e+05  2.657e-01 
  5.134e+05  2.657e-01 
  5.135e+05  2.657e-01 
  5.136e+05  2.657e-01 
  5.138e+05  2.657e-01 
  5.139e+05  2.657e-01 
  5.140e+05  2.657e-01 
  5.141e+05  2.657e-01 
  5.142e+05  2.657e-01 
  5.144e+05  2.657e-01 
  5.145e+05  2.657e-01 
  5.146e+05  2.657e-01 
  5.148e+05  2.657e-01 
  5.149e+05  2.657e-01 
  5.150e+05  2.657e-01 
  5.151e+05  2.657e-01 
  5.152e+05  2.657e-01 
  5.154e+05  2.657e-01 
  5.155e+05  2.657e-01 
  5.156e+05  2.657e-01 
  5.158e+05  2.657e-01 
  5.159e+05  2.657e-01 
  5.160e+05  2.657e-01 
  5.161e+05  2.657e-01 
  5.162e+05  2.657e-01 
  5.164e+05  2.657e-01 
  5.165e+05  2.657e-01 
  5.166e+05  2.657e-01 
  5.168e+05  2.657e-01 
  5.169e+05  2.657e-01 
  5.170e+05  2.657e-01 
  5.171e+05  2.657e-01 
  5.172e+05  2.657e-01 
  5.174e+05  2.657e-01 
  5.175e+05  2.657e-01 
  5.176e+05  2.657e-01 
  5.178e+05  2.657e-01 
  5.179e+05  2.657e-01 
  5.180e+05  2.657e-01 
  5.181e+05  2.657e-01 
  5.182e+05  2.657e-01 
  5.184e+05  2.657e-01 
  5.185e+05  2.657e-01 
  5.186e+05  2.657e-01 
  5.188e+05  2.657e-01 
  5.189e+05  2.657e-01 
  5.190e+05  2.657e-01 
  5.191e+05  2.657e-01 
  5.192e+05  2.657e-01 
  5.194e+05  2.657e-01 
  5.195e+05  2.657e-01 
  5.196e+05  2.657e-01 
  5.198e+05  2.657e-01 
  5.199e+05  2.657e-01 
  5.200e+05  2.657e-01 
  5.201e+05  2.657e-01 
  5.202e+05  2.657e-01 
  5.204e+05  2.657e-01 
  5.205e+05  2.657e-01 
  5.206e+05  2.657e-01 
  5.208e+05  2.657e-01 
  5.209e+05  2.657e-01 
  5.210e+05  2.657e-01 
  5.211e+05  2.657e-01 
  5.212e+05  2.657e-01 
  5.214e+05  2.657e-01 
  5.215e+05  2.657e-01 
  5.216e+05  2.657e-01 
  5.218e+05  2.657e-01 
  5.219e+05  2.657e-01 
  5.220e+05  2.657e-01 
  5.221e+05  2.657e-01 
  5.222e+05  2.657e-01 
  5.224e+05  2.657e-01 
  5.225e+05  2.657e-01 
  5.226e+05  2.657e-01 
  5.228e+05  2.657e-01 
  5.229e+05  2.657e-01 
  5.230e+05  2.657e-01 
  5.231e+05  2.657e-01 
  5.232e+05  2.657e-01 
  5.234e+05  2.657e-01 
  5.235e+05  2.657e-01 
  5.236e+05  2.657e-01 
  5.238e+05  2.657e-01 
  5.239e+05  2.657e-01 
  5.240e+05  2.657e-01 
  5.241e+05  2.657e-01 
  5.242e+05  2.657e-01 
  5.244e+05  2.657e-01 
  5.245e+05  2.657e-01 
  5.246e+05  2.657e-01 
  5.248e+05  2.657e-01 
  5.249e+05  2.657e-01 
  5.250e+05  2.657e-01 
  5.251e+05  2.657e-01 
  5.252e+05  2.657e-01 
  5.254e+05  2.657e-01 
  5.255e+05  2.657e-01 
  5.256e+05  2.657e-01 
  5.258e+05  2.657e-01 
  5.259e+05  2.657e-01 
  5.260e+05  2.657e-01 
  5.261e+05  2.657e-01 
  5.262e+05  2.657e-01 
  5.264e+05  2.657e-01 
  5.265e+05  2.657e-01 
  5.266e+05  2.657e-01 
  5.268e+05  2.657e-01 
  5.269e+05  2.657e-01 
  5.270e+05  2.657e-01 
  5.271e+05  2.657e-01 
  5.272e+05  2.657e-01 
  5.274e+05  2.657e-01 
  5.275e+05  2.657e-01 
  5.276e+05  2.657e-01 
  5.278e+05  2.657e-01 
  5.279e+05  2.657e-01 
  5.280e+05  2.657e-01 
  5.281e+05  2.657e-01 
  5.282e+05  2.657e-01 
  5.284e+05  2.657e-01 
  5.285e+05  2.657e-01 
  5.286e+05  2.657e-01 
  5.288e+05  2.657e-01 
  5.289e+05  2.657e-01 
  5.290e+05  2.657e-01 
  5.291e+05  2.657e-01 
  5.292e+05  2.657e-01 
  5.294e+05  2.657e-01 
  5.295e+05  2.657e-01 
  5.296e+05  2.657e-01 
  5.298e+05  2.657e-01 
  5.299e+05  2.657e-01 
  5.300e+05  2.657e-01 
  5.301e+05  2.657e-01 
  5.302e+05  2.657e-01 
  5.304e+05  2.657e-01 
  5.305e+05  2.657e-01 
  5.306e+05  2.657e-01 
  5.308e+05  2.657e-01 
  5.309e+05  2.657e-01 
  5.310e+05  2.657e-01 
  5.311e+05  2.657e-01 
  5.312e+05  2.657e-01 
  5.314e+05  2.657e-01 
  5.315e+05  2.657e-01 
  5.316e+05  2.657e-01 
  5.318e+05  2.657e-01 
  5.319e+05  2.657e-01 
  5.320e+05  2.657e-01 
  5.321e+05  2.657e-01 
  5.322e+05  2.657e-01 
  5.324e+05  2.657e-01 
  5.325e+05  2.657e-01 
  5.326e+05  2.657e-01 
  5.328e+05  2.657e-01 
  5.329e+05  2.657e-01 
  5.330e+05  2.657e-01 
  5.331e+05  2.657e-01 
  5.332e+05  2.657e-01 
  5.334e+05  2.657e-01 
  5.335e+05  2.657e-01 
  5.336e+05  2.657e-01 
  5.338e+05  2.657e-01 
  5.339e+05  2.657e-01 
  5.340e+05  2.657e-01 
  5.341e+05  2.657e-01 
  5.342e+05  2.657e-01 
  5.344e+05  2.657e-01 
  5.345e+05  2.657e-01 
  5.346e+05  2.657e-01 
  5.348e+05  2.657e-01 
  5.349e+05  2.657e-01 
  5.350e+05  2.657e-01 
  5.351e+05  2.657e-01 
  5.352e+05  2.657e-01 
  5.354e+05  2.657e-01 
  5.355e+05  2.657e-01 
  5.356e+05  2.657e-01 
  5.358e+05  2.657e-01 
  5.359e+05  2.657e-01 
  5.360e+05  2.657e-01 
  5.361e+05  2.657e-01 
  5.362e+05  2.657e-01 
  5.364e+05  2.657e-01 
  5.365e+05  2.657e-01 
  5.366e+05  2.657e-01 
  5.368e+05  2.657e-01 
  5.369e+05  2.657e-01 
  5.370e+05  2.657e-01 
  5.371e+05  2.657e-01 
  5.372e+05  2.657e-01 
  5.374e+05  2.657e-01 
  5.375e+05  2.657e-01 
  5.376e+05  2.657e-01 
  5.378e+05  2.657e-01 
  5.379e+05  2.657e-01 
  5.380e+05  2.657e-01 
  5.381e+05  2.657e-01 
  5.382e+05  2.657e-01 
  5.384e+05  2.657e-01 
  5.385e+05  2.657e-01 
  5.386e+05  2.657e-01 
  5.388e+05  2.657e-01 
  5.389e+05  2.657e-01 
  5.390e+05  2.657e-01 
  5.391e+05  2.657e-01 
  5.392e+05  2.657e-01 
  5.394e+05  2.657e-01 
  5.395e+05  2.657e-01 
  5.396e+05  2.657e-01 
  5.398e+05  2.657e-01 
  5.399e+05  2.657e-01 
  5.400e+05  2.657e-01 
  5.401e+05  2.657e-01 
  5.402e+05  2.657e-01 
  5.404e+05  2.657e-01 
  5.405e+05  2.657e-01 
  5.406e+05  2.657e-01 
  5.408e+05  2.657e-01 
  5.409e+05  2.657e-01 
  5.410e+05  2.657e-01 
  5.411e+05  2.657e-01 
  5.412e+05  2.657e-01 
  5.414e+05  2.657e-01 
  5.415e+05  2.657e-01 
  5.416e+05  2.657e-01 
  5.418e+05  2.657e-01 
  5.419e+05  2.657e-01 
  5.420e+05  2.657e-01 
  5.421e+05  2.657e-01 
  5.422e+05  2.657e-01 
  5.424e+05  2.657e-01 
  5.425e+05  2.657e-01 
  5.426e+05  2.657e-01 
  5.428e+05  2.657e-01 
  5.429e+05  2.657e-01 
  5.430e+05  2.657e-01 
  5.431e+05  2.657e-01 
  5.432e+05  2.657e-01 
  5.434e+05  2.657e-01 
  5.435e+05  2.657e-01 
  5.436e+05  2.657e-01 
  5.438e+05  2.657e-01 
  5.439e+05  2.657e-01 
  5.440e+05  2.657e-01 
  5.441e+05  2.657e-01 
  5.442e+05  2.657e-01 
  5.444e+05  2.657e-01 
  5.445e+05  2.657e-01 
  5.446e+05  2.657e-01 
  5.448e+05  2.657e-01 
  5.449e+05  2.657e-01 
  5.450e+05  2.657e-01 
  5.451e+05  2.657e-01 
  5.452e+05  2.657e-01 
  5.454e+05  2.657e-01 
  5.455e+05  2.657e-01 
  5.456e+05  2.657e-01 
  5.458e+05  2.657e-01 
  5.459e+05  2.657e-01 
  5.460e+05  2.657e-01 
  5.461e+05  2.657e-01 
  5.462e+05  2.657e-01 
  5.464e+05  2.657e-01 
  5.465e+05  2.657e-01 
  5.466e+05  2.657e-01 
  5.468e+05  2.657e-01 
  5.469e+05  2.657e-01 
  5.470e+05  2.657e-01 
  5.471e+05  2.657e-01 
  5.472e+05  2.657e-01 
  5.474e+05  2.657e-01 
  5.475e+05  2.657e-01 
  5.476e+05  2.657e-01 
  5.478e+05  2.657e-01 
  5.479e+05  2.657e-01 
  5.480e+05  2.657e-01 
  5.481e+05  2.657e-01 
  5.482e+05  2.657e-01 
  5.484e+05  2.657e-01 
  5.485e+05  2.657e-01 
  5.486e+05  2.657e-01 
  5.488e+05  2.657e-01 
  5.489e+05  2.657e-01 
  5.490e+05  2.657e-01 
  5.491e+05  2.657e-01 
  5.492e+05  2.657e-01 
  5.494e+05  2.657e-01 
  5.495e+05  2.657e-01 
  5.496e+05  2.657e-01 
  5.498e+05  2.657e-01 
  5.499e+05  2.657e-01 
  5.500e+05  2.657e-01 
  5.501e+05  2.657e-01 
  5.502e+05  2.657e-01 
  5.504e+05  2.657e-01 
  5.505e+05  2.657e-01 
  5.506e+05  2.657e-01 
  5.508e+05  2.657e-01 
  5.509e+05  2.657e-01 
  5.510e+05  2.657e-01 
  5.511e+05  2.657e-01 
  5.512e+05  2.657e-01 
  5.514e+05  2.657e-01 
  5.515e+05  2.657e-01 
  5.516e+05  2.657e-01 
  5.518e+05  2.657e-01 
  5.519e+05  2.657e-01 
  5.520e+05  2.657e-01 
  5.521e+05  2.657e-01 
  5.522e+05  2.657e-01 
  5.524e+05  2.657e-01 
  5.525e+05  2.657e-01 
  5.526e+05  2.657e-01 
  5.528e+05  2.657e-01 
  5.529e+05  2.657e-01 
  5.530e+05  2.657e-01 
  5.531e+05  2.657e-01 
  5.532e+05  2.657e-01 
  5.534e+05  2.657e-01 
  5.535e+05  2.657e-01 
  5.536e+05  2.657e-01 
  5.538e+05  2.657e-01 
  5.539e+05  2.657e-01 
  5.540e+05  2.657e-01 
  5.541e+05  2.657e-01 
  5.542e+05  2.657e-01 
  5.544e+05  2.657e-01 
  5.545e+05  2.657e-01 
  5.546e+05  2.657e-01 
  5.548e+05  2.657e-01 
  5.549e+05  2.657e-01 
  5.550e+05  2.657e-01 
  5.551e+05  2.657e-01 
  5.552e+05  2.657e-01 
  5.554e+05  2.657e-01 
  5.555e+05  2.657e-01 
  5.556e+05  2.657e-01 
  5.558e+05  2.657e-01 
  5.559e+05  2.657e-01 
  5.560e+05  2.657e-01 
  5.561e+05  2.657e-01 
  5.562e+05  2.657e-01 
  5.564e+05  2.657e-01 
  5.565e+05  2.657e-01 
  5.566e+05  2.657e-01 
  5.568e+05  2.657e-01 
  5.569e+05  2.657e-01 
  5.570e+05  2.657e-01 
  5.571e+05  2.657e-01 
  5.572e+05  2.657e-01 
  5.574e+05  2.657e-01 
  5.575e+05  2.657e-01 
  5.576e+05  2.657e-01 
  5.578e+05  2.657e-01 
  5.579e+05  2.657e-01 
  5.580e+05  2.657e-01 
  5.581e+05  2.657e-01 
  5.582e+05  2.657e-01 
  5.584e+05  2.657e-01 
  5.585e+05  2.657e-01 
  5.586e+05  2.657e-01 
  5.588e+05  2.657e-01 
  5.589e+05  2.657e-01 
  5.590e+05  2.657e-01 
  5.591e+05  2.657e-01 
  5.592e+05  2.657e-01 
  5.594e+05  2.657e-01 
  5.595e+05  2.657e-01 
  5.596e+05  2.657e-01 
  5.598e+05  2.657e-01 
  5.599e+05  2.657e-01 
  5.600e+05  2.657e-01 
  5.601e+05  2.657e-01 
  5.602e+05  2.657e-01 
  5.604e+05  2.657e-01 
  5.605e+05  2.657e-01 
  5.606e+05  2.657e-01 
  5.608e+05  2.657e-01 
  5.609e+05  2.657e-01 
  5.610e+05  2.657e-01 
  5.611e+05  2.657e-01 
  5.612e+05  2.657e-01 
  5.614e+05  2.657e-01 
  5.615e+05  2.657e-01 
  5.616e+05  2.657e-01 
  5.618e+05  2.657e-01 
  5.619e+05  2.657e-01 
  5.620e+05  2.657e-01 
  5.621e+05  2.657e-01 
  5.622e+05  2.657e-01 
  5.624e+05  2.657e-01 
  5.625e+05  2.657e-01 
  5.626e+05  2.657e-01 
  5.628e+05  2.657e-01 
  5.629e+05  2.657e-01 
  5.630e+05  2.657e-01 
  5.631e+05  2.657e-01 
  5.632e+05  2.657e-01 
  5.634e+05  2.657e-01 
  5.635e+05  2.657e-01 
  5.636e+05  2.657e-01 
  5.638e+05  2.657e-01 
  5.639e+05  2.657e-01 
  5.640e+05  2.657e-01 
  5.641e+05  2.657e-01 
  5.642e+05  2.657e-01 
  5.644e+05  2.657e-01 
  5.645e+05  2.657e-01 
  5.646e+05  2.657e-01 
  5.648e+05  2.657e-01 
  5.649e+05  2.657e-01 
  5.650e+05  2.657e-01 
  5.651e+05  2.657e-01 
  5.652e+05  2.657e-01 
  5.654e+05  2.657e-01 
  5.655e+05  2.657e-01 
  5.656e+05  2.657e-01 
  5.658e+05  2.657e-01 
  5.659e+05  2.657e-01 
  5.660e+05  2.657e-01 
  5.661e+05  2.657e-01 
  5.662e+05  2.657e-01 
  5.664e+05  2.657e-01 
  5.665e+05  2.657e-01 
  5.666e+05  2.657e-01 
  5.668e+05  2.657e-01 
  5.669e+05  2.657e-01 
  5.670e+05  2.657e-01 
  5.671e+05  2.657e-01 
  5.672e+05  2.657e-01 
  5.674e+05  2.657e-01 
  5.675e+05  2.657e-01 
  5.676e+05  2.657e-01 
  5.678e+05  2.657e-01 
  5.679e+05  2.657e-01 
  5.680e+05  2.657e-01 
  5.681e+05  2.657e-01 
  5.682e+05  2.657e-01 
  5.684e+05  2.657e-01 
  5.685e+05  2.657e-01 
  5.686e+05  2.657e-01 
  5.688e+05  2.657e-01 
  5.689e+05  2.657e-01 
  5.690e+05  2.657e-01 
  5.691e+05  2.657e-01 
  5.692e+05  2.657e-01 
  5.694e+05  2.657e-01 
  5.695e+05  2.657e-01 
  5.696e+05  2.657e-01 
  5.698e+05  2.657e-01 
  5.699e+05  2.657e-01 
  5.700e+05  2.657e-01 
  5.701e+05  2.657e-01 
  5.702e+05  2.657e-01 
  5.704e+05  2.657e-01 
  5.705e+05  2.657e-01 
  5.706e+05  2.657e-01 
  5.708e+05  2.657e-01 
  5.709e+05  2.657e-01 
  5.710e+05  2.657e-01 
  5.711e+05  2.657e-01 
  5.712e+05  2.657e-01 
  5.714e+05  2.657e-01 
  5.715e+05  2.657e-01 
  5.716e+05  2.657e-01 
  5.718e+05  2.657e-01 
  5.719e+05  2.657e-01 
  5.720e+05  2.657e-01 
  5.721e+05  2.657e-01 
  5.722e+05  2.657e-01 
  5.724e+05  2.657e-01 
  5.725e+05  2.657e-01 
  5.726e+05  2.657e-01 
  5.728e+05  2.657e-01 
  5.729e+05  2.657e-01 
  5.730e+05  2.657e-01 
  5.731e+05  2.657e-01 
  5.732e+05  2.657e-01 
  5.734e+05  2.657e-01 
  5.735e+05  2.657e-01 
  5.736e+05  2.657e-01 
  5.738e+05  2.657e-01 
  5.739e+05  2.657e-01 
  5.740e+05  2.657e-01 
  5.741e+05  2.657e-01 
  5.742e+05  2.657e-01 
  5.744e+05  2.657e-01 
  5.745e+05  2.657e-01 
  5.746e+05  2.657e-01 
  5.748e+05  2.657e-01 
  5.749e+05  2.657e-01 
  5.750e+05  2.657e-01 
  5.751e+05  2.657e-01 
  5.752e+05  2.657e-01 
  5.754e+05  2.657e-01 
  5.755e+05  2.657e-01 
  5.756e+05  2.657e-01 
  5.758e+05  2.657e-01 
  5.759e+05  2.657e-01 
  5.760e+05  2.657e-01 
  5.761e+05  2.657e-01 
  5.762e+05  2.657e-01 
  5.764e+05  2.657e-01 
  5.765e+05  2.657e-01 
  5.766e+05  2.657e-01 
  5.768e+05  2.657e-01 
  5.769e+05  2.657e-01 
  5.770e+05  2.657e-01 
  5.771e+05  2.657e-01 
  5.772e+05  2.657e-01 
  5.774e+05  2.657e-01 
  5.775e+05  2.657e-01 
  5.776e+05  2.657e-01 
  5.778e+05  2.657e-01 
  5.779e+05  2.657e-01 
  5.780e+05  2.657e-01 
  5.781e+05  2.657e-01 
  5.782e+05  2.657e-01 
  5.784e+05  2.657e-01 
  5.785e+05  2.657e-01 
  5.786e+05  2.657e-01 
  5.788e+05  2.657e-01 
  5.789e+05  2.657e-01 
  5.790e+05  2.657e-01 
  5.791e+05  2.657e-01 
  5.792e+05  2.657e-01 
  5.794e+05  2.657e-01 
  5.795e+05  2.657e-01 
  5.796e+05  2.657e-01 
  5.798e+05  2.657e-01 
  5.799e+05  2.657e-01 
  5.800e+05  2.657e-01 
  5.801e+05  2.657e-01 
  5.802e+05  2.657e-01 
  5.804e+05  2.657e-01 
  5.805e+05  2.657e-01 
  5.806e+05  2.657e-01 
  5.808e+05  2.657e-01 
  5.809e+05  2.657e-01 
  5.810e+05  2.657e-01 
  5.811e+05  2.657e-01 
  5.812e+05  2.657e-01 
  5.814e+05  2.657e-01 
  5.815e+05  2.657e-01 
  5.816e+05  2.657e-01 
  5.818e+05  2.657e-01 
  5.819e+05  2.657e-01 
  5.820e+05  2.657e-01 
  5.821e+05  2.657e-01 
  5.822e+05  2.657e-01 
  5.824e+05  2.657e-01 
  5.825e+05  2.657e-01 
  5.826e+05  2.657e-01 
  5.828e+05  2.657e-01 
  5.829e+05  2.657e-01 
  5.830e+05  2.657e-01 
  5.831e+05  2.657e-01 
  5.832e+05  2.657e-01 
  5.834e+05  2.657e-01 
  5.835e+05  2.657e-01 
  5.836e+05  2.657e-01 
  5.838e+05  2.657e-01 
  5.839e+05  2.657e-01 
  5.840e+05  2.657e-01 
  5.841e+05  2.657e-01 
  5.842e+05  2.657e-01 
  5.844e+05  2.657e-01 
  5.845e+05  2.657e-01 
  5.846e+05  2.657e-01 
  5.848e+05  2.657e-01 
  5.849e+05  2.657e-01 
  5.850e+05  2.657e-01 
  5.851e+05  2.657e-01 
  5.852e+05  2.657e-01 
  5.854e+05  2.657e-01 
  5.855e+05  2.657e-01 
  5.856e+05  2.657e-01 
  5.858e+05  2.657e-01 
  5.859e+05  2.657e-01 
  5.860e+05  2.657e-01 
  5.861e+05  2.657e-01 
  5.862e+05  2.657e-01 
  5.864e+05  2.657e-01 
  5.865e+05  2.657e-01 
  5.866e+05  2.657e-01 
  5.868e+05  2.657e-01 
  5.869e+05  2.657e-01 
  5.870e+05  2.657e-01 
  5.871e+05  2.657e-01 
  5.872e+05  2.657e-01 
  5.874e+05  2.657e-01 
  5.875e+05  2.657e-01 
  5.876e+05  2.657e-01 
  5.878e+05  2.657e-01 
  5.879e+05  2.657e-01 
  5.880e+05  2.657e-01 
  5.881e+05  2.657e-01 
  5.882e+05  2.657e-01 
  5.884e+05  2.657e-01 
  5.885e+05  2.657e-01 
  5.886e+05  2.657e-01 
  5.888e+05  2.657e-01 
  5.889e+05  2.657e-01 
  5.890e+05  2.657e-01 
  5.891e+05  2.657e-01 
  5.892e+05  2.657e-01 
  5.894e+05  2.657e-01 
  5.895e+05  2.657e-01 
  5.896e+05  2.657e-01 
  5.898e+05  2.657e-01 
  5.899e+05  2.657e-01 
  5.900e+05  2.657e-01 
  5.901e+05  2.657e-01 
  5.902e+05  2.657e-01 
  5.904e+05  2.657e-01 
  5.905e+05  2.657e-01 
  5.906e+05  2.657e-01 
  5.908e+05  2.657e-01 
  5.909e+05  2.657e-01 
  5.910e+05  2.657e-01 
  5.911e+05  2.657e-01 
  5.912e+05  2.657e-01 
  5.914e+05  2.657e-01 
  5.915e+05  2.657e-01 
  5.916e+05  2.657e-01 
  5.918e+05  2.657e-01 
  5.919e+05  2.657e-01 
  5.920e+05  2.657e-01 
  5.921e+05  2.657e-01 
  5.922e+05  2.657e-01 
  5.924e+05  2.657e-01 
  5.925e+05  2.657e-01 
  5.926e+05  2.657e-01 
  5.928e+05  2.657e-01 
  5.929e+05  2.657e-01 
  5.930e+05  2.657e-01 
  5.931e+05  2.657e-01 
  5.932e+05  2.657e-01 
  5.934e+05  2.657e-01 
  5.935e+05  2.657e-01 
  5.936e+05  2.657e-01 
  5.938e+05  2.657e-01 
  5.939e+05  2.657e-01 
  5.940e+05  2.657e-01 
  5.941e+05  2.657e-01 
  5.942e+05  2.657e-01 
  5.944e+05  2.657e-01 
  5.945e+05  2.657e-01 
  5.946e+05  2.657e-01 
  5.948e+05  2.657e-01 
  5.949e+05  2.657e-01 
  5.950e+05  2.657e-01 
  5.951e+05  2.657e-01 
  5.952e+05  2.657e-01 
  5.954e+05  2.657e-01 
  5.955e+05  2.657e-01 
  5.956e+05  2.657e-01 
  5.958e+05  2.657e-01 
  5.959e+05  2.657e-01 
  5.960e+05  2.657e-01 
  5.961e+05  2.657e-01 
  5.962e+05  2.657e-01 
  5.964e+05  2.657e-01 
  5.965e+05  2.657e-01 
  5.966e+05  2.657e-01 
  5.968e+05  2.657e-01 
  5.969e+05  2.657e-01 
  5.970e+05  2.657e-01 
  5.971e+05  2.657e-01 
  5.972e+05  2.657e-01 
  5.974e+05  2.657e-01 
  5.975e+05  2.657e-01 
  5.976e+05  2.657e-01 
  5.978e+05  2.657e-01 
  5.979e+05  2.657e-01 
  5.980e+05  2.657e-01 
  5.981e+05  2.657e-01 
  5.982e+05  2.657e-01 
  5.984e+05  2.657e-01 
  5.985e+05  2.657e-01 
  5.986e+05  2.657e-01 
  5.988e+05  2.657e-01 
  5.989e+05  2.657e-01 
  5.990e+05  2.657e-01 
  5.991e+05  2.657e-01 
  5.992e+05  2.657e-01 
  5.994e+05  2.657e-01 
  5.995e+05  2.657e-01 
  5.996e+05  2.657e-01 
  5.998e+05  2.657e-01 
  5.999e+05  2.657e-01 
  6.000e+05  2.657e-01 
  6.001e+05  2.657e-01 
  6.002e+05  2.657e-01 
  6.004e+05  2.657e-01 
  6.005e+05  2.657e-01 
  6.006e+05  2.657e-01 
  6.008e+05  2.657e-01 
  6.009e+05  2.657e-01 
  6.010e+05  2.657e-01 
  6.011e+05  2.657e-01 
  6.012e+05  2.657e-01 
  6.014e+05  2.657e-01 
  6.015e+05  2.657e-01 
  6.016e+05  2.657e-01 
  6.018e+05  2.657e-01 
  6.019e+05  2.657e-01 
  6.020e+05  2.657e-01 
  6.021e+05  2.657e-01 
  6.022e+05  2.657e-01 
  6.024e+05  2.657e-01 
  6.025e+05  2.657e-01 
  6.026e+05  2.657e-01 
  6.028e+05  2.657e-01 
  6.029e+05  2.657e-01 
  6.030e+05  2.657e-01 
  6.031e+05  2.657e-01 
  6.032e+05  2.657e-01 
  6.034e+05  2.657e-01 
  6.035e+05  2.657e-01 
  6.036e+05  2.657e-01 
  6.038e+05  2.657e-01 
  6.039e+05  2.657e-01 
  6.040e+05  2.657e-01 
  6.041e+05  2.657e-01 
  6.042e+05  2.657e-01 
  6.044e+05  2.657e-01 
  6.045e+05  2.657e-01 
  6.046e+05  2.657e-01 
  6.048e+05  2.657e-01 
  6.049e+05  2.657e-01 
  6.050e+05  2.657e-01 
  6.051e+05  2.657e-01 
  6.052e+05  2.657e-01 
  6.054e+05  2.657e-01 
  6.055e+05  2.657e-01 
  6.056e+05  2.657e-01 
  6.058e+05  2.657e-01 
  6.059e+05  2.657e-01 
  6.060e+05  2.657e-01 
  6.061e+05  2.657e-01 
  6.062e+05  2.657e-01 
  6.064e+05  2.657e-01 
  6.065e+05  2.657e-01 
  6.066e+05  2.657e-01 
  6.068e+05  2.657e-01 
  6.069e+05  2.657e-01 
  6.070e+05  2.657e-01 
  6.071e+05  2.657e-01 
  6.072e+05  2.657e-01 
  6.074e+05  2.657e-01 
  6.075e+05  2.657e-01 
  6.076e+05  2.657e-01 
  6.078e+05  2.657e-01 
  6.079e+05  2.657e-01 
  6.080e+05  2.657e-01 
  6.081e+05  2.657e-01 
  6.082e+05  2.657e-01 
  6.084e+05  2.657e-01 
  6.085e+05  2.657e-01 
  6.086e+05  2.657e-01 
  6.088e+05  2.657e-01 
  6.089e+05  2.657e-01 
  6.090e+05  2.657e-01 
  6.091e+05  2.657e-01 
  6.092e+05  2.657e-01 
  6.094e+05  2.657e-01 
  6.095e+05  2.657e-01 
  6.096e+05  2.657e-01 
  6.098e+05  2.657e-01 
  6.099e+05  2.657e-01 
  6.100e+05  2.657e-01 
  6.101e+05  2.657e-01 
  6.102e+05  2.657e-01 
  6.104e+05  2.657e-01 
  6.105e+05  2.657e-01 
  6.106e+05  2.657e-01 
  6.108e+05  2.657e-01 
  6.109e+05  2.657e-01 
  6.110e+05  2.657e-01 
  6.111e+05  2.657e-01 
  6.112e+05  2.657e-01 
  6.114e+05  2.657e-01 
  6.115e+05  2.657e-01 
  6.116e+05  2.657e-01 
  6.118e+05  2.657e-01 
  6.119e+05  2.657e-01 
  6.120e+05  2.657e-01 
  6.121e+05  2.657e-01 
  6.122e+05  2.657e-01 
  6.124e+05  2.657e-01 
  6.125e+05  2.657e-01 
  6.126e+05  2.657e-01 
  6.128e+05  2.657e-01 
  6.129e+05  2.657e-01 
  6.130e+05  2.657e-01 
  6.131e+05  2.657e-01 
  6.132e+05  2.657e-01 
  6.134e+05  2.657e-01 
  6.135e+05  2.657e-01 
  6.136e+05  2.657e-01 
  6.138e+05  2.657e-01 
  6.139e+05  2.657e-01 
  6.140e+05  2.657e-01 
  6.141e+05  2.657e-01 
  6.142e+05  2.657e-01 
  6.144e+05  2.657e-01 
  6.145e+05  2.657e-01 
  6.146e+05  2.657e-01 
  6.148e+05  2.657e-01 
  6.149e+05  2.657e-01 
  6.150e+05  2.657e-01 
  6.151e+05  2.657e-01 
  6.152e+05  2.657e-01 
  6.154e+05  2.657e-01 
  6.155e+05  2.657e-01 
  6.156e+05  2.657e-01 
  6.158e+05  2.657e-01 
  6.159e+05  2.657e-01 
  6.160e+05  2.657e-01 
  6.161e+05  2.657e-01 
  6.162e+05  2.657e-01 
  6.164e+05  2.657e-01 
  6.165e+05  2.657e-01 
  6.166e+05  2.657e-01 
  6.168e+05  2.657e-01 
  6.169e+05  2.657e-01 
  6.170e+05  2.657e-01 
  6.171e+05  2.657e-01 
  6.172e+05  2.657e-01 
  6.174e+05  2.657e-01 
  6.175e+05  2.657e-01 
  6.176e+05  2.657e-01 
  6.178e+05  2.657e-01 
  6.179e+05  2.657e-01 
  6.180e+05  2.657e-01 
  6.181e+05  2.657e-01 
  6.182e+05  2.657e-01 
  6.184e+05  2.657e-01 
  6.185e+05  2.657e-01 
  6.186e+05  2.657e-01 
  6.188e+05  2.657e-01 
  6.189e+05  2.657e-01 
  6.190e+05  2.657e-01 
  6.191e+05  2.657e-01 
  6.192e+05  2.657e-01 
  6.194e+05  2.657e-01 
  6.195e+05  2.657e-01 
  6.196e+05  2.657e-01 
  6.198e+05  2.657e-01 
  6.199e+05  2.657e-01 
  6.200e+05  2.657e-01 
  6.201e+05  2.657e-01 
  6.202e+05  2.657e-01 
  6.204e+05  2.657e-01 
  6.205e+05  2.657e-01 
  6.206e+05  2.657e-01 
  6.208e+05  2.657e-01 
  6.209e+05  2.657e-01 
  6.210e+05  2.657e-01 
  6.211e+05  2.657e-01 
  6.212e+05  2.657e-01 
  6.214e+05  2.657e-01 
  6.215e+05  2.657e-01 
  6.216e+05  2.657e-01 
  6.218e+05  2.657e-01 
  6.219e+05  2.657e-01 
  6.220e+05  2.657e-01 
  6.221e+05  2.657e-01 
  6.222e+05  2.657e-01 
  6.224e+05  2.657e-01 
  6.225e+05  2.657e-01 
  6.226e+05  2.657e-01 
  6.228e+05  2.657e-01 
  6.229e+05  2.657e-01 
  6.230e+05  2.657e-01 
  6.231e+05  2.657e-01 
  6.232e+05  2.657e-01 
  6.234e+05  2.657e-01 
  6.235e+05  2.657e-01 
  6.236e+05  2.657e-01 
  6.238e+05  2.657e-01 
  6.239e+05  2.657e-01 
  6.240e+05  2.657e-01 
  6.241e+05  2.657e-01 
  6.242e+05  2.657e-01 
  6.244e+05  2.657e-01 
  6.245e+05  2.657e-01 
  6.246e+05  2.657e-01 
  6.248e+05  2.657e-01 
  6.249e+05  2.657e-01 
  6.250e+05  2.657e-01 


==> figures/Figure_2/f_3ae_6.txt <==
n c 
  5.000e+05  4.053e+00 
  5.002e+05  4.053e+00 
  5.003e+05  2.051e+00 
  5.004e+05  2.051e+00 
  5.006e+05  1.928e+00 
  5.008e+05  8.753e-01 
  5.009e+05  8.753e-01 
  5.010e+05  8.753e-01 
  5.012e+05  8.753e-01 
  5.014e+05  8.753e-01 
  5.015e+05  8.753e-01 
  5.016e+05  8.753e-01 
  5.018e+05  5.774e-01 
  5.020e+05  5.774e-01 
  5.021e+05  5.774e-01 
  5.022e+05  5.774e-01 
  5.024e+05  5.774e-01 
  5.026e+05  5.774e-01 
  5.027e+05  5.774e-01 
  5.028e+05  5.774e-01 
  5.030e+05  5.774e-01 
  5.032e+05  5.774e-01 
  5.033e+05  5.774e-01 
  5.034e+05  5.774e-01 
  5.036e+05  5.148e-01 
  5.038e+05  5.148e-01 
  5.039e+05  5.069e-01 
  5.040e+05  5.069e-01 
  5.042e+05  4.940e-01 
  5.044e+05  4.940e-01 
  5.045e+05  4.940e-01 
  5.046e+05  4.847e-01 
  5.048e+05  4.645e-01 
  5.050e+05  4.423e-01 
  5.051e+05  4.423e-01 
  5.052e+05  4.317e-01 
  5.054e+05  4.317e-01 
  5.056e+05  4.317e-01 
  5.057e+05  4.257e-01 
  5.058e+05  4.207e-01 
  5.060e+05  4.207e-01 
  5.062e+05  4.011e-01 
  5.063e+05  4.011e-01 
  5.064e+05  4.003e-01 
  5.066e+05  4.003e-01 
  5.068e+05  3.961e-01 
  5.069e+05  3.961e-01 
  5.070e+05  3.961e-01 
  5.072e+05  3.961e-01 
  5.074e+05  3.961e-01 
  5.075e+05  3.878e-01 
  5.076e+05  3.878e-01 
  5.078e+05  3.878e-01 
  5.080e+05  3.878e-01 
  5.081e+05  3.878e-01 
  5.082e+05  3.878e-01 
  5.084e+05  3.878e-01 
  5.086e+05  3.878e-01 
  5.087e+05  3.878e-01 
  5.088e+05  3.878e-01 
  5.090e+05  3.873e-01 
  5.092e+05  3.859e-01 
  5.093e+05  3.857e-01 
  5.094e+05  3.850e-01 
  5.096e+05  3.846e-01 
  5.098e+05  3.844e-01 
  5.099e+05  3.844e-01 
  5.100e+05  3.844e-01 
  5.102e+05  3.840e-01 
  5.104e+05  3.840e-01 
  5.105e+05  3.840e-01 
  5.106e+05  3.840e-01 
  5.108e+05  3.837e-01 
  5.110e+05  3.837e-01 
  5.111e+05  3.836e-01 
  5.112e+05  3.836e-01 
  5.114e+05  3.834e-01 
  5.116e+05  3.834e-01 
  5.117e+05  3.834e-01 
  5.118e+05  3.834e-01 
  5.120e+05  3.833e-01 
  5.122e+05  3.833e-01 
  5.123e+05  3.833e-01 
  5.124e+05  3.833e-01 
  5.126e+05  3.833e-01 
  5.128e+05  3.832e-01 
  5.129e+05  3.832e-01 
  5.130e+05  3.832e-01 
  5.132e+05  3.832e-01 
  5.134e+05  3.832e-01 
  5.135e+05  3.832e-01 
  5.136e+05  3.832e-01 
  5.138e+05  3.832e-01 
  5.140e+05  3.832e-01 
  5.141e+05  3.832e-01 
  5.142e+05  3.832e-01 
  5.144e+05  3.832e-01 
  5.146e+05  3.832e-01 
  5.147e+05  3.832e-01 
  5.148e+05  3.832e-01 
  5.150e+05  3.832e-01 
  5.152e+05  3.832e-01 
  5.153e+05  3.832e-01 
  5.154e+05  3.832e-01 
  5.156e+05  3.832e-01 
  5.158e+05  3.832e-01 
  5.159e+05  3.832e-01 
  5.160e+05  3.832e-01 
  5.162e+05  3.832e-01 
  5.164e+05  3.832e-01 
  5.165e+05  3.832e-01 
  5.166e+05  3.832e-01 
  5.168e+05  3.832e-01 
  5.170e+05  3.832e-01 
  5.171e+05  3.832e-01 
  5.172e+05  3.832e-01 
  5.174e+05  3.832e-01 
  5.176e+05  3.832e-01 
  5.177e+05  3.832e-01 
  5.178e+05  3.832e-01 
  5.180e+05  3.832e-01 
  5.182e+05  3.832e-01 
  5.183e+05  3.832e-01 
  5.184e+05  3.832e-01 
  5.186e+05  3.832e-01 
  5.188e+05  3.832e-01 
  5.189e+05  3.832e-01 
  5.190e+05  3.832e-01 
  5.192e+05  3.832e-01 
  5.194e+05  3.832e-01 
  5.195e+05  3.832e-01 
  5.196e+05  3.832e-01 
  5.198e+05  3.832e-01 
  5.200e+05  3.832e-01 
  5.201e+05  3.832e-01 
  5.202e+05  3.832e-01 
  5.204e+05  3.832e-01 
  5.206e+05  3.832e-01 
  5.207e+05  3.832e-01 
  5.208e+05  3.832e-01 
  5.210e+05  3.832e-01 
  5.212e+05  3.832e-01 
  5.213e+05  3.832e-01 
  5.214e+05  3.832e-01 
  5.216e+05  3.832e-01 
  5.218e+05  3.832e-01 
  5.219e+05  3.832e-01 
  5.220e+05  3.832e-01 
  5.222e+05  3.832e-01 
  5.224e+05  3.832e-01 
  5.225e+05  3.832e-01 
  5.226e+05  3.832e-01 
  5.228e+05  3.832e-01 
  5.230e+05  3.832e-01 
  5.231e+05  3.832e-01 
  5.232e+05  3.832e-01 
  5.234e+05  3.832e-01 
  5.236e+05  3.832e-01 
  5.237e+05  3.832e-01 
  5.238e+05  3.832e-01 
  5.240e+05  3.832e-01 
  5.242e+05  3.832e-01 
  5.243e+05  3.832e-01 
  5.244e+05  3.832e-01 
  5.246e+05  3.832e-01 
  5.248e+05  3.832e-01 
  5.249e+05  3.832e-01 
  5.250e+05  3.832e-01 
  5.252e+05  3.832e-01 
  5.254e+05  3.832e-01 
  5.255e+05  3.832e-01 
  5.256e+05  3.832e-01 
  5.258e+05  3.832e-01 
  5.260e+05  3.832e-01 
  5.261e+05  3.832e-01 
  5.262e+05  3.832e-01 
  5.264e+05  3.832e-01 
  5.266e+05  3.832e-01 
  5.267e+05  3.832e-01 
  5.268e+05  3.832e-01 
  5.270e+05  3.832e-01 
  5.272e+05  3.832e-01 
  5.273e+05  3.832e-01 
  5.274e+05  3.832e-01 
  5.276e+05  3.832e-01 
  5.278e+05  3.832e-01 
  5.279e+05  3.832e-01 
  5.280e+05  3.832e-01 
  5.282e+05  3.832e-01 
  5.284e+05  3.832e-01 
  5.285e+05  3.832e-01 
  5.286e+05  3.832e-01 
  5.288e+05  3.832e-01 
  5.290e+05  3.832e-01 
  5.291e+05  3.832e-01 
  5.292e+05  3.832e-01 
  5.294e+05  3.832e-01 
  5.296e+05  3.832e-01 
  5.297e+05  3.832e-01 
  5.298e+05  3.832e-01 
  5.300e+05  3.832e-01 
  5.302e+05  3.832e-01 
  5.303e+05  3.832e-01 
  5.304e+05  3.832e-01 
  5.306e+05  3.832e-01 
  5.308e+05  3.832e-01 
  5.309e+05  3.832e-01 
  5.310e+05  3.832e-01 
  5.312e+05  3.832e-01 
  5.314e+05  3.832e-01 
  5.315e+05  3.832e-01 
  5.316e+05  3.832e-01 
  5.318e+05  3.832e-01 
  5.320e+05  3.832e-01 
  5.321e+05  3.832e-01 
  5.322e+05  3.832e-01 
  5.324e+05  3.832e-01 
  5.326e+05  3.832e-01 
  5.327e+05  3.832e-01 
  5.328e+05  3.832e-01 
  5.330e+05  3.832e-01 
  5.332e+05  3.832e-01 
  5.333e+05  3.832e-01 
  5.334e+05  3.832e-01 
  5.336e+05  3.832e-01 
  5.338e+05  3.832e-01 
  5.339e+05  3.832e-01 
  5.340e+05  3.832e-01 
  5.342e+05  3.832e-01 
  5.344e+05  3.832e-01 
  5.345e+05  3.832e-01 
  5.346e+05  3.832e-01 
  5.348e+05  3.832e-01 
  5.350e+05  3.832e-01 
  5.351e+05  3.832e-01 
  5.352e+05  3.832e-01 
  5.354e+05  3.832e-01 
  5.356e+05  3.832e-01 
  5.357e+05  3.832e-01 
  5.358e+05  3.832e-01 
  5.360e+05  3.832e-01 
  5.362e+05  3.832e-01 
  5.363e+05  3.832e-01 
  5.364e+05  3.832e-01 
  5.366e+05  3.832e-01 
  5.368e+05  3.832e-01 
  5.369e+05  3.832e-01 
  5.370e+05  3.832e-01 
  5.372e+05  3.832e-01 
  5.374e+05  3.832e-01 
  5.375e+05  3.832e-01 
  5.376e+05  3.832e-01 
  5.378e+05  3.832e-01 
  5.380e+05  3.832e-01 
  5.381e+05  3.832e-01 
  5.382e+05  3.832e-01 
  5.384e+05  3.832e-01 
  5.386e+05  3.832e-01 
  5.387e+05  3.832e-01 
  5.388e+05  3.832e-01 
  5.390e+05  3.832e-01 
  5.392e+05  3.832e-01 
  5.393e+05  3.832e-01 
  5.394e+05  3.832e-01 
  5.396e+05  3.832e-01 
  5.398e+05  3.832e-01 
  5.399e+05  3.832e-01 
  5.400e+05  3.832e-01 
  5.402e+05  3.832e-01 
  5.404e+05  3.832e-01 
  5.405e+05  3.832e-01 
  5.406e+05  3.832e-01 
  5.408e+05  3.832e-01 
  5.410e+05  3.832e-01 
  5.411e+05  3.832e-01 
  5.412e+05  3.832e-01 
  5.414e+05  3.832e-01 
  5.416e+05  3.832e-01 
  5.417e+05  3.832e-01 
  5.418e+05  3.832e-01 
  5.420e+05  3.832e-01 
  5.422e+05  3.832e-01 
  5.423e+05  3.832e-01 
  5.424e+05  3.832e-01 
  5.426e+05  3.832e-01 
  5.428e+05  3.832e-01 
  5.429e+05  3.832e-01 
  5.430e+05  3.832e-01 
  5.432e+05  3.832e-01 
  5.434e+05  3.832e-01 
  5.435e+05  3.832e-01 
  5.436e+05  3.832e-01 
  5.438e+05  3.832e-01 
  5.440e+05  3.832e-01 
  5.441e+05  3.832e-01 
  5.442e+05  3.832e-01 
  5.444e+05  3.832e-01 
  5.446e+05  3.832e-01 
  5.447e+05  3.832e-01 
  5.448e+05  3.832e-01 
  5.450e+05  3.832e-01 
  5.452e+05  3.832e-01 
  5.453e+05  3.832e-01 
  5.454e+05  3.832e-01 
  5.456e+05  3.832e-01 
  5.458e+05  3.832e-01 
  5.459e+05  3.832e-01 
  5.460e+05  3.832e-01 
  5.462e+05  3.832e-01 
  5.464e+05  3.832e-01 
  5.465e+05  3.832e-01 
  5.466e+05  3.832e-01 
  5.468e+05  3.832e-01 
  5.470e+05  3.832e-01 
  5.471e+05  3.832e-01 
  5.472e+05  3.832e-01 
  5.474e+05  3.832e-01 
  5.476e+05  3.832e-01 
  5.477e+05  3.832e-01 
  5.478e+05  3.832e-01 
  5.480e+05  3.832e-01 
  5.482e+05  3.832e-01 
  5.483e+05  3.832e-01 
  5.484e+05  3.832e-01 
  5.486e+05  3.832e-01 
  5.488e+05  3.832e-01 
  5.489e+05  3.832e-01 
  5.490e+05  3.832e-01 
  5.492e+05  3.832e-01 
  5.494e+05  3.832e-01 
  5.495e+05  3.832e-01 
  5.496e+05  3.832e-01 
  5.498e+05  3.832e-01 
  5.500e+05  3.832e-01 
  5.501e+05  3.832e-01 
  5.502e+05  3.832e-01 
  5.504e+05  3.832e-01 
  5.506e+05  3.832e-01 
  5.507e+05  3.832e-01 
  5.508e+05  3.832e-01 
  5.510e+05  3.832e-01 
  5.512e+05  3.832e-01 
  5.513e+05  3.832e-01 
  5.514e+05  3.832e-01 
  5.516e+05  3.832e-01 
  5.518e+05  3.832e-01 
  5.519e+05  3.832e-01 
  5.520e+05  3.832e-01 
  5.522e+05  3.832e-01 
  5.524e+05  3.832e-01 
  5.525e+05  3.832e-01 
  5.526e+05  3.832e-01 
  5.528e+05  3.832e-01 
  5.530e+05  3.832e-01 
  5.531e+05  3.832e-01 
  5.532e+05  3.832e-01 
  5.534e+05  3.832e-01 
  5.536e+05  3.832e-01 
  5.537e+05  3.832e-01 
  5.538e+05  3.832e-01 
  5.540e+05  3.832e-01 
  5.542e+05  3.832e-01 
  5.543e+05  3.832e-01 
  5.544e+05  3.832e-01 
  5.546e+05  3.832e-01 
  5.548e+05  3.832e-01 
  5.549e+05  3.832e-01 
  5.550e+05  3.832e-01 
  5.552e+05  3.832e-01 
  5.554e+05  3.832e-01 
  5.555e+05  3.832e-01 
  5.556e+05  3.832e-01 
  5.558e+05  3.832e-01 
  5.560e+05  3.832e-01 
  5.561e+05  3.832e-01 
  5.562e+05  3.832e-01 
  5.564e+05  3.832e-01 
  5.566e+05  3.832e-01 
  5.567e+05  3.832e-01 
  5.568e+05  3.832e-01 
  5.570e+05  3.832e-01 
  5.572e+05  3.832e-01 
  5.573e+05  3.832e-01 
  5.574e+05  3.832e-01 
  5.576e+05  3.832e-01 
  5.578e+05  3.832e-01 
  5.579e+05  3.832e-01 
  5.580e+05  3.832e-01 
  5.582e+05  3.832e-01 
  5.584e+05  3.832e-01 
  5.585e+05  3.832e-01 
  5.586e+05  3.832e-01 
  5.588e+05  3.832e-01 
  5.590e+05  3.832e-01 
  5.591e+05  3.832e-01 
  5.592e+05  3.832e-01 
  5.594e+05  3.832e-01 
  5.596e+05  3.832e-01 
  5.597e+05  3.832e-01 
  5.598e+05  3.832e-01 
  5.600e+05  3.832e-01 
  5.602e+05  3.832e-01 
  5.603e+05  3.832e-01 
  5.604e+05  3.832e-01 
  5.606e+05  3.832e-01 
  5.608e+05  3.832e-01 
  5.609e+05  3.832e-01 
  5.610e+05  3.832e-01 
  5.612e+05  3.832e-01 
  5.614e+05  3.832e-01 
  5.615e+05  3.832e-01 
  5.616e+05  3.832e-01 
  5.618e+05  3.832e-01 
  5.620e+05  3.832e-01 
  5.621e+05  3.832e-01 
  5.622e+05  3.832e-01 
  5.624e+05  3.832e-01 
  5.626e+05  3.832e-01 
  5.627e+05  3.832e-01 
  5.628e+05  3.832e-01 
  5.630e+05  3.832e-01 
  5.632e+05  3.832e-01 
  5.633e+05  3.832e-01 
  5.634e+05  3.832e-01 
  5.636e+05  3.832e-01 
  5.638e+05  3.832e-01 
  5.639e+05  3.832e-01 
  5.640e+05  3.832e-01 
  5.642e+05  3.832e-01 
  5.644e+05  3.832e-01 
  5.645e+05  3.832e-01 
  5.646e+05  3.832e-01 
  5.648e+05  3.832e-01 
  5.650e+05  3.832e-01 
  5.651e+05  3.832e-01 
  5.652e+05  3.832e-01 
  5.654e+05  3.832e-01 
  5.656e+05  3.832e-01 
  5.657e+05  3.832e-01 
  5.658e+05  3.832e-01 
  5.660e+05  3.832e-01 
  5.662e+05  3.832e-01 
  5.663e+05  3.832e-01 
  5.664e+05  3.832e-01 
  5.666e+05  3.832e-01 
  5.668e+05  3.832e-01 
  5.669e+05  3.832e-01 
  5.670e+05  3.832e-01 
  5.672e+05  3.832e-01 
  5.674e+05  3.832e-01 
  5.675e+05  3.832e-01 
  5.676e+05  3.832e-01 
  5.678e+05  3.832e-01 
  5.680e+05  3.832e-01 
  5.681e+05  3.832e-01 
  5.682e+05  3.832e-01 
  5.684e+05  3.832e-01 
  5.686e+05  3.832e-01 
  5.687e+05  3.832e-01 
  5.688e+05  3.832e-01 
  5.690e+05  3.832e-01 
  5.692e+05  3.832e-01 
  5.693e+05  3.832e-01 
  5.694e+05  3.832e-01 
  5.696e+05  3.832e-01 
  5.698e+05  3.832e-01 
  5.699e+05  3.832e-01 
  5.700e+05  3.832e-01 
  5.702e+05  3.832e-01 
  5.704e+05  3.832e-01 
  5.705e+05  3.832e-01 
  5.706e+05  3.832e-01 
  5.708e+05  3.832e-01 
  5.710e+05  3.832e-01 
  5.711e+05  3.832e-01 
  5.712e+05  3.832e-01 
  5.714e+05  3.832e-01 
  5.716e+05  3.832e-01 
  5.717e+05  3.832e-01 
  5.718e+05  3.832e-01 
  5.720e+05  3.832e-01 
  5.722e+05  3.832e-01 
  5.723e+05  3.832e-01 
  5.724e+05  3.832e-01 
  5.726e+05  3.832e-01 
  5.728e+05  3.832e-01 
  5.729e+05  3.832e-01 
  5.730e+05  3.832e-01 
  5.732e+05  3.832e-01 
  5.734e+05  3.832e-01 
  5.735e+05  3.832e-01 
  5.736e+05  3.832e-01 
  5.738e+05  3.832e-01 
  5.740e+05  3.832e-01 
  5.741e+05  3.832e-01 
  5.742e+05  3.832e-01 
  5.744e+05  3.832e-01 
  5.746e+05  3.832e-01 
  5.747e+05  3.832e-01 
  5.748e+05  3.832e-01 
  5.750e+05  3.832e-01 
  5.752e+05  3.832e-01 
  5.753e+05  3.832e-01 
  5.754e+05  3.832e-01 
  5.756e+05  3.832e-01 
  5.758e+05  3.832e-01 
  5.759e+05  3.832e-01 
  5.760e+05  3.832e-01 
  5.762e+05  3.832e-01 
  5.764e+05  3.832e-01 
  5.765e+05  3.832e-01 
  5.766e+05  3.832e-01 
  5.768e+05  3.832e-01 
  5.770e+05  3.832e-01 
  5.771e+05  3.832e-01 
  5.772e+05  3.832e-01 
  5.774e+05  3.832e-01 
  5.776e+05  3.832e-01 
  5.777e+05  3.832e-01 
  5.778e+05  3.832e-01 
  5.780e+05  3.832e-01 
  5.782e+05  3.832e-01 
  5.783e+05  3.832e-01 
  5.784e+05  3.832e-01 
  5.786e+05  3.832e-01 
  5.788e+05  3.832e-01 
  5.789e+05  3.832e-01 
  5.790e+05  3.832e-01 
  5.792e+05  3.832e-01 
  5.794e+05  3.832e-01 
  5.795e+05  3.832e-01 
  5.796e+05  3.832e-01 
  5.798e+05  3.832e-01 
  5.800e+05  3.832e-01 
  5.801e+05  3.832e-01 
  5.802e+05  3.832e-01 
  5.804e+05  3.832e-01 
  5.806e+05  3.832e-01 
  5.807e+05  3.832e-01 
  5.808e+05  3.832e-01 
  5.810e+05  3.832e-01 
  5.812e+05  3.832e-01 
  5.813e+05  3.832e-01 
  5.814e+05  3.832e-01 
  5.816e+05  3.832e-01 
  5.818e+05  3.832e-01 
  5.819e+05  3.832e-01 
  5.820e+05  3.832e-01 
  5.822e+05  3.832e-01 
  5.824e+05  3.832e-01 
  5.825e+05  3.832e-01 
  5.826e+05  3.832e-01 
  5.828e+05  3.832e-01 
  5.830e+05  3.832e-01 
  5.831e+05  3.832e-01 
  5.832e+05  3.832e-01 
  5.834e+05  3.832e-01 
  5.836e+05  3.832e-01 
  5.837e+05  3.832e-01 
  5.838e+05  3.832e-01 
  5.840e+05  3.832e-01 
  5.842e+05  3.832e-01 
  5.843e+05  3.832e-01 
  5.844e+05  3.832e-01 
  5.846e+05  3.832e-01 
  5.848e+05  3.832e-01 
  5.849e+05  3.832e-01 
  5.850e+05  3.832e-01 
  5.852e+05  3.832e-01 
  5.854e+05  3.832e-01 
  5.855e+05  3.832e-01 
  5.856e+05  3.832e-01 
  5.858e+05  3.832e-01 
  5.860e+05  3.832e-01 
  5.861e+05  3.832e-01 
  5.862e+05  3.832e-01 
  5.864e+05  3.832e-01 
  5.866e+05  3.832e-01 
  5.867e+05  3.832e-01 
  5.868e+05  3.832e-01 
  5.870e+05  3.832e-01 
  5.872e+05  3.832e-01 
  5.873e+05  3.832e-01 
  5.874e+05  3.832e-01 
  5.876e+05  3.832e-01 
  5.878e+05  3.832e-01 
  5.879e+05  3.832e-01 
  5.880e+05  3.832e-01 
  5.882e+05  3.832e-01 
  5.884e+05  3.832e-01 
  5.885e+05  3.832e-01 
  5.886e+05  3.832e-01 
  5.888e+05  3.832e-01 
  5.890e+05  3.832e-01 
  5.891e+05  3.832e-01 
  5.892e+05  3.832e-01 
  5.894e+05  3.832e-01 
  5.896e+05  3.832e-01 
  5.897e+05  3.832e-01 
  5.898e+05  3.832e-01 
  5.900e+05  3.832e-01 
  5.902e+05  3.832e-01 
  5.903e+05  3.832e-01 
  5.904e+05  3.832e-01 
  5.906e+05  3.832e-01 
  5.908e+05  3.832e-01 
  5.909e+05  3.832e-01 
  5.910e+05  3.832e-01 
  5.912e+05  3.832e-01 
  5.914e+05  3.832e-01 
  5.915e+05  3.832e-01 
  5.916e+05  3.832e-01 
  5.918e+05  3.832e-01 
  5.920e+05  3.832e-01 
  5.921e+05  3.832e-01 
  5.922e+05  3.832e-01 
  5.924e+05  3.832e-01 
  5.926e+05  3.832e-01 
  5.927e+05  3.832e-01 
  5.928e+05  3.832e-01 
  5.930e+05  3.832e-01 
  5.932e+05  3.832e-01 
  5.933e+05  3.832e-01 
  5.934e+05  3.832e-01 
  5.936e+05  3.832e-01 
  5.938e+05  3.832e-01 
  5.939e+05  3.832e-01 
  5.940e+05  3.832e-01 
  5.942e+05  3.832e-01 
  5.944e+05  3.832e-01 
  5.945e+05  3.832e-01 
  5.946e+05  3.832e-01 
  5.948e+05  3.832e-01 
  5.950e+05  3.832e-01 
  5.951e+05  3.832e-01 
  5.952e+05  3.832e-01 
  5.954e+05  3.832e-01 
  5.956e+05  3.832e-01 
  5.957e+05  3.832e-01 
  5.958e+05  3.832e-01 
  5.960e+05  3.832e-01 
  5.962e+05  3.832e-01 
  5.963e+05  3.832e-01 
  5.964e+05  3.832e-01 
  5.966e+05  3.832e-01 
  5.968e+05  3.832e-01 
  5.969e+05  3.832e-01 
  5.970e+05  3.832e-01 
  5.972e+05  3.832e-01 
  5.974e+05  3.832e-01 
  5.975e+05  3.832e-01 
  5.976e+05  3.832e-01 
  5.978e+05  3.832e-01 
  5.980e+05  3.832e-01 
  5.981e+05  3.832e-01 
  5.982e+05  3.832e-01 
  5.984e+05  3.832e-01 
  5.986e+05  3.832e-01 
  5.987e+05  3.832e-01 
  5.988e+05  3.832e-01 
  5.990e+05  3.832e-01 
  5.992e+05  3.832e-01 
  5.993e+05  3.832e-01 
  5.994e+05  3.832e-01 
  5.996e+05  3.832e-01 
  5.998e+05  3.832e-01 
  5.999e+05  3.832e-01 
  6.000e+05  3.832e-01 
  6.002e+05  3.832e-01 
  6.004e+05  3.832e-01 
  6.005e+05  3.832e-01 
  6.006e+05  3.832e-01 
  6.008e+05  3.832e-01 
  6.010e+05  3.832e-01 
  6.011e+05  3.832e-01 
  6.012e+05  3.832e-01 
  6.014e+05  3.832e-01 
  6.016e+05  3.832e-01 
  6.017e+05  3.832e-01 
  6.018e+05  3.832e-01 
  6.020e+05  3.832e-01 
  6.022e+05  3.832e-01 
  6.023e+05  3.832e-01 
  6.024e+05  3.832e-01 
  6.026e+05  3.832e-01 
  6.028e+05  3.832e-01 
  6.029e+05  3.832e-01 
  6.030e+05  3.832e-01 
  6.032e+05  3.832e-01 
  6.034e+05  3.832e-01 
  6.035e+05  3.832e-01 
  6.036e+05  3.832e-01 
  6.038e+05  3.832e-01 
  6.040e+05  3.832e-01 
  6.041e+05  3.832e-01 
  6.042e+05  3.832e-01 
  6.044e+05  3.832e-01 
  6.046e+05  3.832e-01 
  6.047e+05  3.832e-01 
  6.048e+05  3.832e-01 
  6.050e+05  3.832e-01 
  6.052e+05  3.832e-01 
  6.053e+05  3.832e-01 
  6.054e+05  3.832e-01 
  6.056e+05  3.832e-01 
  6.058e+05  3.832e-01 
  6.059e+05  3.832e-01 
  6.060e+05  3.832e-01 
  6.062e+05  3.832e-01 
  6.064e+05  3.832e-01 
  6.065e+05  3.832e-01 
  6.066e+05  3.832e-01 
  6.068e+05  3.832e-01 
  6.070e+05  3.832e-01 
  6.071e+05  3.832e-01 
  6.072e+05  3.832e-01 
  6.074e+05  3.832e-01 
  6.076e+05  3.832e-01 
  6.077e+05  3.832e-01 
  6.078e+05  3.832e-01 
  6.080e+05  3.832e-01 
  6.082e+05  3.832e-01 
  6.083e+05  3.832e-01 
  6.084e+05  3.832e-01 
  6.086e+05  3.832e-01 
  6.088e+05  3.832e-01 
  6.089e+05  3.832e-01 
  6.090e+05  3.832e-01 
  6.092e+05  3.832e-01 
  6.094e+05  3.832e-01 
  6.095e+05  3.832e-01 
  6.096e+05  3.832e-01 
  6.098e+05  3.832e-01 
  6.100e+05  3.832e-01 
  6.101e+05  3.832e-01 
  6.102e+05  3.832e-01 
  6.104e+05  3.832e-01 
  6.106e+05  3.832e-01 
  6.107e+05  3.832e-01 
  6.108e+05  3.832e-01 
  6.110e+05  3.832e-01 
  6.112e+05  3.832e-01 
  6.113e+05  3.832e-01 
  6.114e+05  3.832e-01 
  6.116e+05  3.832e-01 
  6.118e+05  3.832e-01 
  6.119e+05  3.832e-01 
  6.120e+05  3.832e-01 
  6.122e+05  3.832e-01 
  6.124e+05  3.832e-01 
  6.125e+05  3.832e-01 
  6.126e+05  3.832e-01 
  6.128e+05  3.832e-01 
  6.130e+05  3.832e-01 
  6.131e+05  3.832e-01 
  6.132e+05  3.832e-01 
  6.134e+05  3.832e-01 
  6.136e+05  3.832e-01 
  6.137e+05  3.832e-01 
  6.138e+05  3.832e-01 
  6.140e+05  3.832e-01 
  6.142e+05  3.832e-01 
  6.143e+05  3.832e-01 
  6.144e+05  3.832e-01 
  6.146e+05  3.832e-01 
  6.148e+05  3.832e-01 
  6.149e+05  3.832e-01 
  6.150e+05  3.832e-01 
  6.152e+05  3.832e-01 
  6.154e+05  3.832e-01 
  6.155e+05  3.832e-01 
  6.156e+05  3.832e-01 
  6.158e+05  3.832e-01 
  6.160e+05  3.832e-01 
  6.161e+05  3.832e-01 
  6.162e+05  3.832e-01 
  6.164e+05  3.832e-01 
  6.166e+05  3.832e-01 
  6.167e+05  3.832e-01 
  6.168e+05  3.832e-01 
  6.170e+05  3.832e-01 
  6.172e+05  3.832e-01 
  6.173e+05  3.832e-01 
  6.174e+05  3.832e-01 
  6.176e+05  3.832e-01 
  6.178e+05  3.832e-01 
  6.179e+05  3.832e-01 
  6.180e+05  3.832e-01 
  6.182e+05  3.832e-01 
  6.184e+05  3.832e-01 
  6.185e+05  3.832e-01 
  6.186e+05  3.832e-01 
  6.188e+05  3.832e-01 
  6.190e+05  3.832e-01 
  6.191e+05  3.832e-01 
  6.192e+05  3.832e-01 
  6.194e+05  3.832e-01 
  6.196e+05  3.832e-01 
  6.197e+05  3.832e-01 
  6.198e+05  3.832e-01 
  6.200e+05  3.832e-01 
  6.202e+05  3.832e-01 
  6.203e+05  3.832e-01 
  6.204e+05  3.832e-01 
  6.206e+05  3.832e-01 
  6.208e+05  3.832e-01 
  6.209e+05  3.832e-01 
  6.210e+05  3.832e-01 
  6.212e+05  3.832e-01 
  6.214e+05  3.832e-01 
  6.215e+05  3.832e-01 
  6.216e+05  3.832e-01 
  6.218e+05  3.832e-01 
  6.220e+05  3.832e-01 
  6.221e+05  3.832e-01 
  6.222e+05  3.832e-01 
  6.224e+05  3.832e-01 
  6.226e+05  3.832e-01 
  6.227e+05  3.832e-01 
  6.228e+05  3.832e-01 
  6.230e+05  3.832e-01 
  6.232e+05  3.832e-01 
  6.233e+05  3.832e-01 
  6.234e+05  3.832e-01 
  6.236e+05  3.832e-01 
  6.238e+05  3.832e-01 
  6.239e+05  3.832e-01 
  6.240e+05  3.832e-01 
  6.242e+05  3.832e-01 
  6.244e+05  3.832e-01 
  6.245e+05  3.832e-01 
  6.246e+05  3.832e-01 
  6.248e+05  3.832e-01 
  6.250e+05  3.832e-01 
  6.251e+05  3.832e-01 
  6.252e+05  3.832e-01 
  6.254e+05  3.832e-01 
  6.256e+05  3.832e-01 
  6.257e+05  3.832e-01 
  6.258e+05  3.832e-01 
  6.260e+05  3.832e-01 
  6.262e+05  3.832e-01 
  6.263e+05  3.832e-01 
  6.264e+05  3.832e-01 
  6.266e+05  3.832e-01 
  6.268e+05  3.832e-01 
  6.269e+05  3.832e-01 
  6.270e+05  3.832e-01 
  6.272e+05  3.832e-01 
  6.274e+05  3.832e-01 
  6.275e+05  3.832e-01 
  6.276e+05  3.832e-01 
  6.278e+05  3.832e-01 
  6.280e+05  3.832e-01 
  6.281e+05  3.832e-01 
  6.282e+05  3.832e-01 
  6.284e+05  3.832e-01 
  6.286e+05  3.832e-01 
  6.287e+05  3.832e-01 
  6.288e+05  3.832e-01 
  6.290e+05  3.832e-01 
  6.292e+05  3.832e-01 
  6.293e+05  3.832e-01 
  6.294e+05  3.832e-01 
  6.296e+05  3.832e-01 
  6.298e+05  3.832e-01 
  6.299e+05  3.832e-01 
  6.300e+05  3.832e-01 
  6.302e+05  3.832e-01 
  6.304e+05  3.832e-01 
  6.305e+05  3.832e-01 
  6.306e+05  3.832e-01 
  6.308e+05  3.832e-01 
  6.310e+05  3.832e-01 
  6.311e+05  3.832e-01 
  6.312e+05  3.832e-01 
  6.314e+05  3.832e-01 
  6.316e+05  3.832e-01 
  6.317e+05  3.832e-01 
  6.318e+05  3.832e-01 
  6.320e+05  3.832e-01 
  6.322e+05  3.832e-01 
  6.323e+05  3.832e-01 
  6.324e+05  3.832e-01 
  6.326e+05  3.832e-01 
  6.328e+05  3.832e-01 
  6.329e+05  3.832e-01 
  6.330e+05  3.832e-01 
  6.332e+05  3.832e-01 
  6.334e+05  3.832e-01 
  6.335e+05  3.832e-01 
  6.336e+05  3.832e-01 
  6.338e+05  3.832e-01 
  6.340e+05  3.832e-01 
  6.341e+05  3.832e-01 
  6.342e+05  3.832e-01 
  6.344e+05  3.832e-01 
  6.346e+05  3.832e-01 
  6.347e+05  3.832e-01 
  6.348e+05  3.832e-01 
  6.350e+05  3.832e-01 
  6.352e+05  3.832e-01 
  6.353e+05  3.832e-01 
  6.354e+05  3.832e-01 
  6.356e+05  3.832e-01 
  6.358e+05  3.832e-01 
  6.359e+05  3.832e-01 
  6.360e+05  3.832e-01 
  6.362e+05  3.832e-01 
  6.364e+05  3.832e-01 
  6.365e+05  3.832e-01 
  6.366e+05  3.832e-01 
  6.368e+05  3.832e-01 
  6.370e+05  3.832e-01 
  6.371e+05  3.832e-01 
  6.372e+05  3.832e-01 
  6.374e+05  3.832e-01 
  6.376e+05  3.832e-01 
  6.377e+05  3.832e-01 
  6.378e+05  3.832e-01 
  6.380e+05  3.832e-01 
  6.382e+05  3.832e-01 
  6.383e+05  3.832e-01 
  6.384e+05  3.832e-01 
  6.386e+05  3.832e-01 
  6.388e+05  3.832e-01 
  6.389e+05  3.832e-01 
  6.390e+05  3.832e-01 
  6.392e+05  3.832e-01 
  6.394e+05  3.832e-01 
  6.395e+05  3.832e-01 
  6.396e+05  3.832e-01 
  6.398e+05  3.832e-01 
  6.400e+05  3.832e-01 
  6.401e+05  3.832e-01 
  6.402e+05  3.832e-01 
  6.404e+05  3.832e-01 
  6.406e+05  3.832e-01 
  6.407e+05  3.832e-01 
  6.408e+05  3.832e-01 
  6.410e+05  3.832e-01 
  6.412e+05  3.832e-01 
  6.413e+05  3.832e-01 
  6.414e+05  3.832e-01 
  6.416e+05  3.832e-01 
  6.418e+05  3.832e-01 
  6.419e+05  3.832e-01 
  6.420e+05  3.832e-01 
  6.422e+05  3.832e-01 
  6.424e+05  3.832e-01 
  6.425e+05  3.832e-01 
  6.426e+05  3.832e-01 
  6.428e+05  3.832e-01 
  6.430e+05  3.832e-01 
  6.431e+05  3.832e-01 
  6.432e+05  3.832e-01 
  6.434e+05  3.832e-01 
  6.436e+05  3.832e-01 
  6.437e+05  3.832e-01 
  6.438e+05  3.832e-01 
  6.440e+05  3.832e-01 
  6.442e+05  3.832e-01 
  6.443e+05  3.832e-01 
  6.444e+05  3.832e-01 
  6.446e+05  3.832e-01 
  6.448e+05  3.832e-01 
  6.449e+05  3.832e-01 
  6.450e+05  3.832e-01 
  6.452e+05  3.832e-01 
  6.454e+05  3.832e-01 
  6.455e+05  3.832e-01 
  6.456e+05  3.832e-01 
  6.458e+05  3.832e-01 
  6.460e+05  3.832e-01 
  6.461e+05  3.832e-01 
  6.462e+05  3.832e-01 
  6.464e+05  3.832e-01 
  6.466e+05  3.832e-01 
  6.467e+05  3.832e-01 
  6.468e+05  3.832e-01 
  6.470e+05  3.832e-01 
  6.472e+05  3.832e-01 
  6.473e+05  3.832e-01 
  6.474e+05  3.832e-01 
  6.476e+05  3.832e-01 
  6.478e+05  3.832e-01 
  6.479e+05  3.832e-01 
  6.480e+05  3.832e-01 
  6.482e+05  3.832e-01 
  6.484e+05  3.832e-01 
  6.485e+05  3.832e-01 
  6.486e+05  3.832e-01 
  6.488e+05  3.832e-01 
  6.490e+05  3.832e-01 
  6.491e+05  3.832e-01 
  6.492e+05  3.832e-01 
  6.494e+05  3.832e-01 
  6.496e+05  3.832e-01 
  6.497e+05  3.832e-01 
  6.498e+05  3.832e-01 
  6.500e+05  3.832e-01 


==> figures/Figure_2/f_3ae_7.txt <==
n c 
  5.000e+05  6.882e+00 
  5.002e+05  6.882e+00 
  5.004e+05  5.584e+00 
  5.005e+05  3.529e+00 
  5.007e+05  3.529e+00 
  5.009e+05  3.337e+00 
  5.010e+05  2.646e+00 
  5.012e+05  2.646e+00 
  5.014e+05  2.646e+00 
  5.016e+05  1.744e+00 
  5.018e+05  1.384e+00 
  5.019e+05  1.384e+00 
  5.021e+05  1.384e+00 
  5.023e+05  1.384e+00 
  5.024e+05  1.384e+00 
  5.026e+05  9.067e-01 
  5.028e+05  9.067e-01 
  5.030e+05  9.067e-01 
  5.032e+05  9.067e-01 
  5.033e+05  9.067e-01 
  5.035e+05  9.067e-01 
  5.037e+05  7.922e-01 
  5.038e+05  7.922e-01 
  5.040e+05  6.125e-01 
  5.042e+05  4.796e-01 
  5.044e+05  4.796e-01 
  5.046e+05  4.796e-01 
  5.047e+05  4.796e-01 
  5.049e+05  4.227e-01 
  5.051e+05  4.227e-01 
  5.052e+05  4.194e-01 
  5.054e+05  4.194e-01 
  5.056e+05  4.194e-01 
  5.058e+05  4.194e-01 
  5.060e+05  4.194e-01 
  5.061e+05  4.117e-01 
  5.063e+05  3.802e-01 
  5.065e+05  3.802e-01 
  5.066e+05  3.451e-01 
  5.068e+05  3.187e-01 
  5.070e+05  3.187e-01 
  5.072e+05  3.187e-01 
  5.074e+05  3.023e-01 
  5.075e+05  3.023e-01 
  5.077e+05  2.870e-01 
  5.079e+05  2.870e-01 
  5.080e+05  2.870e-01 
  5.082e+05  2.782e-01 
  5.084e+05  2.782e-01 
  5.086e+05  2.782e-01 
  5.088e+05  2.782e-01 
  5.089e+05  2.782e-01 
  5.091e+05  2.782e-01 
  5.093e+05  2.782e-01 
  5.094e+05  2.782e-01 
  5.096e+05  2.782e-01 
  5.098e+05  2.782e-01 
  5.100e+05  2.782e-01 
  5.102e+05  2.782e-01 
  5.103e+05  2.767e-01 
  5.105e+05  2.767e-01 
  5.107e+05  2.767e-01 
  5.108e+05  2.767e-01 
  5.110e+05  2.767e-01 
  5.112e+05  2.767e-01 
  5.114e+05  2.767e-01 
  5.116e+05  2.767e-01 
  5.117e+05  2.767e-01 
  5.119e+05  2.759e-01 
  5.121e+05  2.753e-01 
  5.122e+05  2.753e-01 
  5.124e+05  2.753e-01 
  5.126e+05  2.753e-01 
  5.128e+05  2.753e-01 
  5.130e+05  2.752e-01 
  5.131e+05  2.752e-01 
  5.133e+05  2.752e-01 
  5.135e+05  2.752e-01 
  5.136e+05  2.752e-01 
  5.138e+05  2.752e-01 
  5.140e+05  2.752e-01 
  5.142e+05  2.750e-01 
  5.144e+05  2.750e-01 
  5.145e+05  2.750e-01 
  5.147e+05  2.750e-01 
  5.149e+05  2.749e-01 
  5.150e+05  2.749e-01 
  5.152e+05  2.749e-01 
  5.154e+05  2.749e-01 
  5.156e+05  2.749e-01 
  5.158e+05  2.749e-01 
  5.159e+05  2.749e-01 
  5.161e+05  2.749e-01 
  5.163e+05  2.749e-01 
  5.164e+05  2.749e-01 
  5.166e+05  2.749e-01 
  5.168e+05  2.748e-01 
  5.170e+05  2.748e-01 
  5.172e+05  2.748e-01 
  5.173e+05  2.748e-01 
  5.175e+05  2.748e-01 
  5.177e+05  2.748e-01 
  5.178e+05  2.748e-01 
  5.180e+05  2.748e-01 
  5.182e+05  2.748e-01 
  5.184e+05  2.748e-01 
  5.186e+05  2.748e-01 
  5.187e+05  2.748e-01 
  5.189e+05  2.748e-01 
  5.191e+05  2.748e-01 
  5.192e+05  2.748e-01 
  5.194e+05  2.748e-01 
  5.196e+05  2.748e-01 
  5.198e+05  2.747e-01 
  5.200e+05  2.747e-01 
  5.201e+05  2.747e-01 
  5.203e+05  2.747e-01 
  5.205e+05  2.747e-01 
  5.206e+05  2.747e-01 
  5.208e+05  2.747e-01 
  5.210e+05  2.747e-01 
  5.212e+05  2.747e-01 
  5.214e+05  2.747e-01 
  5.215e+05  2.747e-01 
  5.217e+05  2.747e-01 
  5.219e+05  2.747e-01 
  5.220e+05  2.747e-01 
  5.222e+05  2.747e-01 
  5.224e+05  2.747e-01 
  5.226e+05  2.747e-01 
  5.228e+05  2.747e-01 
  5.229e+05  2.747e-01 
  5.231e+05  2.747e-01 
  5.233e+05  2.747e-01 
  5.234e+05  2.747e-01 
  5.236e+05  2.747e-01 
  5.238e+05  2.747e-01 
  5.240e+05  2.747e-01 
  5.242e+05  2.747e-01 
  5.243e+05  2.747e-01 
  5.245e+05  2.747e-01 
  5.247e+05  2.747e-01 
  5.248e+05  2.747e-01 
  5.250e+05  2.747e-01 
  5.252e+05  2.747e-01 
  5.254e+05  2.747e-01 
  5.256e+05  2.747e-01 
  5.257e+05  2.747e-01 
  5.259e+05  2.747e-01 
  5.261e+05  2.747e-01 
  5.262e+05  2.747e-01 
  5.264e+05  2.747e-01 
  5.266e+05  2.747e-01 
  5.268e+05  2.747e-01 
  5.270e+05  2.747e-01 
  5.271e+05  2.747e-01 
  5.273e+05  2.747e-01 
  5.275e+05  2.747e-01 
  5.276e+05  2.747e-01 
  5.278e+05  2.747e-01 
  5.280e+05  2.747e-01 
  5.282e+05  2.747e-01 
  5.284e+05  2.747e-01 
  5.285e+05  2.747e-01 
  5.287e+05  2.747e-01 
  5.289e+05  2.747e-01 
  5.290e+05  2.747e-01 
  5.292e+05  2.747e-01 
  5.294e+05  2.747e-01 
  5.296e+05  2.747e-01 
  5.298e+05  2.747e-01 
  5.299e+05  2.747e-01 
  5.301e+05  2.747e-01 
  5.303e+05  2.747e-01 
  5.304e+05  2.747e-01 
  5.306e+05  2.747e-01 
  5.308e+05  2.747e-01 
  5.310e+05  2.747e-01 
  5.312e+05  2.747e-01 
  5.313e+05  2.747e-01 
  5.315e+05  2.747e-01 
  5.317e+05  2.747e-01 
  5.318e+05  2.747e-01 
  5.320e+05  2.747e-01 
  5.322e+05  2.747e-01 
  5.324e+05  2.747e-01 
  5.326e+05  2.747e-01 
  5.327e+05  2.747e-01 
  5.329e+05  2.747e-01 
  5.331e+05  2.747e-01 
  5.332e+05  2.747e-01 
  5.334e+05  2.747e-01 
  5.336e+05  2.747e-01 
  5.338e+05  2.747e-01 
  5.340e+05  2.747e-01 
  5.341e+05  2.747e-01 
  5.343e+05  2.747e-01 
  5.345e+05  2.747e-01 
  5.346e+05  2.747e-01 
  5.348e+05  2.747e-01 
  5.350e+05  2.747e-01 
  5.352e+05  2.747e-01 
  5.354e+05  2.747e-01 
  5.355e+05  2.747e-01 
  5.357e+05  2.747e-01 
  5.359e+05  2.747e-01 
  5.360e+05  2.747e-01 
  5.362e+05  2.747e-01 
  5.364e+05  2.747e-01 
  5.366e+05  2.747e-01 
  5.368e+05  2.747e-01 
  5.369e+05  2.747e-01 
  5.371e+05  2.747e-01 
  5.373e+05  2.747e-01 
  5.374e+05  2.747e-01 
  5.376e+05  2.747e-01 
  5.378e+05  2.747e-01 
  5.380e+05  2.747e-01 
  5.382e+05  2.747e-01 
  5.383e+05  2.747e-01 
  5.385e+05  2.747e-01 
  5.387e+05  2.747e-01 
  5.388e+05  2.747e-01 
  5.390e+05  2.747e-01 
  5.392e+05  2.747e-01 
  5.394e+05  2.747e-01 
  5.396e+05  2.747e-01 
  5.397e+05  2.747e-01 
  5.399e+05  2.747e-01 
  5.401e+05  2.747e-01 
  5.402e+05  2.747e-01 
  5.404e+05  2.747e-01 
  5.406e+05  2.747e-01 
  5.408e+05  2.747e-01 
  5.410e+05  2.747e-01 
  5.411e+05  2.747e-01 
  5.413e+05  2.747e-01 
  5.415e+05  2.747e-01 
  5.416e+05  2.747e-01 
  5.418e+05  2.747e-01 
  5.420e+05  2.747e-01 
  5.422e+05  2.747e-01 
  5.424e+05  2.747e-01 
  5.425e+05  2.747e-01 
  5.427e+05  2.747e-01 
  5.429e+05  2.747e-01 
  5.430e+05  2.747e-01 
  5.432e+05  2.747e-01 
  5.434e+05  2.747e-01 
  5.436e+05  2.747e-01 
  5.438e+05  2.747e-01 
  5.439e+05  2.747e-01 
  5.441e+05  2.747e-01 
  5.443e+05  2.747e-01 
  5.444e+05  2.747e-01 
  5.446e+05  2.747e-01 
  5.448e+05  2.747e-01 
  5.450e+05  2.747e-01 
  5.452e+05  2.747e-01 
  5.453e+05  2.747e-01 
  5.455e+05  2.747e-01 
  5.457e+05  2.747e-01 
  5.458e+05  2.747e-01 
  5.460e+05  2.747e-01 
  5.462e+05  2.747e-01 
  5.464e+05  2.747e-01 
  5.466e+05  2.747e-01 
  5.467e+05  2.747e-01 
  5.469e+05  2.747e-01 
  5.471e+05  2.747e-01 
  5.472e+05  2.747e-01 
  5.474e+05  2.747e-01 
  5.476e+05  2.747e-01 
  5.478e+05  2.747e-01 
  5.480e+05  2.747e-01 
  5.481e+05  2.747e-01 
  5.483e+05  2.747e-01 
  5.485e+05  2.747e-01 
  5.486e+05  2.747e-01 
  5.488e+05  2.747e-01 
  5.490e+05  2.747e-01 
  5.492e+05  2.747e-01 
  5.494e+05  2.747e-01 
  5.495e+05  2.747e-01 
  5.497e+05  2.747e-01 
  5.499e+05  2.747e-01 
  5.500e+05  2.747e-01 
  5.502e+05  2.747e-01 
  5.504e+05  2.747e-01 
  5.506e+05  2.747e-01 
  5.508e+05  2.747e-01 
  5.509e+05  2.747e-01 
  5.511e+05  2.747e-01 
  5.513e+05  2.747e-01 
  5.514e+05  2.747e-01 
  5.516e+05  2.747e-01 
  5.518e+05  2.747e-01 
  5.520e+05  2.747e-01 
  5.522e+05  2.747e-01 
  5.523e+05  2.747e-01 
  5.525e+05  2.747e-01 
  5.527e+05  2.747e-01 
  5.528e+05  2.747e-01 
  5.530e+05  2.747e-01 
  5.532e+05  2.747e-01 
  5.534e+05  2.747e-01 
  5.536e+05  2.747e-01 
  5.537e+05  2.747e-01 
  5.539e+05  2.747e-01 
  5.541e+05  2.747e-01 
  5.542e+05  2.747e-01 
  5.544e+05  2.747e-01 
  5.546e+05  2.747e-01 
  5.548e+05  2.747e-01 
  5.550e+05  2.747e-01 
  5.551e+05  2.747e-01 
  5.553e+05  2.747e-01 
  5.555e+05  2.747e-01 
  5.556e+05  2.747e-01 
  5.558e+05  2.747e-01 
  5.560e+05  2.747e-01 
  5.562e+05  2.747e-01 
  5.564e+05  2.747e-01 
  5.565e+05  2.747e-01 
  5.567e+05  2.747e-01 
  5.569e+05  2.747e-01 
  5.570e+05  2.747e-01 
  5.572e+05  2.747e-01 
  5.574e+05  2.747e-01 
  5.576e+05  2.747e-01 
  5.578e+05  2.747e-01 
  5.579e+05  2.747e-01 
  5.581e+05  2.747e-01 
  5.583e+05  2.747e-01 
  5.584e+05  2.747e-01 
  5.586e+05  2.747e-01 
  5.588e+05  2.747e-01 
  5.590e+05  2.747e-01 
  5.592e+05  2.747e-01 
  5.593e+05  2.747e-01 
  5.595e+05  2.747e-01 
  5.597e+05  2.747e-01 
  5.598e+05  2.747e-01 
  5.600e+05  2.747e-01 
  5.602e+05  2.747e-01 
  5.604e+05  2.747e-01 
  5.606e+05  2.747e-01 
  5.607e+05  2.747e-01 
  5.609e+05  2.747e-01 
  5.611e+05  2.747e-01 
  5.612e+05  2.747e-01 
  5.614e+05  2.747e-01 
  5.616e+05  2.747e-01 
  5.618e+05  2.747e-01 
  5.620e+05  2.747e-01 
  5.621e+05  2.747e-01 
  5.623e+05  2.747e-01 
  5.625e+05  2.747e-01 
  5.626e+05  2.747e-01 
  5.628e+05  2.747e-01 
  5.630e+05  2.747e-01 
  5.632e+05  2.747e-01 
  5.634e+05  2.747e-01 
  5.635e+05  2.747e-01 
  5.637e+05  2.747e-01 
  5.639e+05  2.747e-01 
  5.640e+05  2.747e-01 
  5.642e+05  2.747e-01 
  5.644e+05  2.747e-01 
  5.646e+05  2.747e-01 
  5.648e+05  2.747e-01 
  5.649e+05  2.747e-01 
  5.651e+05  2.747e-01 
  5.653e+05  2.747e-01 
  5.654e+05  2.747e-01 
  5.656e+05  2.747e-01 
  5.658e+05  2.747e-01 
  5.660e+05  2.747e-01 
  5.662e+05  2.747e-01 
  5.663e+05  2.747e-01 
  5.665e+05  2.747e-01 
  5.667e+05  2.747e-01 
  5.668e+05  2.747e-01 
  5.670e+05  2.747e-01 
  5.672e+05  2.747e-01 
  5.674e+05  2.747e-01 
  5.676e+05  2.747e-01 
  5.677e+05  2.747e-01 
  5.679e+05  2.747e-01 
  5.681e+05  2.747e-01 
  5.682e+05  2.747e-01 
  5.684e+05  2.747e-01 
  5.686e+05  2.747e-01 
  5.688e+05  2.747e-01 
  5.690e+05  2.747e-01 
  5.691e+05  2.747e-01 
  5.693e+05  2.747e-01 
  5.695e+05  2.747e-01 
  5.696e+05  2.747e-01 
  5.698e+05  2.747e-01 
  5.700e+05  2.747e-01 
  5.702e+05  2.747e-01 
  5.704e+05  2.747e-01 
  5.705e+05  2.747e-01 
  5.707e+05  2.747e-01 
  5.709e+05  2.747e-01 
  5.710e+05  2.747e-01 
  5.712e+05  2.747e-01 
  5.714e+05  2.747e-01 
  5.716e+05  2.747e-01 
  5.718e+05  2.747e-01 
  5.719e+05  2.747e-01 
  5.721e+05  2.747e-01 
  5.723e+05  2.747e-01 
  5.724e+05  2.747e-01 
  5.726e+05  2.747e-01 
  5.728e+05  2.747e-01 
  5.730e+05  2.747e-01 
  5.732e+05  2.747e-01 
  5.733e+05  2.747e-01 
  5.735e+05  2.747e-01 
  5.737e+05  2.747e-01 
  5.738e+05  2.747e-01 
  5.740e+05  2.747e-01 
  5.742e+05  2.747e-01 
  5.744e+05  2.747e-01 
  5.746e+05  2.747e-01 
  5.747e+05  2.747e-01 
  5.749e+05  2.747e-01 
  5.751e+05  2.747e-01 
  5.752e+05  2.747e-01 
  5.754e+05  2.747e-01 
  5.756e+05  2.747e-01 
  5.758e+05  2.747e-01 
  5.760e+05  2.747e-01 
  5.761e+05  2.747e-01 
  5.763e+05  2.747e-01 
  5.765e+05  2.747e-01 
  5.766e+05  2.747e-01 
  5.768e+05  2.747e-01 
  5.770e+05  2.747e-01 
  5.772e+05  2.747e-01 
  5.774e+05  2.747e-01 
  5.775e+05  2.747e-01 
  5.777e+05  2.747e-01 
  5.779e+05  2.747e-01 
  5.780e+05  2.747e-01 
  5.782e+05  2.747e-01 
  5.784e+05  2.747e-01 
  5.786e+05  2.747e-01 
  5.788e+05  2.747e-01 
  5.789e+05  2.747e-01 
  5.791e+05  2.747e-01 
  5.793e+05  2.747e-01 
  5.794e+05  2.747e-01 
  5.796e+05  2.747e-01 
  5.798e+05  2.747e-01 
  5.800e+05  2.747e-01 
  5.802e+05  2.747e-01 
  5.803e+05  2.747e-01 
  5.805e+05  2.747e-01 
  5.807e+05  2.747e-01 
  5.808e+05  2.747e-01 
  5.810e+05  2.747e-01 
  5.812e+05  2.747e-01 
  5.814e+05  2.747e-01 
  5.816e+05  2.747e-01 
  5.817e+05  2.747e-01 
  5.819e+05  2.747e-01 
  5.821e+05  2.747e-01 
  5.822e+05  2.747e-01 
  5.824e+05  2.747e-01 
  5.826e+05  2.747e-01 
  5.828e+05  2.747e-01 
  5.830e+05  2.747e-01 
  5.831e+05  2.747e-01 
  5.833e+05  2.747e-01 
  5.835e+05  2.747e-01 
  5.836e+05  2.747e-01 
  5.838e+05  2.747e-01 
  5.840e+05  2.747e-01 
  5.842e+05  2.747e-01 
  5.844e+05  2.747e-01 
  5.845e+05  2.747e-01 
  5.847e+05  2.747e-01 
  5.849e+05  2.747e-01 
  5.850e+05  2.747e-01 
  5.852e+05  2.747e-01 
  5.854e+05  2.747e-01 
  5.856e+05  2.747e-01 
  5.858e+05  2.747e-01 
  5.859e+05  2.747e-01 
  5.861e+05  2.747e-01 
  5.863e+05  2.747e-01 
  5.864e+05  2.747e-01 
  5.866e+05  2.747e-01 
  5.868e+05  2.747e-01 
  5.870e+05  2.747e-01 
  5.872e+05  2.747e-01 
  5.873e+05  2.747e-01 
  5.875e+05  2.747e-01 
  5.877e+05  2.747e-01 
  5.878e+05  2.747e-01 
  5.880e+05  2.747e-01 
  5.882e+05  2.747e-01 
  5.884e+05  2.747e-01 
  5.886e+05  2.747e-01 
  5.887e+05  2.747e-01 
  5.889e+05  2.747e-01 
  5.891e+05  2.747e-01 
  5.892e+05  2.747e-01 
  5.894e+05  2.747e-01 
  5.896e+05  2.747e-01 
  5.898e+05  2.747e-01 
  5.900e+05  2.747e-01 
  5.901e+05  2.747e-01 
  5.903e+05  2.747e-01 
  5.905e+05  2.747e-01 
  5.906e+05  2.747e-01 
  5.908e+05  2.747e-01 
  5.910e+05  2.747e-01 
  5.912e+05  2.747e-01 
  5.914e+05  2.747e-01 
  5.915e+05  2.747e-01 
  5.917e+05  2.747e-01 
  5.919e+05  2.747e-01 
  5.920e+05  2.747e-01 
  5.922e+05  2.747e-01 
  5.924e+05  2.747e-01 
  5.926e+05  2.747e-01 
  5.928e+05  2.747e-01 
  5.929e+05  2.747e-01 
  5.931e+05  2.747e-01 
  5.933e+05  2.747e-01 
  5.934e+05  2.747e-01 
  5.936e+05  2.747e-01 
  5.938e+05  2.747e-01 
  5.940e+05  2.747e-01 
  5.942e+05  2.747e-01 
  5.943e+05  2.747e-01 
  5.945e+05  2.747e-01 
  5.947e+05  2.747e-01 
  5.948e+05  2.747e-01 
  5.950e+05  2.747e-01 
  5.952e+05  2.747e-01 
  5.954e+05  2.747e-01 
  5.956e+05  2.747e-01 
  5.957e+05  2.747e-01 
  5.959e+05  2.747e-01 
  5.961e+05  2.747e-01 
  5.962e+05  2.747e-01 
  5.964e+05  2.747e-01 
  5.966e+05  2.747e-01 
  5.968e+05  2.747e-01 
  5.970e+05  2.747e-01 
  5.971e+05  2.747e-01 
  5.973e+05  2.747e-01 
  5.975e+05  2.747e-01 
  5.976e+05  2.747e-01 
  5.978e+05  2.747e-01 
  5.980e+05  2.747e-01 
  5.982e+05  2.747e-01 
  5.984e+05  2.747e-01 
  5.985e+05  2.747e-01 
  5.987e+05  2.747e-01 
  5.989e+05  2.747e-01 
  5.990e+05  2.747e-01 
  5.992e+05  2.747e-01 
  5.994e+05  2.747e-01 
  5.996e+05  2.747e-01 
  5.998e+05  2.747e-01 
  5.999e+05  2.747e-01 
  6.001e+05  2.747e-01 
  6.003e+05  2.747e-01 
  6.004e+05  2.747e-01 
  6.006e+05  2.747e-01 
  6.008e+05  2.747e-01 
  6.010e+05  2.747e-01 
  6.012e+05  2.747e-01 
  6.013e+05  2.747e-01 
  6.015e+05  2.747e-01 
  6.017e+05  2.747e-01 
  6.018e+05  2.747e-01 
  6.020e+05  2.747e-01 
  6.022e+05  2.747e-01 
  6.024e+05  2.747e-01 
  6.026e+05  2.747e-01 
  6.027e+05  2.747e-01 
  6.029e+05  2.747e-01 
  6.031e+05  2.747e-01 
  6.032e+05  2.747e-01 
  6.034e+05  2.747e-01 
  6.036e+05  2.747e-01 
  6.038e+05  2.747e-01 
  6.040e+05  2.747e-01 
  6.041e+05  2.747e-01 
  6.043e+05  2.747e-01 
  6.045e+05  2.747e-01 
  6.046e+05  2.747e-01 
  6.048e+05  2.747e-01 
  6.050e+05  2.747e-01 
  6.052e+05  2.747e-01 
  6.054e+05  2.747e-01 
  6.055e+05  2.747e-01 
  6.057e+05  2.747e-01 
  6.059e+05  2.747e-01 
  6.060e+05  2.747e-01 
  6.062e+05  2.747e-01 
  6.064e+05  2.747e-01 
  6.066e+05  2.747e-01 
  6.068e+05  2.747e-01 
  6.069e+05  2.747e-01 
  6.071e+05  2.747e-01 
  6.073e+05  2.747e-01 
  6.074e+05  2.747e-01 
  6.076e+05  2.747e-01 
  6.078e+05  2.747e-01 
  6.080e+05  2.747e-01 
  6.082e+05  2.747e-01 
  6.083e+05  2.747e-01 
  6.085e+05  2.747e-01 
  6.087e+05  2.747e-01 
  6.088e+05  2.747e-01 
  6.090e+05  2.747e-01 
  6.092e+05  2.747e-01 
  6.094e+05  2.747e-01 
  6.096e+05  2.747e-01 
  6.097e+05  2.747e-01 
  6.099e+05  2.747e-01 
  6.101e+05  2.747e-01 
  6.102e+05  2.747e-01 
  6.104e+05  2.747e-01 
  6.106e+05  2.747e-01 
  6.108e+05  2.747e-01 
  6.110e+05  2.747e-01 
  6.111e+05  2.747e-01 
  6.113e+05  2.747e-01 
  6.115e+05  2.747e-01 
  6.116e+05  2.747e-01 
  6.118e+05  2.747e-01 
  6.120e+05  2.747e-01 
  6.122e+05  2.747e-01 
  6.124e+05  2.747e-01 
  6.125e+05  2.747e-01 
  6.127e+05  2.747e-01 
  6.129e+05  2.747e-01 
  6.130e+05  2.747e-01 
  6.132e+05  2.747e-01 
  6.134e+05  2.747e-01 
  6.136e+05  2.747e-01 
  6.138e+05  2.747e-01 
  6.139e+05  2.747e-01 
  6.141e+05  2.747e-01 
  6.143e+05  2.747e-01 
  6.144e+05  2.747e-01 
  6.146e+05  2.747e-01 
  6.148e+05  2.747e-01 
  6.150e+05  2.747e-01 
  6.152e+05  2.747e-01 
  6.153e+05  2.747e-01 
  6.155e+05  2.747e-01 
  6.157e+05  2.747e-01 
  6.158e+05  2.747e-01 
  6.160e+05  2.747e-01 
  6.162e+05  2.747e-01 
  6.164e+05  2.747e-01 
  6.166e+05  2.747e-01 
  6.167e+05  2.747e-01 
  6.169e+05  2.747e-01 
  6.171e+05  2.747e-01 
  6.172e+05  2.747e-01 
  6.174e+05  2.747e-01 
  6.176e+05  2.747e-01 
  6.178e+05  2.747e-01 
  6.180e+05  2.747e-01 
  6.181e+05  2.747e-01 
  6.183e+05  2.747e-01 
  6.185e+05  2.747e-01 
  6.186e+05  2.747e-01 
  6.188e+05  2.747e-01 
  6.190e+05  2.747e-01 
  6.192e+05  2.747e-01 
  6.194e+05  2.747e-01 
  6.195e+05  2.747e-01 
  6.197e+05  2.747e-01 
  6.199e+05  2.747e-01 
  6.200e+05  2.747e-01 
  6.202e+05  2.747e-01 
  6.204e+05  2.747e-01 
  6.206e+05  2.747e-01 
  6.208e+05  2.747e-01 
  6.209e+05  2.747e-01 
  6.211e+05  2.747e-01 
  6.213e+05  2.747e-01 
  6.214e+05  2.747e-01 
  6.216e+05  2.747e-01 
  6.218e+05  2.747e-01 
  6.220e+05  2.747e-01 
  6.222e+05  2.747e-01 
  6.223e+05  2.747e-01 
  6.225e+05  2.747e-01 
  6.227e+05  2.747e-01 
  6.228e+05  2.747e-01 
  6.230e+05  2.747e-01 
  6.232e+05  2.747e-01 
  6.234e+05  2.747e-01 
  6.236e+05  2.747e-01 
  6.237e+05  2.747e-01 
  6.239e+05  2.747e-01 
  6.241e+05  2.747e-01 
  6.242e+05  2.747e-01 
  6.244e+05  2.747e-01 
  6.246e+05  2.747e-01 
  6.248e+05  2.747e-01 
  6.250e+05  2.747e-01 
  6.251e+05  2.747e-01 
  6.253e+05  2.747e-01 
  6.255e+05  2.747e-01 
  6.256e+05  2.747e-01 
  6.258e+05  2.747e-01 
  6.260e+05  2.747e-01 
  6.262e+05  2.747e-01 
  6.264e+05  2.747e-01 
  6.265e+05  2.747e-01 
  6.267e+05  2.747e-01 
  6.269e+05  2.747e-01 
  6.270e+05  2.747e-01 
  6.272e+05  2.747e-01 
  6.274e+05  2.747e-01 
  6.276e+05  2.747e-01 
  6.278e+05  2.747e-01 
  6.279e+05  2.747e-01 
  6.281e+05  2.747e-01 
  6.283e+05  2.747e-01 
  6.284e+05  2.747e-01 
  6.286e+05  2.747e-01 
  6.288e+05  2.747e-01 
  6.290e+05  2.747e-01 
  6.292e+05  2.747e-01 
  6.293e+05  2.747e-01 
  6.295e+05  2.747e-01 
  6.297e+05  2.747e-01 
  6.298e+05  2.747e-01 
  6.300e+05  2.747e-01 
  6.302e+05  2.747e-01 
  6.304e+05  2.747e-01 
  6.306e+05  2.747e-01 
  6.307e+05  2.747e-01 
  6.309e+05  2.747e-01 
  6.311e+05  2.747e-01 
  6.312e+05  2.747e-01 
  6.314e+05  2.747e-01 
  6.316e+05  2.747e-01 
  6.318e+05  2.747e-01 
  6.320e+05  2.747e-01 
  6.321e+05  2.747e-01 
  6.323e+05  2.747e-01 
  6.325e+05  2.747e-01 
  6.326e+05  2.747e-01 
  6.328e+05  2.747e-01 
  6.330e+05  2.747e-01 
  6.332e+05  2.747e-01 
  6.334e+05  2.747e-01 
  6.335e+05  2.747e-01 
  6.337e+05  2.747e-01 
  6.339e+05  2.747e-01 
  6.340e+05  2.747e-01 
  6.342e+05  2.747e-01 
  6.344e+05  2.747e-01 
  6.346e+05  2.747e-01 
  6.348e+05  2.747e-01 
  6.349e+05  2.747e-01 
  6.351e+05  2.747e-01 
  6.353e+05  2.747e-01 
  6.354e+05  2.747e-01 
  6.356e+05  2.747e-01 
  6.358e+05  2.747e-01 
  6.360e+05  2.747e-01 
  6.362e+05  2.747e-01 
  6.363e+05  2.747e-01 
  6.365e+05  2.747e-01 
  6.367e+05  2.747e-01 
  6.368e+05  2.747e-01 
  6.370e+05  2.747e-01 
  6.372e+05  2.747e-01 
  6.374e+05  2.747e-01 
  6.376e+05  2.747e-01 
  6.377e+05  2.747e-01 
  6.379e+05  2.747e-01 
  6.381e+05  2.747e-01 
  6.382e+05  2.747e-01 
  6.384e+05  2.747e-01 
  6.386e+05  2.747e-01 
  6.388e+05  2.747e-01 
  6.390e+05  2.747e-01 
  6.391e+05  2.747e-01 
  6.393e+05  2.747e-01 
  6.395e+05  2.747e-01 
  6.396e+05  2.747e-01 
  6.398e+05  2.747e-01 
  6.400e+05  2.747e-01 
  6.402e+05  2.747e-01 
  6.404e+05  2.747e-01 
  6.405e+05  2.747e-01 
  6.407e+05  2.747e-01 
  6.409e+05  2.747e-01 
  6.410e+05  2.747e-01 
  6.412e+05  2.747e-01 
  6.414e+05  2.747e-01 
  6.416e+05  2.747e-01 
  6.418e+05  2.747e-01 
  6.419e+05  2.747e-01 
  6.421e+05  2.747e-01 
  6.423e+05  2.747e-01 
  6.424e+05  2.747e-01 
  6.426e+05  2.747e-01 
  6.428e+05  2.747e-01 
  6.430e+05  2.747e-01 
  6.432e+05  2.747e-01 
  6.433e+05  2.747e-01 
  6.435e+05  2.747e-01 
  6.437e+05  2.747e-01 
  6.438e+05  2.747e-01 
  6.440e+05  2.747e-01 
  6.442e+05  2.747e-01 
  6.444e+05  2.747e-01 
  6.446e+05  2.747e-01 
  6.447e+05  2.747e-01 
  6.449e+05  2.747e-01 
  6.451e+05  2.747e-01 
  6.452e+05  2.747e-01 
  6.454e+05  2.747e-01 
  6.456e+05  2.747e-01 
  6.458e+05  2.747e-01 
  6.460e+05  2.747e-01 
  6.461e+05  2.747e-01 
  6.463e+05  2.747e-01 
  6.465e+05  2.747e-01 
  6.466e+05  2.747e-01 
  6.468e+05  2.747e-01 
  6.470e+05  2.747e-01 
  6.472e+05  2.747e-01 
  6.474e+05  2.747e-01 
  6.475e+05  2.747e-01 
  6.477e+05  2.747e-01 
  6.479e+05  2.747e-01 
  6.480e+05  2.747e-01 
  6.482e+05  2.747e-01 
  6.484e+05  2.747e-01 
  6.486e+05  2.747e-01 
  6.488e+05  2.747e-01 
  6.489e+05  2.747e-01 
  6.491e+05  2.747e-01 
  6.493e+05  2.747e-01 
  6.494e+05  2.747e-01 
  6.496e+05  2.747e-01 
  6.498e+05  2.747e-01 
  6.500e+05  2.747e-01 
  6.502e+05  2.747e-01 
  6.503e+05  2.747e-01 
  6.505e+05  2.747e-01 
  6.507e+05  2.747e-01 
  6.508e+05  2.747e-01 
  6.510e+05  2.747e-01 
  6.512e+05  2.747e-01 
  6.514e+05  2.747e-01 
  6.516e+05  2.747e-01 
  6.517e+05  2.747e-01 
  6.519e+05  2.747e-01 
  6.521e+05  2.747e-01 
  6.522e+05  2.747e-01 
  6.524e+05  2.747e-01 
  6.526e+05  2.747e-01 
  6.528e+05  2.747e-01 
  6.530e+05  2.747e-01 
  6.531e+05  2.747e-01 
  6.533e+05  2.747e-01 
  6.535e+05  2.747e-01 
  6.536e+05  2.747e-01 
  6.538e+05  2.747e-01 
  6.540e+05  2.747e-01 
  6.542e+05  2.747e-01 
  6.544e+05  2.747e-01 
  6.545e+05  2.747e-01 
  6.547e+05  2.747e-01 
  6.549e+05  2.747e-01 
  6.550e+05  2.747e-01 
  6.552e+05  2.747e-01 
  6.554e+05  2.747e-01 
  6.556e+05  2.747e-01 
  6.558e+05  2.747e-01 
  6.559e+05  2.747e-01 
  6.561e+05  2.747e-01 
  6.563e+05  2.747e-01 
  6.564e+05  2.747e-01 
  6.566e+05  2.747e-01 
  6.568e+05  2.747e-01 
  6.570e+05  2.747e-01 
  6.572e+05  2.747e-01 
  6.573e+05  2.747e-01 
  6.575e+05  2.747e-01 
  6.577e+05  2.747e-01 
  6.578e+05  2.747e-01 
  6.580e+05  2.747e-01 
  6.582e+05  2.747e-01 
  6.584e+05  2.747e-01 
  6.586e+05  2.747e-01 
  6.587e+05  2.747e-01 
  6.589e+05  2.747e-01 
  6.591e+05  2.747e-01 
  6.592e+05  2.747e-01 
  6.594e+05  2.747e-01 
  6.596e+05  2.747e-01 
  6.598e+05  2.747e-01 
  6.600e+05  2.747e-01 
  6.601e+05  2.747e-01 
  6.603e+05  2.747e-01 
  6.605e+05  2.747e-01 
  6.606e+05  2.747e-01 
  6.608e+05  2.747e-01 
  6.610e+05  2.747e-01 
  6.612e+05  2.747e-01 
  6.614e+05  2.747e-01 
  6.615e+05  2.747e-01 
  6.617e+05  2.747e-01 
  6.619e+05  2.747e-01 
  6.620e+05  2.747e-01 
  6.622e+05  2.747e-01 
  6.624e+05  2.747e-01 
  6.626e+05  2.747e-01 
  6.628e+05  2.747e-01 
  6.629e+05  2.747e-01 
  6.631e+05  2.747e-01 
  6.633e+05  2.747e-01 
  6.634e+05  2.747e-01 
  6.636e+05  2.747e-01 
  6.638e+05  2.747e-01 
  6.640e+05  2.747e-01 
  6.642e+05  2.747e-01 
  6.643e+05  2.747e-01 
  6.645e+05  2.747e-01 
  6.647e+05  2.747e-01 
  6.648e+05  2.747e-01 
  6.650e+05  2.747e-01 
  6.652e+05  2.747e-01 
  6.654e+05  2.747e-01 
  6.656e+05  2.747e-01 
  6.657e+05  2.747e-01 
  6.659e+05  2.747e-01 
  6.661e+05  2.747e-01 
  6.662e+05  2.747e-01 
  6.664e+05  2.747e-01 
  6.666e+05  2.747e-01 
  6.668e+05  2.747e-01 
  6.670e+05  2.747e-01 
  6.671e+05  2.747e-01 
  6.673e+05  2.747e-01 
  6.675e+05  2.747e-01 
  6.676e+05  2.747e-01 
  6.678e+05  2.747e-01 
  6.680e+05  2.747e-01 
  6.682e+05  2.747e-01 
  6.684e+05  2.747e-01 
  6.685e+05  2.747e-01 
  6.687e+05  2.747e-01 
  6.689e+05  2.747e-01 
  6.690e+05  2.747e-01 
  6.692e+05  2.747e-01 
  6.694e+05  2.747e-01 
  6.696e+05  2.747e-01 
  6.698e+05  2.747e-01 
  6.699e+05  2.747e-01 
  6.701e+05  2.747e-01 
  6.703e+05  2.747e-01 
  6.704e+05  2.747e-01 
  6.706e+05  2.747e-01 
  6.708e+05  2.747e-01 
  6.710e+05  2.747e-01 
  6.712e+05  2.747e-01 
  6.713e+05  2.747e-01 
  6.715e+05  2.747e-01 
  6.717e+05  2.747e-01 
  6.718e+05  2.747e-01 
  6.720e+05  2.747e-01 
  6.722e+05  2.747e-01 
  6.724e+05  2.747e-01 
  6.726e+05  2.747e-01 
  6.727e+05  2.747e-01 
  6.729e+05  2.747e-01 
  6.731e+05  2.747e-01 
  6.732e+05  2.747e-01 
  6.734e+05  2.747e-01 
  6.736e+05  2.747e-01 
  6.738e+05  2.747e-01 
  6.740e+05  2.747e-01 
  6.741e+05  2.747e-01 
  6.743e+05  2.747e-01 
  6.745e+05  2.747e-01 
  6.746e+05  2.747e-01 
  6.748e+05  2.747e-01 
  6.750e+05  2.747e-01 


==> figures/Figure_2/f_3post_2.txt <==
n c 
  5.500e+05  4.992e-01 
  5.500e+05  4.307e-01 
  5.500e+05  3.717e-01 
  5.500e+05  3.210e-01 
  5.500e+05  2.775e-01 
  5.500e+05  2.403e-01 
  5.501e+05  2.081e-01 
  5.501e+05  1.803e-01 
  5.501e+05  1.560e-01 
  5.501e+05  1.347e-01 
  5.501e+05  1.160e-01 
  5.501e+05  9.943e-02 
  5.501e+05  8.478e-02 
  5.501e+05  7.181e-02 
  5.501e+05  6.037e-02 
  5.502e+05  5.032e-02 
  5.502e+05  4.155e-02 
  5.502e+05  3.397e-02 
  5.502e+05  2.751e-02 
  5.502e+05  2.209e-02 
  5.502e+05  1.762e-02 
  5.502e+05  1.404e-02 
  5.502e+05  1.125e-02 
  5.502e+05  9.161e-03 
  5.502e+05  7.677e-03 
  5.502e+05  6.703e-03 
  5.503e+05  6.141e-03 
  5.503e+05  5.898e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.503e+05  5.888e-03 
  5.504e+05  5.888e-03 
  5.504e+05  5.888e-03 
  5.504e+05  5.888e-03 
  5.504e+05  5.888e-03 
  5.504e+05  5.888e-03 
  5.504e+05  5.593e-03 
  5.504e+05  5.109e-03 
  5.504e+05  4.596e-03 
  5.504e+05  4.073e-03 
  5.504e+05  3.555e-03 
  5.504e+05  3.058e-03 
  5.505e+05  2.594e-03 
  5.505e+05  2.171e-03 
  5.505e+05  1.797e-03 
  5.505e+05  1.475e-03 
  5.505e+05  1.207e-03 
  5.505e+05  9.899e-04 
  5.505e+05  8.223e-04 
  5.505e+05  6.988e-04 
  5.505e+05  6.134e-04 
  5.506e+05  5.594e-04 
  5.506e+05  5.301e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.187e-04 
  5.506e+05  5.162e-04 
  5.506e+05  4.945e-04 
  5.507e+05  4.659e-04 
  5.507e+05  4.316e-04 
  5.507e+05  3.932e-04 
  5.507e+05  3.522e-04 
  5.507e+05  3.103e-04 
  5.507e+05  2.691e-04 
  5.507e+05  2.299e-04 
  5.507e+05  1.939e-04 
  5.507e+05  1.617e-04 
  5.508e+05  1.341e-04 
  5.508e+05  1.110e-04 
  5.508e+05  9.259e-05 
  5.508e+05  7.848e-05 
  5.508e+05  6.823e-05 
  5.508e+05  6.128e-05 
  5.508e+05  5.698e-05 
  5.508e+05  5.464e-05 
  5.508e+05  5.363e-05 
  5.508e+05  5.336e-05 
  5.508e+05  5.332e-05 
  5.509e+05  5.312e-05 
  5.509e+05  5.247e-05 
  5.509e+05  5.120e-05 
  5.509e+05  4.923e-05 
  5.509e+05  4.659e-05 
  5.509e+05  4.336e-05 
  5.509e+05  3.967e-05 
  5.509e+05  3.569e-05 
  5.509e+05  3.159e-05 
  5.510e+05  2.754e-05 
  5.510e+05  2.369e-05 
  5.510e+05  2.016e-05 
  5.510e+05  1.703e-05 
  5.510e+05  1.435e-05 
  5.510e+05  1.215e-05 
  5.510e+05  1.041e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 


==> figures/Figure_2/f_3post_3.txt <==
n c 
  5.750e+05  9.966e-01 
  5.750e+05  8.893e-01 
  5.750e+05  7.931e-01 
  5.750e+05  7.070e-01 
  5.751e+05  6.300e-01 
  5.751e+05  5.612e-01 
  5.751e+05  4.998e-01 
  5.751e+05  4.450e-01 
  5.751e+05  3.962e-01 
  5.751e+05  3.525e-01 
  5.752e+05  3.135e-01 
  5.752e+05  2.785e-01 
  5.752e+05  2.470e-01 
  5.752e+05  2.187e-01 
  5.752e+05  1.933e-01 
  5.752e+05  1.703e-01 
  5.752e+05  1.497e-01 
  5.753e+05  1.311e-01 
  5.753e+05  1.145e-01 
  5.753e+05  9.965e-02 
  5.753e+05  8.644e-02 
  5.753e+05  7.479e-02 
  5.753e+05  6.460e-02 
  5.753e+05  5.576e-02 
  5.754e+05  4.819e-02 
  5.754e+05  4.179e-02 
  5.754e+05  3.644e-02 
  5.754e+05  3.205e-02 
  5.754e+05  2.851e-02 
  5.754e+05  2.570e-02 
  5.754e+05  2.352e-02 
  5.755e+05  2.185e-02 
  5.755e+05  2.058e-02 
  5.755e+05  1.963e-02 
  5.755e+05  1.891e-02 
  5.755e+05  1.833e-02 
  5.755e+05  1.784e-02 
  5.756e+05  1.738e-02 
  5.756e+05  1.691e-02 
  5.756e+05  1.641e-02 
  5.756e+05  1.585e-02 
  5.756e+05  1.523e-02 
  5.756e+05  1.455e-02 
  5.756e+05  1.381e-02 
  5.757e+05  1.302e-02 
  5.757e+05  1.221e-02 
  5.757e+05  1.137e-02 
  5.757e+05  1.053e-02 
  5.757e+05  9.693e-03 
  5.757e+05  8.885e-03 
  5.758e+05  8.114e-03 
  5.758e+05  7.388e-03 
  5.758e+05  6.716e-03 
  5.758e+05  6.103e-03 
  5.758e+05  5.550e-03 
  5.758e+05  5.058e-03 
  5.758e+05  4.625e-03 
  5.759e+05  4.248e-03 
  5.759e+05  3.923e-03 
  5.759e+05  3.644e-03 
  5.759e+05  3.405e-03 
  5.759e+05  3.200e-03 
  5.759e+05  3.022e-03 
  5.759e+05  2.865e-03 
  5.760e+05  2.725e-03 
  5.760e+05  2.595e-03 
  5.760e+05  2.473e-03 
  5.760e+05  2.356e-03 
  5.760e+05  2.240e-03 
  5.760e+05  2.125e-03 
  5.760e+05  2.010e-03 
  5.761e+05  1.895e-03 
  5.761e+05  1.780e-03 
  5.761e+05  1.665e-03 
  5.761e+05  1.552e-03 
  5.761e+05  1.441e-03 
  5.761e+05  1.334e-03 
  5.762e+05  1.232e-03 
  5.762e+05  1.136e-03 
  5.762e+05  1.046e-03 
  5.762e+05  9.634e-04 
  5.762e+05  8.874e-04 
  5.762e+05  8.185e-04 
  5.762e+05  7.564e-04 
  5.763e+05  7.008e-04 
  5.763e+05  6.512e-04 
  5.763e+05  6.069e-04 
  5.763e+05  5.674e-04 
  5.763e+05  5.319e-04 
  5.763e+05  4.998e-04 
  5.764e+05  4.706e-04 
  5.764e+05  4.435e-04 
  5.764e+05  4.183e-04 
  5.764e+05  3.946e-04 
  5.764e+05  3.720e-04 
  5.764e+05  3.503e-04 
  5.764e+05  3.295e-04 
  5.765e+05  3.094e-04 
  5.765e+05  2.902e-04 
  5.765e+05  2.716e-04 
  5.765e+05  2.540e-04 
  5.765e+05  2.372e-04 
  5.765e+05  2.213e-04 
  5.765e+05  2.064e-04 
  5.766e+05  1.926e-04 
  5.766e+05  1.798e-04 
  5.766e+05  1.680e-04 
  5.766e+05  1.571e-04 
  5.766e+05  1.473e-04 
  5.766e+05  1.382e-04 
  5.766e+05  1.300e-04 
  5.767e+05  1.225e-04 
  5.767e+05  1.156e-04 
  5.767e+05  1.092e-04 
  5.767e+05  1.034e-04 
  5.767e+05  9.789e-05 
  5.767e+05  9.276e-05 
  5.768e+05  8.791e-05 
  5.768e+05  8.332e-05 
  5.768e+05  7.895e-05 
  5.768e+05  7.478e-05 
  5.768e+05  7.080e-05 
  5.768e+05  6.700e-05 
  5.768e+05  6.339e-05 
  5.769e+05  5.995e-05 
  5.769e+05  5.669e-05 
  5.769e+05  5.362e-05 
  5.769e+05  5.072e-05 
  5.769e+05  4.800e-05 
  5.769e+05  4.545e-05 
  5.770e+05  4.306e-05 
  5.770e+05  4.083e-05 
  5.770e+05  3.874e-05 
  5.770e+05  3.679e-05 
  5.770e+05  3.496e-05 
  5.770e+05  3.324e-05 
  5.770e+05  3.162e-05 
  5.771e+05  3.009e-05 
  5.771e+05  2.864e-05 
  5.771e+05  2.726e-05 
  5.771e+05  2.595e-05 
  5.771e+05  2.470e-05 
  5.771e+05  2.351e-05 
  5.771e+05  2.237e-05 
  5.772e+05  2.128e-05 
  5.772e+05  2.024e-05 
  5.772e+05  1.925e-05 
  5.772e+05  1.831e-05 
  5.772e+05  1.741e-05 
  5.772e+05  1.655e-05 
  5.772e+05  1.574e-05 
  5.773e+05  1.498e-05 
  5.773e+05  1.425e-05 
  5.773e+05  1.356e-05 
  5.773e+05  1.290e-05 
  5.773e+05  1.229e-05 
  5.773e+05  1.170e-05 
  5.774e+05  1.114e-05 
  5.774e+05  1.061e-05 
  5.774e+05  1.010e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 


==> figures/Figure_2/f_3post_4.txt <==
n c 
  6.000e+05  5.213e-01 
  6.000e+05  4.382e-01 
  6.000e+05  3.669e-01 
  6.001e+05  3.064e-01 
  6.001e+05  2.552e-01 
  6.001e+05  2.123e-01 
  6.001e+05  1.766e-01 
  6.001e+05  1.469e-01 
  6.002e+05  1.224e-01 
  6.002e+05  1.022e-01 
  6.002e+05  8.564e-02 
  6.002e+05  7.218e-02 
  6.002e+05  6.132e-02 
  6.003e+05  5.248e-02 
  6.003e+05  4.534e-02 
  6.003e+05  3.965e-02 
  6.003e+05  3.510e-02 
  6.003e+05  3.142e-02 
  6.004e+05  2.839e-02 
  6.004e+05  2.582e-02 
  6.004e+05  2.357e-02 
  6.004e+05  2.155e-02 
  6.004e+05  1.967e-02 
  6.005e+05  1.789e-02 
  6.005e+05  1.620e-02 
  6.005e+05  1.459e-02 
  6.005e+05  1.306e-02 
  6.005e+05  1.163e-02 
  6.006e+05  1.031e-02 
  6.006e+05  9.126e-03 
  6.006e+05  8.075e-03 
  6.006e+05  7.166e-03 
  6.006e+05  6.399e-03 
  6.007e+05  5.768e-03 
  6.007e+05  5.259e-03 
  6.007e+05  4.856e-03 
  6.007e+05  4.539e-03 
  6.007e+05  4.287e-03 
  6.008e+05  4.079e-03 
  6.008e+05  3.898e-03 
  6.008e+05  3.726e-03 
  6.008e+05  3.554e-03 
  6.008e+05  3.373e-03 
  6.009e+05  3.180e-03 
  6.009e+05  2.975e-03 
  6.009e+05  2.762e-03 
  6.009e+05  2.544e-03 
  6.009e+05  2.328e-03 
  6.010e+05  2.120e-03 
  6.010e+05  1.925e-03 
  6.010e+05  1.748e-03 
  6.010e+05  1.590e-03 
  6.010e+05  1.454e-03 
  6.011e+05  1.338e-03 
  6.011e+05  1.242e-03 
  6.011e+05  1.162e-03 
  6.011e+05  1.094e-03 
  6.011e+05  1.036e-03 
  6.012e+05  9.844e-04 
  6.012e+05  9.353e-04 
  6.012e+05  8.872e-04 
  6.012e+05  8.387e-04 
  6.012e+05  7.893e-04 
  6.013e+05  7.390e-04 
  6.013e+05  6.885e-04 
  6.013e+05  6.389e-04 
  6.013e+05  5.912e-04 
  6.013e+05  5.466e-04 
  6.014e+05  5.057e-04 
  6.014e+05  4.692e-04 
  6.014e+05  4.371e-04 
  6.014e+05  4.094e-04 
  6.014e+05  3.854e-04 
  6.015e+05  3.647e-04 
  6.015e+05  3.463e-04 
  6.015e+05  3.296e-04 
  6.015e+05  3.138e-04 
  6.015e+05  2.985e-04 
  6.016e+05  2.833e-04 
  6.016e+05  2.681e-04 
  6.016e+05  2.528e-04 
  6.016e+05  2.376e-04 
  6.016e+05  2.227e-04 
  6.017e+05  2.084e-04 
  6.017e+05  1.949e-04 
  6.017e+05  1.823e-04 
  6.017e+05  1.708e-04 
  6.017e+05  1.604e-04 
  6.018e+05  1.511e-04 
  6.018e+05  1.427e-04 
  6.018e+05  1.350e-04 
  6.018e+05  1.279e-04 
  6.018e+05  1.213e-04 
  6.019e+05  1.150e-04 
  6.019e+05  1.089e-04 
  6.019e+05  1.029e-04 
  6.019e+05  9.705e-05 
  6.019e+05  9.135e-05 
  6.020e+05  8.586e-05 
  6.020e+05  8.060e-05 
  6.020e+05  7.564e-05 
  6.020e+05  7.100e-05 
  6.020e+05  6.671e-05 
  6.021e+05  6.277e-05 
  6.021e+05  5.915e-05 
  6.021e+05  5.584e-05 
  6.021e+05  5.278e-05 
  6.021e+05  4.993e-05 
  6.022e+05  4.726e-05 
  6.022e+05  4.471e-05 
  6.022e+05  4.228e-05 
  6.022e+05  3.994e-05 
  6.022e+05  3.768e-05 
  6.023e+05  3.552e-05 
  6.023e+05  3.346e-05 
  6.023e+05  3.151e-05 
  6.023e+05  2.967e-05 
  6.023e+05  2.795e-05 
  6.024e+05  2.634e-05 
  6.024e+05  2.485e-05 
  6.024e+05  2.347e-05 
  6.024e+05  2.217e-05 
  6.024e+05  2.096e-05 
  6.025e+05  1.982e-05 
  6.025e+05  1.874e-05 
  6.025e+05  1.771e-05 
  6.025e+05  1.673e-05 
  6.025e+05  1.579e-05 
  6.026e+05  1.490e-05 
  6.026e+05  1.405e-05 
  6.026e+05  1.325e-05 
  6.026e+05  1.249e-05 
  6.026e+05  1.178e-05 
  6.027e+05  1.111e-05 
  6.027e+05  1.048e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.200e+05  1.000e-05 
  6.200e+05  1.000e-05 
  6.200e+05  1.000e-05 


==> figures/Figure_2/f_3post_5.txt <==
n c 
  6.250e+05  6.372e-01 
  6.250e+05  5.395e-01 
  6.250e+05  4.545e-01 
  6.251e+05  3.813e-01 
  6.251e+05  3.188e-01 
  6.251e+05  2.657e-01 
  6.252e+05  2.210e-01 
  6.252e+05  1.839e-01 
  6.252e+05  1.532e-01 
  6.252e+05  1.282e-01 
  6.252e+05  1.080e-01 
  6.253e+05  9.160e-02 
  6.253e+05  7.847e-02 
  6.253e+05  6.789e-02 
  6.254e+05  5.932e-02 
  6.254e+05  5.229e-02 
  6.254e+05  4.641e-02 
  6.254e+05  4.140e-02 
  6.254e+05  3.704e-02 
  6.255e+05  3.320e-02 
  6.255e+05  2.976e-02 
  6.255e+05  2.668e-02 
  6.256e+05  2.391e-02 
  6.256e+05  2.144e-02 
  6.256e+05  1.924e-02 
  6.256e+05  1.732e-02 
  6.256e+05  1.565e-02 
  6.257e+05  1.422e-02 
  6.257e+05  1.301e-02 
  6.257e+05  1.199e-02 
  6.258e+05  1.112e-02 
  6.258e+05  1.036e-02 
  6.258e+05  9.700e-03 
  6.258e+05  9.092e-03 
  6.258e+05  8.518e-03 
  6.259e+05  7.960e-03 
  6.259e+05  7.411e-03 
  6.259e+05  6.867e-03 
  6.260e+05  6.331e-03 
  6.260e+05  5.810e-03 
  6.260e+05  5.312e-03 
  6.260e+05  4.848e-03 
  6.260e+05  4.423e-03 
  6.261e+05  4.044e-03 
  6.261e+05  3.713e-03 
  6.261e+05  3.428e-03 
  6.262e+05  3.185e-03 
  6.262e+05  2.978e-03 
  6.262e+05  2.801e-03 
  6.262e+05  2.644e-03 
  6.262e+05  2.501e-03 
  6.263e+05  2.367e-03 
  6.263e+05  2.237e-03 
  6.263e+05  2.108e-03 
  6.264e+05  1.981e-03 
  6.264e+05  1.856e-03 
  6.264e+05  1.735e-03 
  6.264e+05  1.620e-03 
  6.264e+05  1.513e-03 
  6.265e+05  1.415e-03 
  6.265e+05  1.327e-03 
  6.265e+05  1.249e-03 
  6.266e+05  1.179e-03 
  6.266e+05  1.117e-03 
  6.266e+05  1.061e-03 
  6.266e+05  1.009e-03 
  6.266e+05  9.590e-04 
  6.267e+05  9.104e-04 
  6.267e+05  8.626e-04 
  6.267e+05  8.152e-04 
  6.268e+05  7.686e-04 
  6.268e+05  7.231e-04 
  6.268e+05  6.795e-04 
  6.268e+05  6.382e-04 
  6.268e+05  5.997e-04 
  6.269e+05  5.642e-04 
  6.269e+05  5.317e-04 
  6.269e+05  5.019e-04 
  6.270e+05  4.744e-04 
  6.270e+05  4.488e-04 
  6.270e+05  4.247e-04 
  6.270e+05  4.015e-04 
  6.270e+05  3.792e-04 
  6.271e+05  3.574e-04 
  6.271e+05  3.363e-04 
  6.271e+05  3.159e-04 
  6.272e+05  2.964e-04 
  6.272e+05  2.779e-04 
  6.272e+05  2.604e-04 
  6.272e+05  2.442e-04 
  6.272e+05  2.291e-04 
  6.273e+05  2.151e-04 
  6.273e+05  2.021e-04 
  6.273e+05  1.900e-04 
  6.274e+05  1.785e-04 
  6.274e+05  1.677e-04 
  6.274e+05  1.573e-04 
  6.274e+05  1.475e-04 
  6.274e+05  1.381e-04 
  6.275e+05  1.291e-04 
  6.275e+05  1.207e-04 
  6.275e+05  1.127e-04 
  6.276e+05  1.053e-04 
  6.276e+05  9.846e-05 
  6.276e+05  9.207e-05 
  6.276e+05  8.614e-05 
  6.276e+05  8.061e-05 
  6.277e+05  7.544e-05 
  6.277e+05  7.057e-05 
  6.277e+05  6.598e-05 
  6.278e+05  6.164e-05 
  6.278e+05  5.753e-05 
  6.278e+05  5.364e-05 
  6.278e+05  4.999e-05 
  6.278e+05  4.656e-05 
  6.279e+05  4.336e-05 
  6.279e+05  4.039e-05 
  6.279e+05  3.762e-05 
  6.280e+05  3.504e-05 
  6.280e+05  3.265e-05 
  6.280e+05  3.041e-05 
  6.280e+05  2.831e-05 
  6.280e+05  2.634e-05 
  6.281e+05  2.449e-05 
  6.281e+05  2.276e-05 
  6.281e+05  2.113e-05 
  6.282e+05  1.960e-05 
  6.282e+05  1.818e-05 
  6.282e+05  1.686e-05 
  6.282e+05  1.563e-05 
  6.282e+05  1.449e-05 
  6.283e+05  1.344e-05 
  6.283e+05  1.246e-05 
  6.283e+05  1.155e-05 
  6.284e+05  1.070e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 


==> figures/Figure_2/f_3post_6.txt <==
n c 
  6.500e+05  8.586e-01 
  6.500e+05  7.343e-01 
  6.501e+05  6.256e-01 
  6.501e+05  5.317e-01 
  6.501e+05  4.513e-01 
  6.502e+05  3.832e-01 
  6.502e+05  3.261e-01 
  6.502e+05  2.784e-01 
  6.502e+05  2.387e-01 
  6.503e+05  2.057e-01 
  6.503e+05  1.782e-01 
  6.503e+05  1.552e-01 
  6.504e+05  1.361e-01 
  6.504e+05  1.201e-01 
  6.504e+05  1.068e-01 
  6.504e+05  9.574e-02 
  6.505e+05  8.649e-02 
  6.505e+05  7.876e-02 
  6.505e+05  7.228e-02 
  6.506e+05  6.678e-02 
  6.506e+05  6.206e-02 
  6.506e+05  5.793e-02 
  6.507e+05  5.423e-02 
  6.507e+05  5.084e-02 
  6.507e+05  4.770e-02 
  6.508e+05  4.474e-02 
  6.508e+05  4.196e-02 
  6.508e+05  3.934e-02 
  6.508e+05  3.688e-02 
  6.509e+05  3.460e-02 
  6.509e+05  3.250e-02 
  6.509e+05  3.057e-02 
  6.510e+05  2.879e-02 
  6.510e+05  2.716e-02 
  6.510e+05  2.565e-02 
  6.510e+05  2.423e-02 
  6.511e+05  2.289e-02 
  6.511e+05  2.162e-02 
  6.511e+05  2.041e-02 
  6.512e+05  1.927e-02 
  6.512e+05  1.820e-02 
  6.512e+05  1.720e-02 
  6.513e+05  1.627e-02 
  6.513e+05  1.541e-02 
  6.513e+05  1.462e-02 
  6.514e+05  1.389e-02 
  6.514e+05  1.321e-02 
  6.514e+05  1.257e-02 
  6.514e+05  1.196e-02 
  6.515e+05  1.138e-02 
  6.515e+05  1.083e-02 
  6.515e+05  1.030e-02 
  6.516e+05  9.801e-03 
  6.516e+05  9.330e-03 
  6.516e+05  8.886e-03 
  6.516e+05  8.470e-03 
  6.517e+05  8.078e-03 
  6.517e+05  7.707e-03 
  6.517e+05  7.353e-03 
  6.518e+05  7.016e-03 
  6.518e+05  6.691e-03 
  6.518e+05  6.380e-03 
  6.519e+05  6.082e-03 
  6.519e+05  5.797e-03 
  6.519e+05  5.526e-03 
  6.520e+05  5.269e-03 
  6.520e+05  5.025e-03 
  6.520e+05  4.793e-03 
  6.520e+05  4.573e-03 
  6.521e+05  4.362e-03 
  6.521e+05  4.160e-03 
  6.521e+05  3.966e-03 
  6.522e+05  3.780e-03 
  6.522e+05  3.602e-03 
  6.522e+05  3.432e-03 
  6.522e+05  3.270e-03 
  6.523e+05  3.116e-03 
  6.523e+05  2.970e-03 
  6.523e+05  2.830e-03 
  6.524e+05  2.696e-03 
  6.524e+05  2.569e-03 
  6.524e+05  2.446e-03 
  6.525e+05  2.329e-03 
  6.525e+05  2.217e-03 
  6.525e+05  2.110e-03 
  6.526e+05  2.008e-03 
  6.526e+05  1.910e-03 
  6.526e+05  1.818e-03 
  6.526e+05  1.730e-03 
  6.527e+05  1.645e-03 
  6.527e+05  1.565e-03 
  6.527e+05  1.488e-03 
  6.528e+05  1.414e-03 
  6.528e+05  1.344e-03 
  6.528e+05  1.277e-03 
  6.528e+05  1.213e-03 
  6.529e+05  1.152e-03 
  6.529e+05  1.094e-03 
  6.529e+05  1.039e-03 
  6.530e+05  9.865e-04 
  6.530e+05  9.363e-04 
  6.530e+05  8.884e-04 
  6.531e+05  8.427e-04 
  6.531e+05  7.992e-04 
  6.531e+05  7.578e-04 
  6.532e+05  7.185e-04 
  6.532e+05  6.810e-04 
  6.532e+05  6.454e-04 
  6.532e+05  6.115e-04 
  6.533e+05  5.792e-04 
  6.533e+05  5.485e-04 
  6.533e+05  5.193e-04 
  6.534e+05  4.915e-04 
  6.534e+05  4.652e-04 
  6.534e+05  4.401e-04 
  6.534e+05  4.164e-04 
  6.535e+05  3.938e-04 
  6.535e+05  3.724e-04 
  6.535e+05  3.520e-04 
  6.536e+05  3.327e-04 
  6.536e+05  3.144e-04 
  6.536e+05  2.970e-04 
  6.537e+05  2.805e-04 
  6.537e+05  2.649e-04 
  6.537e+05  2.501e-04 
  6.538e+05  2.361e-04 
  6.538e+05  2.229e-04 
  6.538e+05  2.103e-04 
  6.538e+05  1.984e-04 
  6.539e+05  1.871e-04 
  6.539e+05  1.764e-04 
  6.539e+05  1.663e-04 
  6.540e+05  1.568e-04 
  6.540e+05  1.478e-04 
  6.540e+05  1.393e-04 
  6.540e+05  1.312e-04 
  6.541e+05  1.236e-04 
  6.541e+05  1.164e-04 
  6.541e+05  1.096e-04 
  6.542e+05  1.031e-04 
  6.542e+05  9.708e-05 
  6.542e+05  9.136e-05 
  6.543e+05  8.596e-05 
  6.543e+05  8.087e-05 
  6.543e+05  7.606e-05 
  6.544e+05  7.153e-05 
  6.544e+05  6.725e-05 
  6.544e+05  6.322e-05 
  6.544e+05  5.942e-05 
  6.545e+05  5.585e-05 
  6.545e+05  5.247e-05 
  6.545e+05  4.930e-05 
  6.546e+05  4.631e-05 
  6.546e+05  4.349e-05 
  6.546e+05  4.084e-05 
  6.546e+05  3.835e-05 
  6.547e+05  3.600e-05 
  6.547e+05  3.379e-05 
  6.547e+05  3.171e-05 
  6.548e+05  2.976e-05 
  6.548e+05  2.792e-05 
  6.548e+05  2.619e-05 
  6.549e+05  2.457e-05 
  6.549e+05  2.304e-05 
  6.549e+05  2.160e-05 
  6.550e+05  2.026e-05 
  6.550e+05  1.899e-05 
  6.550e+05  1.780e-05 
  6.550e+05  1.668e-05 
  6.551e+05  1.563e-05 
  6.551e+05  1.465e-05 
  6.551e+05  1.372e-05 
  6.552e+05  1.286e-05 
  6.552e+05  1.204e-05 
  6.552e+05  1.128e-05 
  6.552e+05  1.056e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 


==> figures/Figure_2/f_3post_7.txt <==
n c 
  6.750e+05  5.871e-01 
  6.750e+05  5.010e-01 
  6.751e+05  4.283e-01 
  6.751e+05  3.676e-01 
  6.751e+05  3.168e-01 
  6.752e+05  2.747e-01 
  6.752e+05  2.401e-01 
  6.752e+05  2.118e-01 
  6.753e+05  1.887e-01 
  6.753e+05  1.696e-01 
  6.754e+05  1.535e-01 
  6.754e+05  1.396e-01 
  6.754e+05  1.273e-01 
  6.755e+05  1.164e-01 
  6.755e+05  1.065e-01 
  6.755e+05  9.757e-02 
  6.756e+05  8.945e-02 
  6.756e+05  8.208e-02 
  6.756e+05  7.541e-02 
  6.757e+05  6.940e-02 
  6.757e+05  6.400e-02 
  6.757e+05  5.915e-02 
  6.758e+05  5.477e-02 
  6.758e+05  5.082e-02 
  6.758e+05  4.721e-02 
  6.759e+05  4.390e-02 
  6.759e+05  4.083e-02 
  6.759e+05  3.798e-02 
  6.760e+05  3.531e-02 
  6.760e+05  3.281e-02 
  6.760e+05  3.050e-02 
  6.761e+05  2.837e-02 
  6.761e+05  2.641e-02 
  6.762e+05  2.463e-02 
  6.762e+05  2.303e-02 
  6.762e+05  2.157e-02 
  6.763e+05  2.026e-02 
  6.763e+05  1.905e-02 
  6.763e+05  1.795e-02 
  6.764e+05  1.691e-02 
  6.764e+05  1.594e-02 
  6.764e+05  1.502e-02 
  6.765e+05  1.414e-02 
  6.765e+05  1.331e-02 
  6.765e+05  1.253e-02 
  6.766e+05  1.180e-02 
  6.766e+05  1.112e-02 
  6.766e+05  1.050e-02 
  6.767e+05  9.925e-03 
  6.767e+05  9.398e-03 
  6.768e+05  8.912e-03 
  6.768e+05  8.460e-03 
  6.768e+05  8.035e-03 
  6.769e+05  7.635e-03 
  6.769e+05  7.256e-03 
  6.769e+05  6.897e-03 
  6.770e+05  6.557e-03 
  6.770e+05  6.237e-03 
  6.770e+05  5.937e-03 
  6.771e+05  5.656e-03 
  6.771e+05  5.392e-03 
  6.771e+05  5.144e-03 
  6.772e+05  4.909e-03 
  6.772e+05  4.686e-03 
  6.772e+05  4.473e-03 
  6.773e+05  4.269e-03 
  6.773e+05  4.074e-03 
  6.773e+05  3.888e-03 
  6.774e+05  3.710e-03 
  6.774e+05  3.541e-03 
  6.774e+05  3.379e-03 
  6.775e+05  3.225e-03 
  6.775e+05  3.078e-03 
  6.776e+05  2.937e-03 
  6.776e+05  2.801e-03 
  6.776e+05  2.670e-03 
  6.777e+05  2.545e-03 
  6.777e+05  2.424e-03 
  6.777e+05  2.309e-03 
  6.778e+05  2.199e-03 
  6.778e+05  2.094e-03 
  6.778e+05  1.994e-03 
  6.779e+05  1.899e-03 
  6.779e+05  1.808e-03 
  6.779e+05  1.720e-03 
  6.780e+05  1.636e-03 
  6.780e+05  1.556e-03 
  6.780e+05  1.479e-03 
  6.781e+05  1.405e-03 
  6.781e+05  1.334e-03 
  6.782e+05  1.267e-03 
  6.782e+05  1.203e-03 
  6.782e+05  1.142e-03 
  6.783e+05  1.083e-03 
  6.783e+05  1.028e-03 
  6.783e+05  9.748e-04 
  6.784e+05  9.242e-04 
  6.784e+05  8.758e-04 
  6.784e+05  8.297e-04 
  6.785e+05  7.857e-04 
  6.785e+05  7.438e-04 
  6.785e+05  7.040e-04 
  6.786e+05  6.662e-04 
  6.786e+05  6.303e-04 
  6.786e+05  5.961e-04 
  6.787e+05  5.635e-04 
  6.787e+05  5.326e-04 
  6.787e+05  5.032e-04 
  6.788e+05  4.752e-04 
  6.788e+05  4.487e-04 
  6.788e+05  4.235e-04 
  6.789e+05  3.997e-04 
  6.789e+05  3.771e-04 
  6.790e+05  3.557e-04 
  6.790e+05  3.355e-04 
  6.790e+05  3.163e-04 
  6.791e+05  2.981e-04 
  6.791e+05  2.809e-04 
  6.791e+05  2.647e-04 
  6.792e+05  2.493e-04 
  6.792e+05  2.348e-04 
  6.792e+05  2.211e-04 
  6.793e+05  2.081e-04 
  6.793e+05  1.959e-04 
  6.793e+05  1.844e-04 
  6.794e+05  1.735e-04 
  6.794e+05  1.632e-04 
  6.794e+05  1.536e-04 
  6.795e+05  1.444e-04 
  6.795e+05  1.358e-04 
  6.796e+05  1.277e-04 
  6.796e+05  1.201e-04 
  6.796e+05  1.130e-04 
  6.797e+05  1.062e-04 
  6.797e+05  9.987e-05 
  6.797e+05  9.390e-05 
  6.798e+05  8.828e-05 
  6.798e+05  8.300e-05 
  6.798e+05  7.804e-05 
  6.799e+05  7.338e-05 
  6.799e+05  6.901e-05 
  6.799e+05  6.490e-05 
  6.800e+05  6.104e-05 
  6.800e+05  5.742e-05 
  6.800e+05  5.402e-05 
  6.801e+05  5.083e-05 
  6.801e+05  4.784e-05 
  6.801e+05  4.504e-05 
  6.802e+05  4.241e-05 
  6.802e+05  3.994e-05 
  6.802e+05  3.763e-05 
  6.803e+05  3.547e-05 
  6.803e+05  3.344e-05 
  6.804e+05  3.153e-05 
  6.804e+05  2.975e-05 
  6.804e+05  2.808e-05 
  6.805e+05  2.652e-05 
  6.805e+05  2.505e-05 
  6.805e+05  2.368e-05 
  6.806e+05  2.239e-05 
  6.806e+05  2.119e-05 
  6.806e+05  2.006e-05 
  6.807e+05  1.900e-05 
  6.807e+05  1.801e-05 
  6.807e+05  1.708e-05 
  6.808e+05  1.621e-05 
  6.808e+05  1.539e-05 
  6.808e+05  1.463e-05 
  6.809e+05  1.391e-05 
  6.809e+05  1.323e-05 
  6.810e+05  1.260e-05 
  6.810e+05  1.200e-05 
  6.810e+05  1.144e-05 
  6.811e+05  1.092e-05 
  6.811e+05  1.042e-05 
  6.811e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.999e+05  1.000e-05 
  6.999e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.100e+05  1.000e-05 
  7.100e+05  1.000e-05 


==> figures/Figure_2/f_3rand.txt <==
n c 
 0.000e+00  2.502e+11 
 5.000e+03  1.333e+11 
 1.000e+04  6.878e+10 
 1.500e+04  3.716e+10 
 2.000e+04  2.143e+10 
 2.500e+04  1.327e+10 
 3.000e+04  8.784e+09 
 3.500e+04  6.155e+09 
 4.000e+04  4.514e+09 
 4.500e+04  3.425e+09 
 5.000e+04  2.665e+09 
 5.500e+04  2.109e+09 
 6.000e+04  1.688e+09 
 6.500e+04  1.361e+09 
 7.000e+04  1.102e+09 
 7.500e+04  8.941e+08 
 8.000e+04  7.256e+08 
 8.500e+04  5.885e+08 
 9.000e+04  4.767e+08 
 9.500e+04  3.856e+08 
 1.000e+05  3.114e+08 
 1.050e+05  2.510e+08 
 1.100e+05  2.020e+08 
 1.150e+05  1.622e+08 
 1.200e+05  1.301e+08 
 1.250e+05  1.041e+08 
 1.300e+05  8.323e+07 
 1.350e+05  6.643e+07 
 1.400e+05  5.294e+07 
 1.450e+05  4.214e+07 
 1.500e+05  3.350e+07 
 1.550e+05  2.659e+07 
 1.600e+05  2.108e+07 
 1.650e+05  1.670e+07 
 1.700e+05  1.320e+07 
 1.750e+05  1.043e+07 
 1.800e+05  8.228e+06 
 1.850e+05  6.483e+06 
 1.900e+05  5.102e+06 
 1.950e+05  4.010e+06 
 2.000e+05  3.147e+06 
 2.050e+05  2.467e+06 
 2.100e+05  1.932e+06 
 2.150e+05  1.510e+06 
 2.200e+05  1.179e+06 
 2.250e+05  9.196e+05 
 2.300e+05  7.162e+05 
 2.350e+05  5.571e+05 
 2.400e+05  4.328e+05 
 2.450e+05  3.357e+05 
 2.500e+05  2.601e+05 
 2.550e+05  2.013e+05 
 2.600e+05  1.556e+05 
 2.650e+05  1.201e+05 
 2.700e+05  9.261e+04 
 2.750e+05  7.133e+04 
 2.800e+05  5.487e+04 
 2.850e+05  4.217e+04 
 2.900e+05  3.237e+04 
 2.950e+05  2.483e+04 
 3.000e+05  1.902e+04 
 3.050e+05  1.456e+04 
 3.100e+05  1.114e+04 
 3.150e+05  8.516e+03 
 3.200e+05  6.507e+03 
 3.250e+05  4.970e+03 
 3.300e+05  3.795e+03 
 3.350e+05  2.899e+03 
 3.400e+05  2.215e+03 
 3.450e+05  1.693e+03 
 3.500e+05  1.297e+03 
 3.550e+05  9.947e+02 
 3.600e+05  7.651e+02 
 3.650e+05  5.908e+02 
 3.700e+05  4.584e+02 
 3.750e+05  3.580e+02 
 3.800e+05  2.819e+02 
 3.850e+05  2.242e+02 
 3.900e+05  1.805e+02 
 3.950e+05  1.474e+02 
 4.000e+05  1.223e+02 
 4.050e+05  1.033e+02 
 4.100e+05  8.898e+01 
 4.150e+05  7.793e+01 
 4.200e+05  6.586e+01 
 4.250e+05  5.548e+01 
 4.300e+05  4.736e+01 
 4.350e+05  4.121e+01 
 4.400e+05  3.654e+01 
 4.450e+05  3.206e+01 
 4.500e+05  2.831e+01 
 4.550e+05  2.546e+01 
 4.600e+05  2.328e+01 
 4.650e+05  2.161e+01 
 4.700e+05  2.032e+01 
 4.750e+05  1.931e+01 
 4.800e+05  1.852e+01 
 4.850e+05  1.788e+01 
 4.900e+05  1.735e+01 
 4.950e+05  1.691e+01 
 5.000e+05  1.653e+01 


==> figures/Figure_2/f_4ae_2.txt <==
n c 
  5.000e+05  8.741e-01 
  5.000e+05  3.224e-01 
  5.001e+05  3.224e-01 
  5.002e+05  3.188e-01 
  5.002e+05  2.596e-01 
  5.002e+05  2.522e-01 
  5.003e+05  2.522e-01 
  5.004e+05  2.522e-01 
  5.004e+05  2.260e-01 
  5.004e+05  2.177e-01 
  5.005e+05  2.177e-01 
  5.006e+05  2.177e-01 
  5.006e+05  2.177e-01 
  5.006e+05  2.177e-01 
  5.007e+05  2.177e-01 
  5.008e+05  2.177e-01 
  5.008e+05  2.177e-01 
  5.008e+05  2.177e-01 
  5.009e+05  2.160e-01 
  5.010e+05  2.078e-01 
  5.010e+05  2.078e-01 
  5.010e+05  2.071e-01 
  5.011e+05  2.069e-01 
  5.012e+05  2.069e-01 
  5.012e+05  2.039e-01 
  5.012e+05  1.912e-01 
  5.013e+05  1.893e-01 
  5.014e+05  1.783e-01 
  5.014e+05  1.777e-01 
  5.014e+05  1.678e-01 
  5.015e+05  1.678e-01 
  5.016e+05  1.678e-01 
  5.016e+05  1.655e-01 
  5.016e+05  1.652e-01 
  5.017e+05  1.605e-01 
  5.018e+05  1.605e-01 
  5.018e+05  1.605e-01 
  5.018e+05  1.574e-01 
  5.019e+05  1.573e-01 
  5.020e+05  1.573e-01 
  5.020e+05  1.563e-01 
  5.020e+05  1.563e-01 
  5.021e+05  1.520e-01 
  5.022e+05  1.510e-01 
  5.022e+05  1.485e-01 
  5.022e+05  1.460e-01 
  5.023e+05  1.430e-01 
  5.024e+05  1.430e-01 
  5.024e+05  1.427e-01 
  5.024e+05  1.397e-01 
  5.025e+05  1.385e-01 
  5.026e+05  1.379e-01 
  5.026e+05  1.372e-01 
  5.026e+05  1.372e-01 
  5.027e+05  1.371e-01 
  5.028e+05  1.366e-01 
  5.028e+05  1.358e-01 
  5.028e+05  1.351e-01 
  5.029e+05  1.351e-01 
  5.030e+05  1.351e-01 
  5.030e+05  1.351e-01 
  5.030e+05  1.351e-01 
  5.031e+05  1.351e-01 
  5.032e+05  1.351e-01 
  5.032e+05  1.349e-01 
  5.032e+05  1.348e-01 
  5.033e+05  1.347e-01 
  5.034e+05  1.347e-01 
  5.034e+05  1.347e-01 
  5.034e+05  1.347e-01 
  5.035e+05  1.345e-01 
  5.036e+05  1.345e-01 
  5.036e+05  1.344e-01 
  5.036e+05  1.343e-01 
  5.037e+05  1.343e-01 
  5.038e+05  1.343e-01 
  5.038e+05  1.343e-01 
  5.038e+05  1.342e-01 
  5.039e+05  1.342e-01 
  5.040e+05  1.341e-01 
  5.040e+05  1.340e-01 
  5.040e+05  1.340e-01 
  5.041e+05  1.340e-01 
  5.042e+05  1.340e-01 
  5.042e+05  1.339e-01 
  5.042e+05  1.339e-01 
  5.043e+05  1.339e-01 
  5.044e+05  1.339e-01 
  5.044e+05  1.339e-01 
  5.044e+05  1.339e-01 
  5.045e+05  1.339e-01 
  5.046e+05  1.339e-01 
  5.046e+05  1.339e-01 
  5.046e+05  1.339e-01 
  5.047e+05  1.339e-01 
  5.048e+05  1.339e-01 
  5.048e+05  1.338e-01 
  5.048e+05  1.338e-01 
  5.049e+05  1.338e-01 
  5.050e+05  1.338e-01 
  5.050e+05  1.338e-01 
  5.050e+05  1.338e-01 
  5.051e+05  1.338e-01 
  5.052e+05  1.338e-01 
  5.052e+05  1.338e-01 
  5.052e+05  1.338e-01 
  5.053e+05  1.338e-01 
  5.054e+05  1.338e-01 
  5.054e+05  1.338e-01 
  5.054e+05  1.338e-01 
  5.055e+05  1.338e-01 
  5.056e+05  1.338e-01 
  5.056e+05  1.338e-01 
  5.056e+05  1.338e-01 
  5.057e+05  1.338e-01 
  5.058e+05  1.338e-01 
  5.058e+05  1.338e-01 
  5.058e+05  1.338e-01 
  5.059e+05  1.338e-01 
  5.060e+05  1.338e-01 
  5.060e+05  1.338e-01 
  5.060e+05  1.338e-01 
  5.061e+05  1.338e-01 
  5.062e+05  1.338e-01 
  5.062e+05  1.338e-01 
  5.062e+05  1.338e-01 
  5.063e+05  1.338e-01 
  5.064e+05  1.338e-01 
  5.064e+05  1.338e-01 
  5.064e+05  1.338e-01 
  5.065e+05  1.338e-01 
  5.066e+05  1.338e-01 
  5.066e+05  1.338e-01 
  5.066e+05  1.338e-01 
  5.067e+05  1.338e-01 
  5.068e+05  1.338e-01 
  5.068e+05  1.338e-01 
  5.068e+05  1.338e-01 
  5.069e+05  1.338e-01 
  5.070e+05  1.338e-01 
  5.070e+05  1.338e-01 
  5.070e+05  1.338e-01 
  5.071e+05  1.338e-01 
  5.072e+05  1.338e-01 
  5.072e+05  1.338e-01 
  5.072e+05  1.338e-01 
  5.073e+05  1.338e-01 
  5.074e+05  1.338e-01 
  5.074e+05  1.338e-01 
  5.074e+05  1.338e-01 
  5.075e+05  1.338e-01 
  5.076e+05  1.338e-01 
  5.076e+05  1.338e-01 
  5.076e+05  1.338e-01 
  5.077e+05  1.338e-01 
  5.078e+05  1.338e-01 
  5.078e+05  1.338e-01 
  5.078e+05  1.338e-01 
  5.079e+05  1.338e-01 
  5.080e+05  1.338e-01 
  5.080e+05  1.338e-01 
  5.080e+05  1.338e-01 
  5.081e+05  1.338e-01 
  5.082e+05  1.338e-01 
  5.082e+05  1.338e-01 
  5.082e+05  1.338e-01 
  5.083e+05  1.338e-01 
  5.084e+05  1.338e-01 
  5.084e+05  1.338e-01 
  5.084e+05  1.338e-01 
  5.085e+05  1.338e-01 
  5.086e+05  1.338e-01 
  5.086e+05  1.338e-01 
  5.086e+05  1.338e-01 
  5.087e+05  1.338e-01 
  5.088e+05  1.338e-01 
  5.088e+05  1.338e-01 
  5.088e+05  1.338e-01 
  5.089e+05  1.338e-01 
  5.090e+05  1.338e-01 
  5.090e+05  1.338e-01 
  5.090e+05  1.338e-01 
  5.091e+05  1.338e-01 
  5.092e+05  1.338e-01 
  5.092e+05  1.338e-01 
  5.092e+05  1.338e-01 
  5.093e+05  1.338e-01 
  5.094e+05  1.338e-01 
  5.094e+05  1.338e-01 
  5.094e+05  1.338e-01 
  5.095e+05  1.338e-01 
  5.096e+05  1.338e-01 
  5.096e+05  1.338e-01 
  5.096e+05  1.338e-01 
  5.097e+05  1.338e-01 
  5.098e+05  1.338e-01 
  5.098e+05  1.338e-01 
  5.098e+05  1.338e-01 
  5.099e+05  1.338e-01 
  5.100e+05  1.338e-01 
  5.100e+05  1.338e-01 
  5.100e+05  1.338e-01 
  5.101e+05  1.338e-01 
  5.102e+05  1.338e-01 
  5.102e+05  1.338e-01 
  5.102e+05  1.338e-01 
  5.103e+05  1.338e-01 
  5.104e+05  1.338e-01 
  5.104e+05  1.338e-01 
  5.104e+05  1.338e-01 
  5.105e+05  1.338e-01 
  5.106e+05  1.338e-01 
  5.106e+05  1.338e-01 
  5.106e+05  1.338e-01 
  5.107e+05  1.338e-01 
  5.108e+05  1.338e-01 
  5.108e+05  1.338e-01 
  5.108e+05  1.338e-01 
  5.109e+05  1.338e-01 
  5.110e+05  1.338e-01 
  5.110e+05  1.338e-01 
  5.110e+05  1.338e-01 
  5.111e+05  1.338e-01 
  5.112e+05  1.338e-01 
  5.112e+05  1.338e-01 
  5.112e+05  1.338e-01 
  5.113e+05  1.338e-01 
  5.114e+05  1.338e-01 
  5.114e+05  1.338e-01 
  5.114e+05  1.338e-01 
  5.115e+05  1.338e-01 
  5.116e+05  1.338e-01 
  5.116e+05  1.338e-01 
  5.116e+05  1.338e-01 
  5.117e+05  1.338e-01 
  5.118e+05  1.338e-01 
  5.118e+05  1.338e-01 
  5.118e+05  1.338e-01 
  5.119e+05  1.338e-01 
  5.120e+05  1.337e-01 
  5.120e+05  1.337e-01 
  5.120e+05  1.337e-01 
  5.121e+05  1.337e-01 
  5.122e+05  1.337e-01 
  5.122e+05  1.337e-01 
  5.122e+05  1.337e-01 
  5.123e+05  1.337e-01 
  5.124e+05  1.337e-01 
  5.124e+05  1.337e-01 
  5.124e+05  1.337e-01 
  5.125e+05  1.337e-01 
  5.126e+05  1.337e-01 
  5.126e+05  1.337e-01 
  5.126e+05  1.337e-01 
  5.127e+05  1.337e-01 
  5.128e+05  1.337e-01 
  5.128e+05  1.337e-01 
  5.128e+05  1.337e-01 
  5.129e+05  1.337e-01 
  5.130e+05  1.337e-01 
  5.130e+05  1.337e-01 
  5.130e+05  1.337e-01 
  5.131e+05  1.337e-01 
  5.132e+05  1.337e-01 
  5.132e+05  1.337e-01 
  5.132e+05  1.337e-01 
  5.133e+05  1.337e-01 
  5.134e+05  1.337e-01 
  5.134e+05  1.337e-01 
  5.134e+05  1.337e-01 
  5.135e+05  1.337e-01 
  5.136e+05  1.337e-01 
  5.136e+05  1.337e-01 
  5.136e+05  1.337e-01 
  5.137e+05  1.337e-01 
  5.138e+05  1.337e-01 
  5.138e+05  1.337e-01 
  5.138e+05  1.337e-01 
  5.139e+05  1.337e-01 
  5.140e+05  1.337e-01 
  5.140e+05  1.337e-01 
  5.140e+05  1.337e-01 
  5.141e+05  1.337e-01 
  5.142e+05  1.337e-01 
  5.142e+05  1.337e-01 
  5.142e+05  1.337e-01 
  5.143e+05  1.337e-01 
  5.144e+05  1.337e-01 
  5.144e+05  1.337e-01 
  5.144e+05  1.337e-01 
  5.145e+05  1.337e-01 
  5.146e+05  1.337e-01 
  5.146e+05  1.337e-01 
  5.146e+05  1.337e-01 
  5.147e+05  1.337e-01 
  5.148e+05  1.337e-01 
  5.148e+05  1.337e-01 
  5.148e+05  1.337e-01 
  5.149e+05  1.337e-01 
  5.150e+05  1.337e-01 
  5.150e+05  1.337e-01 
  5.150e+05  1.337e-01 
  5.151e+05  1.337e-01 
  5.152e+05  1.337e-01 
  5.152e+05  1.337e-01 
  5.152e+05  1.337e-01 
  5.153e+05  1.337e-01 
  5.154e+05  1.337e-01 
  5.154e+05  1.337e-01 
  5.154e+05  1.337e-01 
  5.155e+05  1.337e-01 
  5.156e+05  1.337e-01 
  5.156e+05  1.337e-01 
  5.156e+05  1.337e-01 
  5.157e+05  1.337e-01 
  5.158e+05  1.337e-01 
  5.158e+05  1.337e-01 
  5.158e+05  1.337e-01 
  5.159e+05  1.337e-01 
  5.160e+05  1.337e-01 
  5.160e+05  1.337e-01 
  5.160e+05  1.337e-01 
  5.161e+05  1.337e-01 
  5.162e+05  1.337e-01 
  5.162e+05  1.337e-01 
  5.162e+05  1.337e-01 
  5.163e+05  1.337e-01 
  5.164e+05  1.337e-01 
  5.164e+05  1.337e-01 
  5.164e+05  1.337e-01 
  5.165e+05  1.337e-01 
  5.166e+05  1.337e-01 
  5.166e+05  1.337e-01 
  5.166e+05  1.337e-01 
  5.167e+05  1.337e-01 
  5.168e+05  1.337e-01 
  5.168e+05  1.337e-01 
  5.168e+05  1.337e-01 
  5.169e+05  1.337e-01 
  5.170e+05  1.337e-01 
  5.170e+05  1.337e-01 
  5.170e+05  1.337e-01 
  5.171e+05  1.337e-01 
  5.172e+05  1.337e-01 
  5.172e+05  1.337e-01 
  5.172e+05  1.337e-01 
  5.173e+05  1.337e-01 
  5.174e+05  1.337e-01 
  5.174e+05  1.337e-01 
  5.174e+05  1.337e-01 
  5.175e+05  1.337e-01 
  5.176e+05  1.337e-01 
  5.176e+05  1.337e-01 
  5.176e+05  1.337e-01 
  5.177e+05  1.337e-01 
  5.178e+05  1.337e-01 
  5.178e+05  1.337e-01 
  5.178e+05  1.337e-01 
  5.179e+05  1.337e-01 
  5.180e+05  1.337e-01 
  5.180e+05  1.337e-01 
  5.180e+05  1.337e-01 
  5.181e+05  1.337e-01 
  5.182e+05  1.337e-01 
  5.182e+05  1.337e-01 
  5.182e+05  1.337e-01 
  5.183e+05  1.337e-01 
  5.184e+05  1.337e-01 
  5.184e+05  1.337e-01 
  5.184e+05  1.337e-01 
  5.185e+05  1.337e-01 
  5.186e+05  1.337e-01 
  5.186e+05  1.337e-01 
  5.186e+05  1.337e-01 
  5.187e+05  1.337e-01 
  5.188e+05  1.337e-01 
  5.188e+05  1.337e-01 
  5.188e+05  1.337e-01 
  5.189e+05  1.337e-01 
  5.190e+05  1.337e-01 
  5.190e+05  1.337e-01 
  5.190e+05  1.337e-01 
  5.191e+05  1.337e-01 
  5.192e+05  1.337e-01 
  5.192e+05  1.337e-01 
  5.192e+05  1.337e-01 
  5.193e+05  1.337e-01 
  5.194e+05  1.337e-01 
  5.194e+05  1.337e-01 
  5.194e+05  1.337e-01 
  5.195e+05  1.337e-01 
  5.196e+05  1.337e-01 
  5.196e+05  1.337e-01 
  5.196e+05  1.337e-01 
  5.197e+05  1.337e-01 
  5.198e+05  1.337e-01 
  5.198e+05  1.337e-01 
  5.198e+05  1.337e-01 
  5.199e+05  1.337e-01 
  5.200e+05  1.337e-01 
  5.200e+05  1.337e-01 
  5.200e+05  1.337e-01 
  5.201e+05  1.337e-01 
  5.202e+05  1.337e-01 
  5.202e+05  1.337e-01 
  5.202e+05  1.337e-01 
  5.203e+05  1.337e-01 
  5.204e+05  1.337e-01 
  5.204e+05  1.337e-01 
  5.204e+05  1.337e-01 
  5.205e+05  1.337e-01 
  5.206e+05  1.337e-01 
  5.206e+05  1.337e-01 
  5.206e+05  1.337e-01 
  5.207e+05  1.337e-01 
  5.208e+05  1.337e-01 
  5.208e+05  1.337e-01 
  5.208e+05  1.337e-01 
  5.209e+05  1.337e-01 
  5.210e+05  1.337e-01 
  5.210e+05  1.337e-01 
  5.210e+05  1.337e-01 
  5.211e+05  1.337e-01 
  5.212e+05  1.337e-01 
  5.212e+05  1.337e-01 
  5.212e+05  1.337e-01 
  5.213e+05  1.337e-01 
  5.214e+05  1.337e-01 
  5.214e+05  1.337e-01 
  5.214e+05  1.337e-01 
  5.215e+05  1.337e-01 
  5.216e+05  1.337e-01 
  5.216e+05  1.337e-01 
  5.216e+05  1.337e-01 
  5.217e+05  1.337e-01 
  5.218e+05  1.337e-01 
  5.218e+05  1.337e-01 
  5.218e+05  1.337e-01 
  5.219e+05  1.337e-01 
  5.220e+05  1.337e-01 
  5.220e+05  1.337e-01 
  5.220e+05  1.337e-01 
  5.221e+05  1.337e-01 
  5.222e+05  1.337e-01 
  5.222e+05  1.337e-01 
  5.222e+05  1.337e-01 
  5.223e+05  1.337e-01 
  5.224e+05  1.337e-01 
  5.224e+05  1.337e-01 
  5.224e+05  1.337e-01 
  5.225e+05  1.337e-01 
  5.226e+05  1.337e-01 
  5.226e+05  1.337e-01 
  5.226e+05  1.337e-01 
  5.227e+05  1.337e-01 
  5.228e+05  1.337e-01 
  5.228e+05  1.337e-01 
  5.228e+05  1.337e-01 
  5.229e+05  1.337e-01 
  5.230e+05  1.337e-01 
  5.230e+05  1.337e-01 
  5.230e+05  1.337e-01 
  5.231e+05  1.337e-01 
  5.232e+05  1.337e-01 
  5.232e+05  1.337e-01 
  5.232e+05  1.337e-01 
  5.233e+05  1.337e-01 
  5.234e+05  1.337e-01 
  5.234e+05  1.337e-01 
  5.234e+05  1.337e-01 
  5.235e+05  1.337e-01 
  5.236e+05  1.337e-01 
  5.236e+05  1.337e-01 
  5.236e+05  1.337e-01 
  5.237e+05  1.337e-01 
  5.238e+05  1.337e-01 
  5.238e+05  1.337e-01 
  5.238e+05  1.337e-01 
  5.239e+05  1.337e-01 
  5.240e+05  1.337e-01 
  5.240e+05  1.337e-01 
  5.240e+05  1.337e-01 
  5.241e+05  1.337e-01 
  5.242e+05  1.337e-01 
  5.242e+05  1.337e-01 
  5.242e+05  1.337e-01 
  5.243e+05  1.337e-01 
  5.244e+05  1.337e-01 
  5.244e+05  1.337e-01 
  5.244e+05  1.337e-01 
  5.245e+05  1.337e-01 
  5.246e+05  1.337e-01 
  5.246e+05  1.337e-01 
  5.246e+05  1.337e-01 
  5.247e+05  1.337e-01 
  5.248e+05  1.337e-01 
  5.248e+05  1.337e-01 
  5.248e+05  1.337e-01 
  5.249e+05  1.337e-01 
  5.250e+05  1.337e-01 
  5.250e+05  1.337e-01 
  5.250e+05  1.337e-01 
  5.251e+05  1.337e-01 
  5.252e+05  1.337e-01 
  5.252e+05  1.337e-01 
  5.252e+05  1.337e-01 
  5.253e+05  1.337e-01 
  5.254e+05  1.337e-01 
  5.254e+05  1.337e-01 
  5.254e+05  1.337e-01 
  5.255e+05  1.337e-01 
  5.256e+05  1.337e-01 
  5.256e+05  1.337e-01 
  5.256e+05  1.337e-01 
  5.257e+05  1.337e-01 
  5.258e+05  1.337e-01 
  5.258e+05  1.337e-01 
  5.258e+05  1.337e-01 
  5.259e+05  1.337e-01 
  5.260e+05  1.337e-01 
  5.260e+05  1.337e-01 
  5.260e+05  1.337e-01 
  5.261e+05  1.337e-01 
  5.262e+05  1.337e-01 
  5.262e+05  1.337e-01 
  5.262e+05  1.337e-01 
  5.263e+05  1.337e-01 
  5.264e+05  1.337e-01 
  5.264e+05  1.337e-01 
  5.264e+05  1.337e-01 
  5.265e+05  1.337e-01 
  5.266e+05  1.337e-01 
  5.266e+05  1.337e-01 
  5.266e+05  1.337e-01 
  5.267e+05  1.337e-01 
  5.268e+05  1.337e-01 
  5.268e+05  1.337e-01 
  5.268e+05  1.337e-01 
  5.269e+05  1.337e-01 
  5.270e+05  1.337e-01 
  5.270e+05  1.337e-01 
  5.270e+05  1.337e-01 
  5.271e+05  1.337e-01 
  5.272e+05  1.337e-01 
  5.272e+05  1.337e-01 
  5.272e+05  1.337e-01 
  5.273e+05  1.337e-01 
  5.274e+05  1.337e-01 
  5.274e+05  1.337e-01 
  5.274e+05  1.337e-01 
  5.275e+05  1.337e-01 
  5.276e+05  1.337e-01 
  5.276e+05  1.337e-01 
  5.276e+05  1.337e-01 
  5.277e+05  1.337e-01 
  5.278e+05  1.337e-01 
  5.278e+05  1.337e-01 
  5.278e+05  1.337e-01 
  5.279e+05  1.337e-01 
  5.280e+05  1.337e-01 
  5.280e+05  1.337e-01 
  5.280e+05  1.337e-01 
  5.281e+05  1.337e-01 
  5.282e+05  1.337e-01 
  5.282e+05  1.337e-01 
  5.282e+05  1.337e-01 
  5.283e+05  1.337e-01 
  5.284e+05  1.337e-01 
  5.284e+05  1.337e-01 
  5.284e+05  1.337e-01 
  5.285e+05  1.337e-01 
  5.286e+05  1.337e-01 
  5.286e+05  1.337e-01 
  5.286e+05  1.337e-01 
  5.287e+05  1.337e-01 
  5.288e+05  1.337e-01 
  5.288e+05  1.337e-01 
  5.288e+05  1.337e-01 
  5.289e+05  1.337e-01 
  5.290e+05  1.337e-01 
  5.290e+05  1.337e-01 
  5.290e+05  1.337e-01 
  5.291e+05  1.337e-01 
  5.292e+05  1.337e-01 
  5.292e+05  1.337e-01 
  5.292e+05  1.337e-01 
  5.293e+05  1.337e-01 
  5.294e+05  1.337e-01 
  5.294e+05  1.337e-01 
  5.294e+05  1.337e-01 
  5.295e+05  1.337e-01 
  5.296e+05  1.337e-01 
  5.296e+05  1.337e-01 
  5.296e+05  1.337e-01 
  5.297e+05  1.337e-01 
  5.298e+05  1.337e-01 
  5.298e+05  1.337e-01 
  5.298e+05  1.337e-01 
  5.299e+05  1.337e-01 
  5.300e+05  1.337e-01 
  5.300e+05  1.337e-01 
  5.300e+05  1.337e-01 
  5.301e+05  1.337e-01 
  5.302e+05  1.337e-01 
  5.302e+05  1.337e-01 
  5.302e+05  1.337e-01 
  5.303e+05  1.337e-01 
  5.304e+05  1.337e-01 
  5.304e+05  1.337e-01 
  5.304e+05  1.337e-01 
  5.305e+05  1.337e-01 
  5.306e+05  1.337e-01 
  5.306e+05  1.337e-01 
  5.306e+05  1.337e-01 
  5.307e+05  1.337e-01 
  5.308e+05  1.337e-01 
  5.308e+05  1.337e-01 
  5.308e+05  1.337e-01 
  5.309e+05  1.337e-01 
  5.310e+05  1.337e-01 
  5.310e+05  1.337e-01 
  5.310e+05  1.337e-01 
  5.311e+05  1.337e-01 
  5.312e+05  1.337e-01 
  5.312e+05  1.337e-01 
  5.312e+05  1.337e-01 
  5.313e+05  1.337e-01 
  5.314e+05  1.337e-01 
  5.314e+05  1.337e-01 
  5.314e+05  1.337e-01 
  5.315e+05  1.337e-01 
  5.316e+05  1.337e-01 
  5.316e+05  1.337e-01 
  5.316e+05  1.337e-01 
  5.317e+05  1.337e-01 
  5.318e+05  1.337e-01 
  5.318e+05  1.337e-01 
  5.318e+05  1.337e-01 
  5.319e+05  1.337e-01 
  5.320e+05  1.337e-01 
  5.320e+05  1.337e-01 
  5.320e+05  1.337e-01 
  5.321e+05  1.337e-01 
  5.322e+05  1.337e-01 
  5.322e+05  1.337e-01 
  5.322e+05  1.337e-01 
  5.323e+05  1.337e-01 
  5.324e+05  1.337e-01 
  5.324e+05  1.337e-01 
  5.324e+05  1.337e-01 
  5.325e+05  1.337e-01 
  5.326e+05  1.337e-01 
  5.326e+05  1.337e-01 
  5.326e+05  1.337e-01 
  5.327e+05  1.337e-01 
  5.328e+05  1.337e-01 
  5.328e+05  1.337e-01 
  5.328e+05  1.337e-01 
  5.329e+05  1.337e-01 
  5.330e+05  1.337e-01 
  5.330e+05  1.337e-01 
  5.330e+05  1.337e-01 
  5.331e+05  1.337e-01 
  5.332e+05  1.337e-01 
  5.332e+05  1.337e-01 
  5.332e+05  1.337e-01 
  5.333e+05  1.337e-01 
  5.334e+05  1.337e-01 
  5.334e+05  1.337e-01 
  5.334e+05  1.337e-01 
  5.335e+05  1.337e-01 
  5.336e+05  1.337e-01 
  5.336e+05  1.337e-01 
  5.336e+05  1.337e-01 
  5.337e+05  1.337e-01 
  5.338e+05  1.337e-01 
  5.338e+05  1.337e-01 
  5.338e+05  1.337e-01 
  5.339e+05  1.337e-01 
  5.340e+05  1.337e-01 
  5.340e+05  1.337e-01 
  5.340e+05  1.337e-01 
  5.341e+05  1.337e-01 
  5.342e+05  1.337e-01 
  5.342e+05  1.337e-01 
  5.342e+05  1.337e-01 
  5.343e+05  1.337e-01 
  5.344e+05  1.337e-01 
  5.344e+05  1.337e-01 
  5.344e+05  1.337e-01 
  5.345e+05  1.337e-01 
  5.346e+05  1.337e-01 
  5.346e+05  1.337e-01 
  5.346e+05  1.337e-01 
  5.347e+05  1.337e-01 
  5.348e+05  1.337e-01 
  5.348e+05  1.337e-01 
  5.348e+05  1.337e-01 
  5.349e+05  1.337e-01 
  5.350e+05  1.337e-01 
  5.350e+05  1.337e-01 
  5.350e+05  1.337e-01 
  5.351e+05  1.337e-01 
  5.352e+05  1.337e-01 
  5.352e+05  1.337e-01 
  5.352e+05  1.337e-01 
  5.353e+05  1.337e-01 
  5.354e+05  1.337e-01 
  5.354e+05  1.337e-01 
  5.354e+05  1.337e-01 
  5.355e+05  1.337e-01 
  5.356e+05  1.337e-01 
  5.356e+05  1.337e-01 
  5.356e+05  1.337e-01 
  5.357e+05  1.337e-01 
  5.358e+05  1.337e-01 
  5.358e+05  1.337e-01 
  5.358e+05  1.337e-01 
  5.359e+05  1.337e-01 
  5.360e+05  1.337e-01 
  5.360e+05  1.337e-01 
  5.360e+05  1.337e-01 
  5.361e+05  1.337e-01 
  5.362e+05  1.337e-01 
  5.362e+05  1.337e-01 
  5.362e+05  1.337e-01 
  5.363e+05  1.337e-01 
  5.364e+05  1.337e-01 
  5.364e+05  1.337e-01 
  5.364e+05  1.337e-01 
  5.365e+05  1.337e-01 
  5.366e+05  1.337e-01 
  5.366e+05  1.337e-01 
  5.366e+05  1.337e-01 
  5.367e+05  1.337e-01 
  5.368e+05  1.337e-01 
  5.368e+05  1.337e-01 
  5.368e+05  1.337e-01 
  5.369e+05  1.337e-01 
  5.370e+05  1.337e-01 
  5.370e+05  1.337e-01 
  5.370e+05  1.337e-01 
  5.371e+05  1.337e-01 
  5.372e+05  1.337e-01 
  5.372e+05  1.337e-01 
  5.372e+05  1.337e-01 
  5.373e+05  1.337e-01 
  5.374e+05  1.337e-01 
  5.374e+05  1.337e-01 
  5.374e+05  1.337e-01 
  5.375e+05  1.337e-01 
  5.376e+05  1.337e-01 
  5.376e+05  1.337e-01 
  5.376e+05  1.337e-01 
  5.377e+05  1.337e-01 
  5.378e+05  1.337e-01 
  5.378e+05  1.337e-01 
  5.378e+05  1.337e-01 
  5.379e+05  1.337e-01 
  5.380e+05  1.337e-01 
  5.380e+05  1.337e-01 
  5.380e+05  1.337e-01 
  5.381e+05  1.337e-01 
  5.382e+05  1.337e-01 
  5.382e+05  1.337e-01 
  5.382e+05  1.337e-01 
  5.383e+05  1.337e-01 
  5.384e+05  1.337e-01 
  5.384e+05  1.337e-01 
  5.384e+05  1.337e-01 
  5.385e+05  1.337e-01 
  5.386e+05  1.337e-01 
  5.386e+05  1.337e-01 
  5.386e+05  1.337e-01 
  5.387e+05  1.337e-01 
  5.388e+05  1.337e-01 
  5.388e+05  1.337e-01 
  5.388e+05  1.337e-01 
  5.389e+05  1.337e-01 
  5.390e+05  1.337e-01 
  5.390e+05  1.337e-01 
  5.390e+05  1.337e-01 
  5.391e+05  1.337e-01 
  5.392e+05  1.337e-01 
  5.392e+05  1.337e-01 
  5.392e+05  1.337e-01 
  5.393e+05  1.337e-01 
  5.394e+05  1.337e-01 
  5.394e+05  1.337e-01 
  5.394e+05  1.337e-01 
  5.395e+05  1.337e-01 
  5.396e+05  1.337e-01 
  5.396e+05  1.337e-01 
  5.396e+05  1.337e-01 
  5.397e+05  1.337e-01 
  5.398e+05  1.337e-01 
  5.398e+05  1.337e-01 
  5.398e+05  1.337e-01 
  5.399e+05  1.337e-01 
  5.400e+05  1.337e-01 
  5.400e+05  1.337e-01 
  5.400e+05  1.337e-01 
  5.401e+05  1.337e-01 
  5.402e+05  1.337e-01 
  5.402e+05  1.337e-01 
  5.402e+05  1.337e-01 
  5.403e+05  1.337e-01 
  5.404e+05  1.337e-01 
  5.404e+05  1.337e-01 
  5.404e+05  1.337e-01 
  5.405e+05  1.337e-01 
  5.406e+05  1.337e-01 
  5.406e+05  1.337e-01 
  5.406e+05  1.337e-01 
  5.407e+05  1.337e-01 
  5.408e+05  1.337e-01 
  5.408e+05  1.337e-01 
  5.408e+05  1.337e-01 
  5.409e+05  1.337e-01 
  5.410e+05  1.337e-01 
  5.410e+05  1.337e-01 
  5.410e+05  1.337e-01 
  5.411e+05  1.337e-01 
  5.412e+05  1.337e-01 
  5.412e+05  1.337e-01 
  5.412e+05  1.337e-01 
  5.413e+05  1.337e-01 
  5.414e+05  1.337e-01 
  5.414e+05  1.337e-01 
  5.414e+05  1.337e-01 
  5.415e+05  1.337e-01 
  5.416e+05  1.337e-01 
  5.416e+05  1.337e-01 
  5.416e+05  1.337e-01 
  5.417e+05  1.337e-01 
  5.418e+05  1.337e-01 
  5.418e+05  1.337e-01 
  5.418e+05  1.337e-01 
  5.419e+05  1.337e-01 
  5.420e+05  1.337e-01 
  5.420e+05  1.337e-01 
  5.420e+05  1.337e-01 
  5.421e+05  1.337e-01 
  5.422e+05  1.337e-01 
  5.422e+05  1.337e-01 
  5.422e+05  1.337e-01 
  5.423e+05  1.337e-01 
  5.424e+05  1.337e-01 
  5.424e+05  1.337e-01 
  5.424e+05  1.337e-01 
  5.425e+05  1.337e-01 
  5.426e+05  1.337e-01 
  5.426e+05  1.337e-01 
  5.426e+05  1.337e-01 
  5.427e+05  1.337e-01 
  5.428e+05  1.337e-01 
  5.428e+05  1.337e-01 
  5.428e+05  1.337e-01 
  5.429e+05  1.337e-01 
  5.430e+05  1.337e-01 
  5.430e+05  1.337e-01 
  5.430e+05  1.337e-01 
  5.431e+05  1.337e-01 
  5.432e+05  1.337e-01 
  5.432e+05  1.337e-01 
  5.432e+05  1.337e-01 
  5.433e+05  1.337e-01 
  5.434e+05  1.337e-01 
  5.434e+05  1.337e-01 
  5.434e+05  1.337e-01 
  5.435e+05  1.337e-01 
  5.436e+05  1.337e-01 
  5.436e+05  1.337e-01 
  5.436e+05  1.337e-01 
  5.437e+05  1.337e-01 
  5.438e+05  1.337e-01 
  5.438e+05  1.337e-01 
  5.438e+05  1.337e-01 
  5.439e+05  1.337e-01 
  5.440e+05  1.337e-01 
  5.440e+05  1.337e-01 
  5.440e+05  1.337e-01 
  5.441e+05  1.337e-01 
  5.442e+05  1.337e-01 
  5.442e+05  1.337e-01 
  5.442e+05  1.337e-01 
  5.443e+05  1.337e-01 
  5.444e+05  1.337e-01 
  5.444e+05  1.337e-01 
  5.444e+05  1.337e-01 
  5.445e+05  1.337e-01 
  5.446e+05  1.337e-01 
  5.446e+05  1.337e-01 
  5.446e+05  1.337e-01 
  5.447e+05  1.337e-01 
  5.448e+05  1.337e-01 
  5.448e+05  1.337e-01 
  5.448e+05  1.337e-01 
  5.449e+05  1.337e-01 
  5.450e+05  1.337e-01 
  5.450e+05  1.337e-01 
  5.450e+05  1.337e-01 
  5.451e+05  1.337e-01 
  5.452e+05  1.337e-01 
  5.452e+05  1.337e-01 
  5.452e+05  1.337e-01 
  5.453e+05  1.337e-01 
  5.454e+05  1.337e-01 
  5.454e+05  1.337e-01 
  5.454e+05  1.337e-01 
  5.455e+05  1.337e-01 
  5.456e+05  1.337e-01 
  5.456e+05  1.337e-01 
  5.456e+05  1.337e-01 
  5.457e+05  1.337e-01 
  5.458e+05  1.337e-01 
  5.458e+05  1.337e-01 
  5.458e+05  1.337e-01 
  5.459e+05  1.337e-01 
  5.460e+05  1.337e-01 
  5.460e+05  1.337e-01 
  5.460e+05  1.337e-01 
  5.461e+05  1.337e-01 
  5.462e+05  1.337e-01 
  5.462e+05  1.337e-01 
  5.462e+05  1.337e-01 
  5.463e+05  1.337e-01 
  5.464e+05  1.337e-01 
  5.464e+05  1.337e-01 
  5.464e+05  1.337e-01 
  5.465e+05  1.337e-01 
  5.466e+05  1.337e-01 
  5.466e+05  1.337e-01 
  5.466e+05  1.337e-01 
  5.467e+05  1.337e-01 
  5.468e+05  1.337e-01 
  5.468e+05  1.337e-01 
  5.468e+05  1.337e-01 
  5.469e+05  1.337e-01 
  5.470e+05  1.337e-01 
  5.470e+05  1.337e-01 
  5.470e+05  1.337e-01 
  5.471e+05  1.337e-01 
  5.472e+05  1.337e-01 
  5.472e+05  1.337e-01 
  5.472e+05  1.337e-01 
  5.473e+05  1.337e-01 
  5.474e+05  1.337e-01 
  5.474e+05  1.337e-01 
  5.474e+05  1.337e-01 
  5.475e+05  1.337e-01 
  5.476e+05  1.337e-01 
  5.476e+05  1.337e-01 
  5.476e+05  1.337e-01 
  5.477e+05  1.337e-01 
  5.478e+05  1.337e-01 
  5.478e+05  1.337e-01 
  5.478e+05  1.337e-01 
  5.479e+05  1.337e-01 
  5.480e+05  1.337e-01 
  5.480e+05  1.337e-01 
  5.480e+05  1.337e-01 
  5.481e+05  1.337e-01 
  5.482e+05  1.337e-01 
  5.482e+05  1.337e-01 
  5.482e+05  1.337e-01 
  5.483e+05  1.337e-01 
  5.484e+05  1.337e-01 
  5.484e+05  1.337e-01 
  5.484e+05  1.337e-01 
  5.485e+05  1.337e-01 
  5.486e+05  1.337e-01 
  5.486e+05  1.337e-01 
  5.486e+05  1.337e-01 
  5.487e+05  1.337e-01 
  5.488e+05  1.337e-01 
  5.488e+05  1.337e-01 
  5.488e+05  1.337e-01 
  5.489e+05  1.337e-01 
  5.490e+05  1.337e-01 
  5.490e+05  1.337e-01 
  5.490e+05  1.337e-01 
  5.491e+05  1.337e-01 
  5.492e+05  1.337e-01 
  5.492e+05  1.337e-01 
  5.492e+05  1.337e-01 
  5.493e+05  1.337e-01 
  5.494e+05  1.337e-01 
  5.494e+05  1.337e-01 
  5.494e+05  1.337e-01 
  5.495e+05  1.337e-01 
  5.496e+05  1.337e-01 
  5.496e+05  1.337e-01 
  5.496e+05  1.337e-01 
  5.497e+05  1.337e-01 
  5.498e+05  1.337e-01 
  5.498e+05  1.337e-01 
  5.498e+05  1.337e-01 
  5.499e+05  1.337e-01 
  5.500e+05  1.337e-01 
  5.500e+05  1.337e-01 


==> figures/Figure_2/f_4ae_3.txt <==
n c 
  5.000e+05  1.054e+00 
  5.001e+05  1.054e+00 
  5.002e+05  1.024e+00 
  5.002e+05  1.024e+00 
  5.003e+05  7.911e-01 
  5.004e+05  7.911e-01 
  5.004e+05  1.560e-01 
  5.005e+05  1.560e-01 
  5.006e+05  1.560e-01 
  5.007e+05  1.560e-01 
  5.008e+05  1.288e-01 
  5.008e+05  1.288e-01 
  5.009e+05  1.288e-01 
  5.010e+05  1.189e-01 
  5.010e+05  1.170e-01 
  5.011e+05  1.059e-01 
  5.012e+05  1.040e-01 
  5.013e+05  1.040e-01 
  5.014e+05  1.040e-01 
  5.014e+05  1.036e-01 
  5.015e+05  1.036e-01 
  5.016e+05  1.021e-01 
  5.016e+05  1.021e-01 
  5.017e+05  1.021e-01 
  5.018e+05  1.021e-01 
  5.019e+05  1.021e-01 
  5.020e+05  1.021e-01 
  5.020e+05  1.021e-01 
  5.021e+05  1.021e-01 
  5.022e+05  1.012e-01 
  5.022e+05  1.003e-01 
  5.023e+05  9.837e-02 
  5.024e+05  9.837e-02 
  5.025e+05  9.837e-02 
  5.026e+05  9.821e-02 
  5.026e+05  9.807e-02 
  5.027e+05  9.807e-02 
  5.028e+05  9.787e-02 
  5.028e+05  9.787e-02 
  5.029e+05  9.787e-02 
  5.030e+05  9.756e-02 
  5.031e+05  9.756e-02 
  5.032e+05  9.756e-02 
  5.032e+05  9.752e-02 
  5.033e+05  9.752e-02 
  5.034e+05  9.752e-02 
  5.034e+05  9.752e-02 
  5.035e+05  9.752e-02 
  5.036e+05  9.752e-02 
  5.037e+05  9.752e-02 
  5.038e+05  9.752e-02 
  5.038e+05  9.752e-02 
  5.039e+05  9.752e-02 
  5.040e+05  9.752e-02 
  5.040e+05  9.752e-02 
  5.041e+05  9.751e-02 
  5.042e+05  9.751e-02 
  5.043e+05  9.751e-02 
  5.044e+05  9.751e-02 
  5.044e+05  9.751e-02 
  5.045e+05  9.751e-02 
  5.046e+05  9.751e-02 
  5.046e+05  9.751e-02 
  5.047e+05  9.751e-02 
  5.048e+05  9.751e-02 
  5.049e+05  9.751e-02 
  5.050e+05  9.751e-02 
  5.050e+05  9.751e-02 
  5.051e+05  9.751e-02 
  5.052e+05  9.751e-02 
  5.052e+05  9.751e-02 
  5.053e+05  9.751e-02 
  5.054e+05  9.751e-02 
  5.055e+05  9.751e-02 
  5.056e+05  9.751e-02 
  5.056e+05  9.751e-02 
  5.057e+05  9.751e-02 
  5.058e+05  9.751e-02 
  5.058e+05  9.751e-02 
  5.059e+05  9.751e-02 
  5.060e+05  9.751e-02 
  5.061e+05  9.751e-02 
  5.062e+05  9.751e-02 
  5.062e+05  9.751e-02 
  5.063e+05  9.751e-02 
  5.064e+05  9.751e-02 
  5.064e+05  9.751e-02 
  5.065e+05  9.751e-02 
  5.066e+05  9.751e-02 
  5.067e+05  9.751e-02 
  5.068e+05  9.751e-02 
  5.068e+05  9.751e-02 
  5.069e+05  9.751e-02 
  5.070e+05  9.751e-02 
  5.070e+05  9.751e-02 
  5.071e+05  9.751e-02 
  5.072e+05  9.751e-02 
  5.073e+05  9.751e-02 
  5.074e+05  9.751e-02 
  5.074e+05  9.751e-02 
  5.075e+05  9.751e-02 
  5.076e+05  9.751e-02 
  5.076e+05  9.751e-02 
  5.077e+05  9.751e-02 
  5.078e+05  9.751e-02 
  5.079e+05  9.751e-02 
  5.080e+05  9.751e-02 
  5.080e+05  9.751e-02 
  5.081e+05  9.751e-02 
  5.082e+05  9.751e-02 
  5.082e+05  9.751e-02 
  5.083e+05  9.751e-02 
  5.084e+05  9.751e-02 
  5.085e+05  9.751e-02 
  5.086e+05  9.751e-02 
  5.086e+05  9.751e-02 
  5.087e+05  9.751e-02 
  5.088e+05  9.751e-02 
  5.088e+05  9.751e-02 
  5.089e+05  9.751e-02 
  5.090e+05  9.751e-02 
  5.091e+05  9.751e-02 
  5.092e+05  9.751e-02 
  5.092e+05  9.751e-02 
  5.093e+05  9.751e-02 
  5.094e+05  9.751e-02 
  5.094e+05  9.751e-02 
  5.095e+05  9.751e-02 
  5.096e+05  9.751e-02 
  5.097e+05  9.751e-02 
  5.098e+05  9.751e-02 
  5.098e+05  9.751e-02 
  5.099e+05  9.751e-02 
  5.100e+05  9.751e-02 
  5.100e+05  9.751e-02 
  5.101e+05  9.751e-02 
  5.102e+05  9.751e-02 
  5.103e+05  9.751e-02 
  5.104e+05  9.751e-02 
  5.104e+05  9.751e-02 
  5.105e+05  9.751e-02 
  5.106e+05  9.751e-02 
  5.106e+05  9.751e-02 
  5.107e+05  9.751e-02 
  5.108e+05  9.751e-02 
  5.109e+05  9.751e-02 
  5.110e+05  9.751e-02 
  5.110e+05  9.751e-02 
  5.111e+05  9.751e-02 
  5.112e+05  9.751e-02 
  5.112e+05  9.751e-02 
  5.113e+05  9.751e-02 
  5.114e+05  9.751e-02 
  5.115e+05  9.751e-02 
  5.116e+05  9.751e-02 
  5.116e+05  9.751e-02 
  5.117e+05  9.751e-02 
  5.118e+05  9.751e-02 
  5.118e+05  9.751e-02 
  5.119e+05  9.751e-02 
  5.120e+05  9.751e-02 
  5.121e+05  9.751e-02 
  5.122e+05  9.751e-02 
  5.122e+05  9.751e-02 
  5.123e+05  9.751e-02 
  5.124e+05  9.751e-02 
  5.124e+05  9.751e-02 
  5.125e+05  9.751e-02 
  5.126e+05  9.751e-02 
  5.127e+05  9.751e-02 
  5.128e+05  9.751e-02 
  5.128e+05  9.751e-02 
  5.129e+05  9.751e-02 
  5.130e+05  9.751e-02 
  5.130e+05  9.751e-02 
  5.131e+05  9.751e-02 
  5.132e+05  9.751e-02 
  5.133e+05  9.751e-02 
  5.134e+05  9.751e-02 
  5.134e+05  9.751e-02 
  5.135e+05  9.751e-02 
  5.136e+05  9.751e-02 
  5.136e+05  9.751e-02 
  5.137e+05  9.751e-02 
  5.138e+05  9.751e-02 
  5.139e+05  9.751e-02 
  5.140e+05  9.751e-02 
  5.140e+05  9.751e-02 
  5.141e+05  9.751e-02 
  5.142e+05  9.751e-02 
  5.142e+05  9.751e-02 
  5.143e+05  9.751e-02 
  5.144e+05  9.751e-02 
  5.145e+05  9.751e-02 
  5.146e+05  9.751e-02 
  5.146e+05  9.751e-02 
  5.147e+05  9.751e-02 
  5.148e+05  9.751e-02 
  5.148e+05  9.751e-02 
  5.149e+05  9.751e-02 
  5.150e+05  9.751e-02 
  5.151e+05  9.751e-02 
  5.152e+05  9.751e-02 
  5.152e+05  9.751e-02 
  5.153e+05  9.751e-02 
  5.154e+05  9.751e-02 
  5.154e+05  9.751e-02 
  5.155e+05  9.751e-02 
  5.156e+05  9.751e-02 
  5.157e+05  9.751e-02 
  5.158e+05  9.751e-02 
  5.158e+05  9.751e-02 
  5.159e+05  9.751e-02 
  5.160e+05  9.751e-02 
  5.160e+05  9.751e-02 
  5.161e+05  9.751e-02 
  5.162e+05  9.751e-02 
  5.163e+05  9.751e-02 
  5.164e+05  9.751e-02 
  5.164e+05  9.751e-02 
  5.165e+05  9.751e-02 
  5.166e+05  9.751e-02 
  5.166e+05  9.751e-02 
  5.167e+05  9.751e-02 
  5.168e+05  9.751e-02 
  5.169e+05  9.751e-02 
  5.170e+05  9.751e-02 
  5.170e+05  9.751e-02 
  5.171e+05  9.751e-02 
  5.172e+05  9.751e-02 
  5.172e+05  9.751e-02 
  5.173e+05  9.751e-02 
  5.174e+05  9.751e-02 
  5.175e+05  9.751e-02 
  5.176e+05  9.751e-02 
  5.176e+05  9.751e-02 
  5.177e+05  9.751e-02 
  5.178e+05  9.751e-02 
  5.178e+05  9.751e-02 
  5.179e+05  9.751e-02 
  5.180e+05  9.751e-02 
  5.181e+05  9.751e-02 
  5.182e+05  9.751e-02 
  5.182e+05  9.751e-02 
  5.183e+05  9.751e-02 
  5.184e+05  9.751e-02 
  5.184e+05  9.751e-02 
  5.185e+05  9.751e-02 
  5.186e+05  9.751e-02 
  5.187e+05  9.751e-02 
  5.188e+05  9.751e-02 
  5.188e+05  9.751e-02 
  5.189e+05  9.751e-02 
  5.190e+05  9.751e-02 
  5.190e+05  9.751e-02 
  5.191e+05  9.751e-02 
  5.192e+05  9.751e-02 
  5.193e+05  9.751e-02 
  5.194e+05  9.751e-02 
  5.194e+05  9.751e-02 
  5.195e+05  9.751e-02 
  5.196e+05  9.751e-02 
  5.196e+05  9.751e-02 
  5.197e+05  9.751e-02 
  5.198e+05  9.751e-02 
  5.199e+05  9.751e-02 
  5.200e+05  9.751e-02 
  5.200e+05  9.751e-02 
  5.201e+05  9.751e-02 
  5.202e+05  9.751e-02 
  5.202e+05  9.751e-02 
  5.203e+05  9.751e-02 
  5.204e+05  9.751e-02 
  5.205e+05  9.751e-02 
  5.206e+05  9.751e-02 
  5.206e+05  9.751e-02 
  5.207e+05  9.751e-02 
  5.208e+05  9.751e-02 
  5.208e+05  9.751e-02 
  5.209e+05  9.751e-02 
  5.210e+05  9.751e-02 
  5.211e+05  9.751e-02 
  5.212e+05  9.751e-02 
  5.212e+05  9.751e-02 
  5.213e+05  9.751e-02 
  5.214e+05  9.751e-02 
  5.214e+05  9.751e-02 
  5.215e+05  9.751e-02 
  5.216e+05  9.751e-02 
  5.217e+05  9.751e-02 
  5.218e+05  9.751e-02 
  5.218e+05  9.751e-02 
  5.219e+05  9.751e-02 
  5.220e+05  9.751e-02 
  5.220e+05  9.751e-02 
  5.221e+05  9.751e-02 
  5.222e+05  9.751e-02 
  5.223e+05  9.751e-02 
  5.224e+05  9.751e-02 
  5.224e+05  9.751e-02 
  5.225e+05  9.751e-02 
  5.226e+05  9.751e-02 
  5.226e+05  9.751e-02 
  5.227e+05  9.751e-02 
  5.228e+05  9.751e-02 
  5.229e+05  9.751e-02 
  5.230e+05  9.751e-02 
  5.230e+05  9.751e-02 
  5.231e+05  9.751e-02 
  5.232e+05  9.751e-02 
  5.232e+05  9.751e-02 
  5.233e+05  9.751e-02 
  5.234e+05  9.751e-02 
  5.235e+05  9.751e-02 
  5.236e+05  9.751e-02 
  5.236e+05  9.751e-02 
  5.237e+05  9.751e-02 
  5.238e+05  9.751e-02 
  5.238e+05  9.751e-02 
  5.239e+05  9.751e-02 
  5.240e+05  9.751e-02 
  5.241e+05  9.751e-02 
  5.242e+05  9.751e-02 
  5.242e+05  9.751e-02 
  5.243e+05  9.751e-02 
  5.244e+05  9.751e-02 
  5.244e+05  9.751e-02 
  5.245e+05  9.751e-02 
  5.246e+05  9.751e-02 
  5.247e+05  9.751e-02 
  5.248e+05  9.751e-02 
  5.248e+05  9.751e-02 
  5.249e+05  9.751e-02 
  5.250e+05  9.751e-02 
  5.250e+05  9.751e-02 
  5.251e+05  9.751e-02 
  5.252e+05  9.751e-02 
  5.253e+05  9.751e-02 
  5.254e+05  9.751e-02 
  5.254e+05  9.751e-02 
  5.255e+05  9.751e-02 
  5.256e+05  9.751e-02 
  5.256e+05  9.751e-02 
  5.257e+05  9.751e-02 
  5.258e+05  9.751e-02 
  5.259e+05  9.751e-02 
  5.260e+05  9.751e-02 
  5.260e+05  9.751e-02 
  5.261e+05  9.751e-02 
  5.262e+05  9.751e-02 
  5.262e+05  9.751e-02 
  5.263e+05  9.751e-02 
  5.264e+05  9.751e-02 
  5.265e+05  9.751e-02 
  5.266e+05  9.751e-02 
  5.266e+05  9.751e-02 
  5.267e+05  9.751e-02 
  5.268e+05  9.751e-02 
  5.268e+05  9.751e-02 
  5.269e+05  9.751e-02 
  5.270e+05  9.751e-02 
  5.271e+05  9.751e-02 
  5.272e+05  9.751e-02 
  5.272e+05  9.751e-02 
  5.273e+05  9.751e-02 
  5.274e+05  9.751e-02 
  5.274e+05  9.751e-02 
  5.275e+05  9.751e-02 
  5.276e+05  9.751e-02 
  5.277e+05  9.751e-02 
  5.278e+05  9.751e-02 
  5.278e+05  9.751e-02 
  5.279e+05  9.751e-02 
  5.280e+05  9.751e-02 
  5.280e+05  9.751e-02 
  5.281e+05  9.751e-02 
  5.282e+05  9.751e-02 
  5.283e+05  9.751e-02 
  5.284e+05  9.751e-02 
  5.284e+05  9.751e-02 
  5.285e+05  9.751e-02 
  5.286e+05  9.751e-02 
  5.286e+05  9.751e-02 
  5.287e+05  9.751e-02 
  5.288e+05  9.751e-02 
  5.289e+05  9.751e-02 
  5.290e+05  9.751e-02 
  5.290e+05  9.751e-02 
  5.291e+05  9.751e-02 
  5.292e+05  9.751e-02 
  5.292e+05  9.751e-02 
  5.293e+05  9.751e-02 
  5.294e+05  9.751e-02 
  5.295e+05  9.751e-02 
  5.296e+05  9.751e-02 
  5.296e+05  9.751e-02 
  5.297e+05  9.751e-02 
  5.298e+05  9.751e-02 
  5.298e+05  9.751e-02 
  5.299e+05  9.751e-02 
  5.300e+05  9.751e-02 
  5.301e+05  9.751e-02 
  5.302e+05  9.751e-02 
  5.302e+05  9.751e-02 
  5.303e+05  9.751e-02 
  5.304e+05  9.751e-02 
  5.304e+05  9.751e-02 
  5.305e+05  9.751e-02 
  5.306e+05  9.751e-02 
  5.307e+05  9.751e-02 
  5.308e+05  9.751e-02 
  5.308e+05  9.751e-02 
  5.309e+05  9.751e-02 
  5.310e+05  9.751e-02 
  5.310e+05  9.751e-02 
  5.311e+05  9.751e-02 
  5.312e+05  9.751e-02 
  5.313e+05  9.751e-02 
  5.314e+05  9.751e-02 
  5.314e+05  9.751e-02 
  5.315e+05  9.751e-02 
  5.316e+05  9.751e-02 
  5.316e+05  9.751e-02 
  5.317e+05  9.751e-02 
  5.318e+05  9.751e-02 
  5.319e+05  9.751e-02 
  5.320e+05  9.751e-02 
  5.320e+05  9.751e-02 
  5.321e+05  9.751e-02 
  5.322e+05  9.751e-02 
  5.322e+05  9.751e-02 
  5.323e+05  9.751e-02 
  5.324e+05  9.751e-02 
  5.325e+05  9.751e-02 
  5.326e+05  9.751e-02 
  5.326e+05  9.751e-02 
  5.327e+05  9.751e-02 
  5.328e+05  9.751e-02 
  5.328e+05  9.751e-02 
  5.329e+05  9.751e-02 
  5.330e+05  9.751e-02 
  5.331e+05  9.751e-02 
  5.332e+05  9.751e-02 
  5.332e+05  9.751e-02 
  5.333e+05  9.751e-02 
  5.334e+05  9.751e-02 
  5.334e+05  9.751e-02 
  5.335e+05  9.751e-02 
  5.336e+05  9.751e-02 
  5.337e+05  9.751e-02 
  5.338e+05  9.751e-02 
  5.338e+05  9.751e-02 
  5.339e+05  9.751e-02 
  5.340e+05  9.751e-02 
  5.340e+05  9.751e-02 
  5.341e+05  9.751e-02 
  5.342e+05  9.751e-02 
  5.343e+05  9.751e-02 
  5.344e+05  9.751e-02 
  5.344e+05  9.751e-02 
  5.345e+05  9.751e-02 
  5.346e+05  9.751e-02 
  5.346e+05  9.751e-02 
  5.347e+05  9.751e-02 
  5.348e+05  9.751e-02 
  5.349e+05  9.751e-02 
  5.350e+05  9.751e-02 
  5.350e+05  9.751e-02 
  5.351e+05  9.751e-02 
  5.352e+05  9.751e-02 
  5.352e+05  9.751e-02 
  5.353e+05  9.751e-02 
  5.354e+05  9.751e-02 
  5.355e+05  9.751e-02 
  5.356e+05  9.751e-02 
  5.356e+05  9.751e-02 
  5.357e+05  9.751e-02 
  5.358e+05  9.751e-02 
  5.358e+05  9.751e-02 
  5.359e+05  9.751e-02 
  5.360e+05  9.751e-02 
  5.361e+05  9.751e-02 
  5.362e+05  9.751e-02 
  5.362e+05  9.751e-02 
  5.363e+05  9.751e-02 
  5.364e+05  9.751e-02 
  5.364e+05  9.751e-02 
  5.365e+05  9.751e-02 
  5.366e+05  9.751e-02 
  5.367e+05  9.751e-02 
  5.368e+05  9.751e-02 
  5.368e+05  9.751e-02 
  5.369e+05  9.751e-02 
  5.370e+05  9.751e-02 
  5.370e+05  9.751e-02 
  5.371e+05  9.751e-02 
  5.372e+05  9.751e-02 
  5.373e+05  9.751e-02 
  5.374e+05  9.751e-02 
  5.374e+05  9.751e-02 
  5.375e+05  9.751e-02 
  5.376e+05  9.751e-02 
  5.376e+05  9.751e-02 
  5.377e+05  9.751e-02 
  5.378e+05  9.751e-02 
  5.379e+05  9.751e-02 
  5.380e+05  9.751e-02 
  5.380e+05  9.751e-02 
  5.381e+05  9.751e-02 
  5.382e+05  9.751e-02 
  5.382e+05  9.751e-02 
  5.383e+05  9.751e-02 
  5.384e+05  9.751e-02 
  5.385e+05  9.751e-02 
  5.386e+05  9.751e-02 
  5.386e+05  9.751e-02 
  5.387e+05  9.751e-02 
  5.388e+05  9.751e-02 
  5.388e+05  9.751e-02 
  5.389e+05  9.751e-02 
  5.390e+05  9.751e-02 
  5.391e+05  9.751e-02 
  5.392e+05  9.751e-02 
  5.392e+05  9.751e-02 
  5.393e+05  9.751e-02 
  5.394e+05  9.751e-02 
  5.394e+05  9.751e-02 
  5.395e+05  9.751e-02 
  5.396e+05  9.751e-02 
  5.397e+05  9.751e-02 
  5.398e+05  9.751e-02 
  5.398e+05  9.751e-02 
  5.399e+05  9.751e-02 
  5.400e+05  9.751e-02 
  5.400e+05  9.751e-02 
  5.401e+05  9.751e-02 
  5.402e+05  9.751e-02 
  5.403e+05  9.751e-02 
  5.404e+05  9.751e-02 
  5.404e+05  9.751e-02 
  5.405e+05  9.751e-02 
  5.406e+05  9.751e-02 
  5.406e+05  9.751e-02 
  5.407e+05  9.751e-02 
  5.408e+05  9.751e-02 
  5.409e+05  9.751e-02 
  5.410e+05  9.751e-02 
  5.410e+05  9.751e-02 
  5.411e+05  9.751e-02 
  5.412e+05  9.751e-02 
  5.412e+05  9.751e-02 
  5.413e+05  9.751e-02 
  5.414e+05  9.751e-02 
  5.415e+05  9.751e-02 
  5.416e+05  9.751e-02 
  5.416e+05  9.751e-02 
  5.417e+05  9.751e-02 
  5.418e+05  9.751e-02 
  5.418e+05  9.751e-02 
  5.419e+05  9.751e-02 
  5.420e+05  9.751e-02 
  5.421e+05  9.751e-02 
  5.422e+05  9.751e-02 
  5.422e+05  9.751e-02 
  5.423e+05  9.751e-02 
  5.424e+05  9.751e-02 
  5.424e+05  9.751e-02 
  5.425e+05  9.751e-02 
  5.426e+05  9.751e-02 
  5.427e+05  9.751e-02 
  5.428e+05  9.751e-02 
  5.428e+05  9.751e-02 
  5.429e+05  9.751e-02 
  5.430e+05  9.751e-02 
  5.430e+05  9.751e-02 
  5.431e+05  9.751e-02 
  5.432e+05  9.751e-02 
  5.433e+05  9.751e-02 
  5.434e+05  9.751e-02 
  5.434e+05  9.751e-02 
  5.435e+05  9.751e-02 
  5.436e+05  9.751e-02 
  5.436e+05  9.751e-02 
  5.437e+05  9.751e-02 
  5.438e+05  9.751e-02 
  5.439e+05  9.751e-02 
  5.440e+05  9.751e-02 
  5.440e+05  9.751e-02 
  5.441e+05  9.751e-02 
  5.442e+05  9.751e-02 
  5.442e+05  9.751e-02 
  5.443e+05  9.751e-02 
  5.444e+05  9.751e-02 
  5.445e+05  9.751e-02 
  5.446e+05  9.751e-02 
  5.446e+05  9.751e-02 
  5.447e+05  9.751e-02 
  5.448e+05  9.751e-02 
  5.448e+05  9.751e-02 
  5.449e+05  9.751e-02 
  5.450e+05  9.751e-02 
  5.451e+05  9.751e-02 
  5.452e+05  9.751e-02 
  5.452e+05  9.751e-02 
  5.453e+05  9.751e-02 
  5.454e+05  9.751e-02 
  5.454e+05  9.751e-02 
  5.455e+05  9.751e-02 
  5.456e+05  9.751e-02 
  5.457e+05  9.751e-02 
  5.458e+05  9.751e-02 
  5.458e+05  9.751e-02 
  5.459e+05  9.751e-02 
  5.460e+05  9.751e-02 
  5.460e+05  9.751e-02 
  5.461e+05  9.751e-02 
  5.462e+05  9.751e-02 
  5.463e+05  9.751e-02 
  5.464e+05  9.751e-02 
  5.464e+05  9.751e-02 
  5.465e+05  9.751e-02 
  5.466e+05  9.751e-02 
  5.466e+05  9.751e-02 
  5.467e+05  9.751e-02 
  5.468e+05  9.751e-02 
  5.469e+05  9.751e-02 
  5.470e+05  9.751e-02 
  5.470e+05  9.751e-02 
  5.471e+05  9.751e-02 
  5.472e+05  9.751e-02 
  5.472e+05  9.751e-02 
  5.473e+05  9.751e-02 
  5.474e+05  9.751e-02 
  5.475e+05  9.751e-02 
  5.476e+05  9.751e-02 
  5.476e+05  9.751e-02 
  5.477e+05  9.751e-02 
  5.478e+05  9.751e-02 
  5.478e+05  9.751e-02 
  5.479e+05  9.751e-02 
  5.480e+05  9.751e-02 
  5.481e+05  9.751e-02 
  5.482e+05  9.751e-02 
  5.482e+05  9.751e-02 
  5.483e+05  9.751e-02 
  5.484e+05  9.751e-02 
  5.484e+05  9.751e-02 
  5.485e+05  9.751e-02 
  5.486e+05  9.751e-02 
  5.487e+05  9.751e-02 
  5.488e+05  9.751e-02 
  5.488e+05  9.751e-02 
  5.489e+05  9.751e-02 
  5.490e+05  9.751e-02 
  5.490e+05  9.751e-02 
  5.491e+05  9.751e-02 
  5.492e+05  9.751e-02 
  5.493e+05  9.751e-02 
  5.494e+05  9.751e-02 
  5.494e+05  9.751e-02 
  5.495e+05  9.751e-02 
  5.496e+05  9.751e-02 
  5.496e+05  9.751e-02 
  5.497e+05  9.751e-02 
  5.498e+05  9.751e-02 
  5.499e+05  9.751e-02 
  5.500e+05  9.751e-02 
  5.500e+05  9.751e-02 
  5.501e+05  9.751e-02 
  5.502e+05  9.751e-02 
  5.502e+05  9.751e-02 
  5.503e+05  9.751e-02 
  5.504e+05  9.751e-02 
  5.505e+05  9.751e-02 
  5.506e+05  9.751e-02 
  5.506e+05  9.751e-02 
  5.507e+05  9.751e-02 
  5.508e+05  9.751e-02 
  5.508e+05  9.751e-02 
  5.509e+05  9.751e-02 
  5.510e+05  9.751e-02 
  5.511e+05  9.751e-02 
  5.512e+05  9.751e-02 
  5.512e+05  9.751e-02 
  5.513e+05  9.751e-02 
  5.514e+05  9.751e-02 
  5.514e+05  9.751e-02 
  5.515e+05  9.751e-02 
  5.516e+05  9.751e-02 
  5.517e+05  9.751e-02 
  5.518e+05  9.751e-02 
  5.518e+05  9.751e-02 
  5.519e+05  9.751e-02 
  5.520e+05  9.751e-02 
  5.520e+05  9.751e-02 
  5.521e+05  9.751e-02 
  5.522e+05  9.751e-02 
  5.523e+05  9.751e-02 
  5.524e+05  9.751e-02 
  5.524e+05  9.751e-02 
  5.525e+05  9.751e-02 
  5.526e+05  9.751e-02 
  5.526e+05  9.751e-02 
  5.527e+05  9.751e-02 
  5.528e+05  9.751e-02 
  5.529e+05  9.751e-02 
  5.530e+05  9.751e-02 
  5.530e+05  9.751e-02 
  5.531e+05  9.751e-02 
  5.532e+05  9.751e-02 
  5.532e+05  9.751e-02 
  5.533e+05  9.751e-02 
  5.534e+05  9.751e-02 
  5.535e+05  9.751e-02 
  5.536e+05  9.751e-02 
  5.536e+05  9.751e-02 
  5.537e+05  9.751e-02 
  5.538e+05  9.751e-02 
  5.538e+05  9.751e-02 
  5.539e+05  9.751e-02 
  5.540e+05  9.751e-02 
  5.541e+05  9.751e-02 
  5.542e+05  9.751e-02 
  5.542e+05  9.751e-02 
  5.543e+05  9.751e-02 
  5.544e+05  9.751e-02 
  5.544e+05  9.751e-02 
  5.545e+05  9.751e-02 
  5.546e+05  9.751e-02 
  5.547e+05  9.751e-02 
  5.548e+05  9.751e-02 
  5.548e+05  9.751e-02 
  5.549e+05  9.751e-02 
  5.550e+05  9.751e-02 
  5.550e+05  9.751e-02 
  5.551e+05  9.751e-02 
  5.552e+05  9.751e-02 
  5.553e+05  9.751e-02 
  5.554e+05  9.751e-02 
  5.554e+05  9.751e-02 
  5.555e+05  9.751e-02 
  5.556e+05  9.751e-02 
  5.556e+05  9.751e-02 
  5.557e+05  9.751e-02 
  5.558e+05  9.751e-02 
  5.559e+05  9.751e-02 
  5.560e+05  9.751e-02 
  5.560e+05  9.751e-02 
  5.561e+05  9.751e-02 
  5.562e+05  9.751e-02 
  5.562e+05  9.751e-02 
  5.563e+05  9.751e-02 
  5.564e+05  9.751e-02 
  5.565e+05  9.751e-02 
  5.566e+05  9.751e-02 
  5.566e+05  9.751e-02 
  5.567e+05  9.751e-02 
  5.568e+05  9.751e-02 
  5.568e+05  9.751e-02 
  5.569e+05  9.751e-02 
  5.570e+05  9.751e-02 
  5.571e+05  9.751e-02 
  5.572e+05  9.751e-02 
  5.572e+05  9.751e-02 
  5.573e+05  9.751e-02 
  5.574e+05  9.751e-02 
  5.574e+05  9.751e-02 
  5.575e+05  9.751e-02 
  5.576e+05  9.751e-02 
  5.577e+05  9.751e-02 
  5.578e+05  9.751e-02 
  5.578e+05  9.751e-02 
  5.579e+05  9.751e-02 
  5.580e+05  9.751e-02 
  5.580e+05  9.751e-02 
  5.581e+05  9.751e-02 
  5.582e+05  9.751e-02 
  5.583e+05  9.751e-02 
  5.584e+05  9.751e-02 
  5.584e+05  9.751e-02 
  5.585e+05  9.751e-02 
  5.586e+05  9.751e-02 
  5.586e+05  9.751e-02 
  5.587e+05  9.751e-02 
  5.588e+05  9.751e-02 
  5.589e+05  9.751e-02 
  5.590e+05  9.751e-02 
  5.590e+05  9.751e-02 
  5.591e+05  9.751e-02 
  5.592e+05  9.751e-02 
  5.592e+05  9.751e-02 
  5.593e+05  9.751e-02 
  5.594e+05  9.751e-02 
  5.595e+05  9.751e-02 
  5.596e+05  9.751e-02 
  5.596e+05  9.751e-02 
  5.597e+05  9.751e-02 
  5.598e+05  9.751e-02 
  5.598e+05  9.751e-02 
  5.599e+05  9.751e-02 
  5.600e+05  9.751e-02 
  5.601e+05  9.751e-02 
  5.602e+05  9.751e-02 
  5.602e+05  9.751e-02 
  5.603e+05  9.751e-02 
  5.604e+05  9.751e-02 
  5.604e+05  9.751e-02 
  5.605e+05  9.751e-02 
  5.606e+05  9.751e-02 
  5.607e+05  9.751e-02 
  5.608e+05  9.751e-02 
  5.608e+05  9.751e-02 
  5.609e+05  9.751e-02 
  5.610e+05  9.751e-02 
  5.610e+05  9.751e-02 
  5.611e+05  9.751e-02 
  5.612e+05  9.751e-02 
  5.613e+05  9.751e-02 
  5.614e+05  9.751e-02 
  5.614e+05  9.751e-02 
  5.615e+05  9.751e-02 
  5.616e+05  9.751e-02 
  5.616e+05  9.751e-02 
  5.617e+05  9.751e-02 
  5.618e+05  9.751e-02 
  5.619e+05  9.751e-02 
  5.620e+05  9.751e-02 
  5.620e+05  9.751e-02 
  5.621e+05  9.751e-02 
  5.622e+05  9.751e-02 
  5.622e+05  9.751e-02 
  5.623e+05  9.751e-02 
  5.624e+05  9.751e-02 
  5.625e+05  9.751e-02 
  5.626e+05  9.751e-02 
  5.626e+05  9.751e-02 
  5.627e+05  9.751e-02 
  5.628e+05  9.751e-02 
  5.628e+05  9.751e-02 
  5.629e+05  9.751e-02 
  5.630e+05  9.751e-02 
  5.631e+05  9.751e-02 
  5.632e+05  9.751e-02 
  5.632e+05  9.751e-02 
  5.633e+05  9.751e-02 
  5.634e+05  9.751e-02 
  5.634e+05  9.751e-02 
  5.635e+05  9.751e-02 
  5.636e+05  9.751e-02 
  5.637e+05  9.751e-02 
  5.638e+05  9.751e-02 
  5.638e+05  9.751e-02 
  5.639e+05  9.751e-02 
  5.640e+05  9.751e-02 
  5.640e+05  9.751e-02 
  5.641e+05  9.751e-02 
  5.642e+05  9.751e-02 
  5.643e+05  9.751e-02 
  5.644e+05  9.751e-02 
  5.644e+05  9.751e-02 
  5.645e+05  9.751e-02 
  5.646e+05  9.751e-02 
  5.646e+05  9.751e-02 
  5.647e+05  9.751e-02 
  5.648e+05  9.751e-02 
  5.649e+05  9.751e-02 
  5.650e+05  9.751e-02 
  5.650e+05  9.751e-02 
  5.651e+05  9.751e-02 
  5.652e+05  9.751e-02 
  5.652e+05  9.751e-02 
  5.653e+05  9.751e-02 
  5.654e+05  9.751e-02 
  5.655e+05  9.751e-02 
  5.656e+05  9.751e-02 
  5.656e+05  9.751e-02 
  5.657e+05  9.751e-02 
  5.658e+05  9.751e-02 
  5.658e+05  9.751e-02 
  5.659e+05  9.751e-02 
  5.660e+05  9.751e-02 
  5.661e+05  9.751e-02 
  5.662e+05  9.751e-02 
  5.662e+05  9.751e-02 
  5.663e+05  9.751e-02 
  5.664e+05  9.751e-02 
  5.664e+05  9.751e-02 
  5.665e+05  9.751e-02 
  5.666e+05  9.751e-02 
  5.667e+05  9.751e-02 
  5.668e+05  9.751e-02 
  5.668e+05  9.751e-02 
  5.669e+05  9.751e-02 
  5.670e+05  9.751e-02 
  5.670e+05  9.751e-02 
  5.671e+05  9.751e-02 
  5.672e+05  9.751e-02 
  5.673e+05  9.751e-02 
  5.674e+05  9.751e-02 
  5.674e+05  9.751e-02 
  5.675e+05  9.751e-02 
  5.676e+05  9.751e-02 
  5.676e+05  9.751e-02 
  5.677e+05  9.751e-02 
  5.678e+05  9.751e-02 
  5.679e+05  9.751e-02 
  5.680e+05  9.751e-02 
  5.680e+05  9.751e-02 
  5.681e+05  9.751e-02 
  5.682e+05  9.751e-02 
  5.682e+05  9.751e-02 
  5.683e+05  9.751e-02 
  5.684e+05  9.751e-02 
  5.685e+05  9.751e-02 
  5.686e+05  9.751e-02 
  5.686e+05  9.751e-02 
  5.687e+05  9.751e-02 
  5.688e+05  9.751e-02 
  5.688e+05  9.751e-02 
  5.689e+05  9.751e-02 
  5.690e+05  9.751e-02 
  5.691e+05  9.751e-02 
  5.692e+05  9.751e-02 
  5.692e+05  9.751e-02 
  5.693e+05  9.751e-02 
  5.694e+05  9.751e-02 
  5.694e+05  9.751e-02 
  5.695e+05  9.751e-02 
  5.696e+05  9.751e-02 
  5.697e+05  9.751e-02 
  5.698e+05  9.751e-02 
  5.698e+05  9.751e-02 
  5.699e+05  9.751e-02 
  5.700e+05  9.751e-02 
  5.700e+05  9.751e-02 
  5.701e+05  9.751e-02 
  5.702e+05  9.751e-02 
  5.703e+05  9.751e-02 
  5.704e+05  9.751e-02 
  5.704e+05  9.751e-02 
  5.705e+05  9.751e-02 
  5.706e+05  9.751e-02 
  5.706e+05  9.751e-02 
  5.707e+05  9.751e-02 
  5.708e+05  9.751e-02 
  5.709e+05  9.751e-02 
  5.710e+05  9.751e-02 
  5.710e+05  9.751e-02 
  5.711e+05  9.751e-02 
  5.712e+05  9.751e-02 
  5.712e+05  9.751e-02 
  5.713e+05  9.751e-02 
  5.714e+05  9.751e-02 
  5.715e+05  9.751e-02 
  5.716e+05  9.751e-02 
  5.716e+05  9.751e-02 
  5.717e+05  9.751e-02 
  5.718e+05  9.751e-02 
  5.718e+05  9.751e-02 
  5.719e+05  9.751e-02 
  5.720e+05  9.751e-02 
  5.721e+05  9.751e-02 
  5.722e+05  9.751e-02 
  5.722e+05  9.751e-02 
  5.723e+05  9.751e-02 
  5.724e+05  9.751e-02 
  5.724e+05  9.751e-02 
  5.725e+05  9.751e-02 
  5.726e+05  9.751e-02 
  5.727e+05  9.751e-02 
  5.728e+05  9.751e-02 
  5.728e+05  9.751e-02 
  5.729e+05  9.751e-02 
  5.730e+05  9.751e-02 
  5.730e+05  9.751e-02 
  5.731e+05  9.751e-02 
  5.732e+05  9.751e-02 
  5.733e+05  9.751e-02 
  5.734e+05  9.751e-02 
  5.734e+05  9.751e-02 
  5.735e+05  9.751e-02 
  5.736e+05  9.751e-02 
  5.736e+05  9.751e-02 
  5.737e+05  9.751e-02 
  5.738e+05  9.751e-02 
  5.739e+05  9.751e-02 
  5.740e+05  9.751e-02 
  5.740e+05  9.751e-02 
  5.741e+05  9.751e-02 
  5.742e+05  9.751e-02 
  5.742e+05  9.751e-02 
  5.743e+05  9.751e-02 
  5.744e+05  9.751e-02 
  5.745e+05  9.751e-02 
  5.746e+05  9.751e-02 
  5.746e+05  9.751e-02 
  5.747e+05  9.751e-02 
  5.748e+05  9.751e-02 
  5.748e+05  9.751e-02 
  5.749e+05  9.751e-02 
  5.750e+05  9.751e-02 


==> figures/Figure_2/f_4ae_4.txt <==
n c 
  5.000e+05  1.212e+00 
  5.001e+05  1.212e+00 
  5.002e+05  1.212e+00 
  5.003e+05  1.106e+00 
  5.004e+05  1.072e+00 
  5.005e+05  1.072e+00 
  5.006e+05  1.068e+00 
  5.007e+05  1.018e+00 
  5.008e+05  1.018e+00 
  5.009e+05  1.018e+00 
  5.010e+05  1.018e+00 
  5.011e+05  1.018e+00 
  5.012e+05  1.018e+00 
  5.013e+05  5.012e-01 
  5.014e+05  5.012e-01 
  5.015e+05  5.012e-01 
  5.016e+05  2.314e-01 
  5.017e+05  2.314e-01 
  5.018e+05  2.218e-01 
  5.019e+05  2.218e-01 
  5.020e+05  2.218e-01 
  5.021e+05  2.115e-01 
  5.022e+05  1.765e-01 
  5.023e+05  1.765e-01 
  5.024e+05  1.765e-01 
  5.025e+05  1.653e-01 
  5.026e+05  1.653e-01 
  5.027e+05  1.259e-01 
  5.028e+05  1.259e-01 
  5.029e+05  1.259e-01 
  5.030e+05  1.259e-01 
  5.031e+05  1.259e-01 
  5.032e+05  1.259e-01 
  5.033e+05  1.259e-01 
  5.034e+05  1.259e-01 
  5.035e+05  1.102e-01 
  5.036e+05  1.009e-01 
  5.037e+05  1.009e-01 
  5.038e+05  1.009e-01 
  5.039e+05  1.009e-01 
  5.040e+05  1.009e-01 
  5.041e+05  1.009e-01 
  5.042e+05  1.009e-01 
  5.043e+05  1.009e-01 
  5.044e+05  1.009e-01 
  5.045e+05  1.009e-01 
  5.046e+05  1.009e-01 
  5.047e+05  1.009e-01 
  5.048e+05  9.293e-02 
  5.049e+05  9.293e-02 
  5.050e+05  9.242e-02 
  5.051e+05  9.242e-02 
  5.052e+05  9.242e-02 
  5.053e+05  8.842e-02 
  5.054e+05  8.842e-02 
  5.055e+05  8.842e-02 
  5.056e+05  8.842e-02 
  5.057e+05  8.842e-02 
  5.058e+05  8.842e-02 
  5.059e+05  8.842e-02 
  5.060e+05  8.842e-02 
  5.061e+05  8.616e-02 
  5.062e+05  8.616e-02 
  5.063e+05  8.130e-02 
  5.064e+05  8.130e-02 
  5.065e+05  8.130e-02 
  5.066e+05  8.130e-02 
  5.067e+05  8.109e-02 
  5.068e+05  8.109e-02 
  5.069e+05  8.109e-02 
  5.070e+05  7.911e-02 
  5.071e+05  7.626e-02 
  5.072e+05  7.626e-02 
  5.073e+05  7.401e-02 
  5.074e+05  7.401e-02 
  5.075e+05  7.401e-02 
  5.076e+05  7.401e-02 
  5.077e+05  7.345e-02 
  5.078e+05  7.345e-02 
  5.079e+05  7.345e-02 
  5.080e+05  7.345e-02 
  5.081e+05  7.345e-02 
  5.082e+05  7.345e-02 
  5.083e+05  7.345e-02 
  5.084e+05  7.345e-02 
  5.085e+05  7.345e-02 
  5.086e+05  7.306e-02 
  5.087e+05  7.306e-02 
  5.088e+05  7.306e-02 
  5.089e+05  7.303e-02 
  5.090e+05  7.301e-02 
  5.091e+05  7.301e-02 
  5.092e+05  7.301e-02 
  5.093e+05  7.301e-02 
  5.094e+05  7.299e-02 
  5.095e+05  7.299e-02 
  5.096e+05  7.299e-02 
  5.097e+05  7.299e-02 
  5.098e+05  7.299e-02 
  5.099e+05  7.299e-02 
  5.100e+05  7.299e-02 
  5.101e+05  7.299e-02 
  5.102e+05  7.299e-02 
  5.103e+05  7.299e-02 
  5.104e+05  7.299e-02 
  5.105e+05  7.299e-02 
  5.106e+05  7.299e-02 
  5.107e+05  7.299e-02 
  5.108e+05  7.298e-02 
  5.109e+05  7.298e-02 
  5.110e+05  7.298e-02 
  5.111e+05  7.298e-02 
  5.112e+05  7.298e-02 
  5.113e+05  7.298e-02 
  5.114e+05  7.298e-02 
  5.115e+05  7.298e-02 
  5.116e+05  7.298e-02 
  5.117e+05  7.298e-02 
  5.118e+05  7.298e-02 
  5.119e+05  7.298e-02 
  5.120e+05  7.298e-02 
  5.121e+05  7.298e-02 
  5.122e+05  7.298e-02 
  5.123e+05  7.298e-02 
  5.124e+05  7.298e-02 
  5.125e+05  7.298e-02 
  5.126e+05  7.298e-02 
  5.127e+05  7.298e-02 
  5.128e+05  7.298e-02 
  5.129e+05  7.298e-02 
  5.130e+05  7.298e-02 
  5.131e+05  7.298e-02 
  5.132e+05  7.298e-02 
  5.133e+05  7.298e-02 
  5.134e+05  7.298e-02 
  5.135e+05  7.298e-02 
  5.136e+05  7.298e-02 
  5.137e+05  7.298e-02 
  5.138e+05  7.298e-02 
  5.139e+05  7.298e-02 
  5.140e+05  7.298e-02 
  5.141e+05  7.298e-02 
  5.142e+05  7.298e-02 
  5.143e+05  7.298e-02 
  5.144e+05  7.298e-02 
  5.145e+05  7.298e-02 
  5.146e+05  7.298e-02 
  5.147e+05  7.298e-02 
  5.148e+05  7.298e-02 
  5.149e+05  7.298e-02 
  5.150e+05  7.298e-02 
  5.151e+05  7.298e-02 
  5.152e+05  7.298e-02 
  5.153e+05  7.298e-02 
  5.154e+05  7.298e-02 
  5.155e+05  7.298e-02 
  5.156e+05  7.298e-02 
  5.157e+05  7.298e-02 
  5.158e+05  7.298e-02 
  5.159e+05  7.298e-02 
  5.160e+05  7.298e-02 
  5.161e+05  7.298e-02 
  5.162e+05  7.298e-02 
  5.163e+05  7.298e-02 
  5.164e+05  7.298e-02 
  5.165e+05  7.298e-02 
  5.166e+05  7.298e-02 
  5.167e+05  7.298e-02 
  5.168e+05  7.298e-02 
  5.169e+05  7.298e-02 
  5.170e+05  7.298e-02 
  5.171e+05  7.298e-02 
  5.172e+05  7.298e-02 
  5.173e+05  7.298e-02 
  5.174e+05  7.298e-02 
  5.175e+05  7.298e-02 
  5.176e+05  7.298e-02 
  5.177e+05  7.298e-02 
  5.178e+05  7.298e-02 
  5.179e+05  7.298e-02 
  5.180e+05  7.298e-02 
  5.181e+05  7.298e-02 
  5.182e+05  7.298e-02 
  5.183e+05  7.298e-02 
  5.184e+05  7.298e-02 
  5.185e+05  7.298e-02 
  5.186e+05  7.298e-02 
  5.187e+05  7.298e-02 
  5.188e+05  7.298e-02 
  5.189e+05  7.298e-02 
  5.190e+05  7.298e-02 
  5.191e+05  7.298e-02 
  5.192e+05  7.298e-02 
  5.193e+05  7.298e-02 
  5.194e+05  7.298e-02 
  5.195e+05  7.298e-02 
  5.196e+05  7.298e-02 
  5.197e+05  7.298e-02 
  5.198e+05  7.298e-02 
  5.199e+05  7.298e-02 
  5.200e+05  7.298e-02 
  5.201e+05  7.298e-02 
  5.202e+05  7.298e-02 
  5.203e+05  7.298e-02 
  5.204e+05  7.298e-02 
  5.205e+05  7.298e-02 
  5.206e+05  7.298e-02 
  5.207e+05  7.298e-02 
  5.208e+05  7.298e-02 
  5.209e+05  7.298e-02 
  5.210e+05  7.298e-02 
  5.211e+05  7.298e-02 
  5.212e+05  7.298e-02 
  5.213e+05  7.298e-02 
  5.214e+05  7.298e-02 
  5.215e+05  7.298e-02 
  5.216e+05  7.298e-02 
  5.217e+05  7.298e-02 
  5.218e+05  7.298e-02 
  5.219e+05  7.298e-02 
  5.220e+05  7.298e-02 
  5.221e+05  7.298e-02 
  5.222e+05  7.298e-02 
  5.223e+05  7.298e-02 
  5.224e+05  7.298e-02 
  5.225e+05  7.298e-02 
  5.226e+05  7.298e-02 
  5.227e+05  7.298e-02 
  5.228e+05  7.298e-02 
  5.229e+05  7.298e-02 
  5.230e+05  7.298e-02 
  5.231e+05  7.298e-02 
  5.232e+05  7.298e-02 
  5.233e+05  7.298e-02 
  5.234e+05  7.298e-02 
  5.235e+05  7.298e-02 
  5.236e+05  7.298e-02 
  5.237e+05  7.298e-02 
  5.238e+05  7.298e-02 
  5.239e+05  7.298e-02 
  5.240e+05  7.298e-02 
  5.241e+05  7.298e-02 
  5.242e+05  7.298e-02 
  5.243e+05  7.298e-02 
  5.244e+05  7.298e-02 
  5.245e+05  7.298e-02 
  5.246e+05  7.298e-02 
  5.247e+05  7.298e-02 
  5.248e+05  7.298e-02 
  5.249e+05  7.298e-02 
  5.250e+05  7.298e-02 
  5.251e+05  7.298e-02 
  5.252e+05  7.298e-02 
  5.253e+05  7.298e-02 
  5.254e+05  7.298e-02 
  5.255e+05  7.298e-02 
  5.256e+05  7.298e-02 
  5.257e+05  7.298e-02 
  5.258e+05  7.298e-02 
  5.259e+05  7.298e-02 
  5.260e+05  7.298e-02 
  5.261e+05  7.298e-02 
  5.262e+05  7.298e-02 
  5.263e+05  7.298e-02 
  5.264e+05  7.298e-02 
  5.265e+05  7.298e-02 
  5.266e+05  7.298e-02 
  5.267e+05  7.298e-02 
  5.268e+05  7.298e-02 
  5.269e+05  7.298e-02 
  5.270e+05  7.298e-02 
  5.271e+05  7.298e-02 
  5.272e+05  7.298e-02 
  5.273e+05  7.298e-02 
  5.274e+05  7.298e-02 
  5.275e+05  7.298e-02 
  5.276e+05  7.298e-02 
  5.277e+05  7.298e-02 
  5.278e+05  7.298e-02 
  5.279e+05  7.298e-02 
  5.280e+05  7.298e-02 
  5.281e+05  7.298e-02 
  5.282e+05  7.298e-02 
  5.283e+05  7.298e-02 
  5.284e+05  7.298e-02 
  5.285e+05  7.298e-02 
  5.286e+05  7.298e-02 
  5.287e+05  7.298e-02 
  5.288e+05  7.298e-02 
  5.289e+05  7.298e-02 
  5.290e+05  7.298e-02 
  5.291e+05  7.298e-02 
  5.292e+05  7.298e-02 
  5.293e+05  7.298e-02 
  5.294e+05  7.298e-02 
  5.295e+05  7.298e-02 
  5.296e+05  7.298e-02 
  5.297e+05  7.298e-02 
  5.298e+05  7.298e-02 
  5.299e+05  7.298e-02 
  5.300e+05  7.298e-02 
  5.301e+05  7.298e-02 
  5.302e+05  7.298e-02 
  5.303e+05  7.298e-02 
  5.304e+05  7.298e-02 
  5.305e+05  7.298e-02 
  5.306e+05  7.298e-02 
  5.307e+05  7.298e-02 
  5.308e+05  7.298e-02 
  5.309e+05  7.298e-02 
  5.310e+05  7.298e-02 
  5.311e+05  7.298e-02 
  5.312e+05  7.298e-02 
  5.313e+05  7.298e-02 
  5.314e+05  7.298e-02 
  5.315e+05  7.298e-02 
  5.316e+05  7.298e-02 
  5.317e+05  7.298e-02 
  5.318e+05  7.298e-02 
  5.319e+05  7.298e-02 
  5.320e+05  7.298e-02 
  5.321e+05  7.298e-02 
  5.322e+05  7.298e-02 
  5.323e+05  7.298e-02 
  5.324e+05  7.298e-02 
  5.325e+05  7.298e-02 
  5.326e+05  7.298e-02 
  5.327e+05  7.298e-02 
  5.328e+05  7.298e-02 
  5.329e+05  7.298e-02 
  5.330e+05  7.298e-02 
  5.331e+05  7.298e-02 
  5.332e+05  7.298e-02 
  5.333e+05  7.298e-02 
  5.334e+05  7.298e-02 
  5.335e+05  7.298e-02 
  5.336e+05  7.298e-02 
  5.337e+05  7.298e-02 
  5.338e+05  7.298e-02 
  5.339e+05  7.298e-02 
  5.340e+05  7.298e-02 
  5.341e+05  7.298e-02 
  5.342e+05  7.298e-02 
  5.343e+05  7.298e-02 
  5.344e+05  7.298e-02 
  5.345e+05  7.298e-02 
  5.346e+05  7.298e-02 
  5.347e+05  7.298e-02 
  5.348e+05  7.298e-02 
  5.349e+05  7.298e-02 
  5.350e+05  7.298e-02 
  5.351e+05  7.298e-02 
  5.352e+05  7.298e-02 
  5.353e+05  7.298e-02 
  5.354e+05  7.298e-02 
  5.355e+05  7.298e-02 
  5.356e+05  7.298e-02 
  5.357e+05  7.298e-02 
  5.358e+05  7.298e-02 
  5.359e+05  7.298e-02 
  5.360e+05  7.298e-02 
  5.361e+05  7.298e-02 
  5.362e+05  7.298e-02 
  5.363e+05  7.298e-02 
  5.364e+05  7.298e-02 
  5.365e+05  7.298e-02 
  5.366e+05  7.298e-02 
  5.367e+05  7.298e-02 
  5.368e+05  7.298e-02 
  5.369e+05  7.298e-02 
  5.370e+05  7.298e-02 
  5.371e+05  7.298e-02 
  5.372e+05  7.298e-02 
  5.373e+05  7.298e-02 
  5.374e+05  7.298e-02 
  5.375e+05  7.298e-02 
  5.376e+05  7.298e-02 
  5.377e+05  7.298e-02 
  5.378e+05  7.298e-02 
  5.379e+05  7.298e-02 
  5.380e+05  7.298e-02 
  5.381e+05  7.298e-02 
  5.382e+05  7.298e-02 
  5.383e+05  7.298e-02 
  5.384e+05  7.298e-02 
  5.385e+05  7.298e-02 
  5.386e+05  7.298e-02 
  5.387e+05  7.298e-02 
  5.388e+05  7.298e-02 
  5.389e+05  7.298e-02 
  5.390e+05  7.298e-02 
  5.391e+05  7.298e-02 
  5.392e+05  7.298e-02 
  5.393e+05  7.298e-02 
  5.394e+05  7.298e-02 
  5.395e+05  7.298e-02 
  5.396e+05  7.298e-02 
  5.397e+05  7.298e-02 
  5.398e+05  7.298e-02 
  5.399e+05  7.298e-02 
  5.400e+05  7.298e-02 
  5.401e+05  7.298e-02 
  5.402e+05  7.298e-02 
  5.403e+05  7.298e-02 
  5.404e+05  7.298e-02 
  5.405e+05  7.298e-02 
  5.406e+05  7.298e-02 
  5.407e+05  7.298e-02 
  5.408e+05  7.298e-02 
  5.409e+05  7.298e-02 
  5.410e+05  7.298e-02 
  5.411e+05  7.298e-02 
  5.412e+05  7.298e-02 
  5.413e+05  7.298e-02 
  5.414e+05  7.298e-02 
  5.415e+05  7.298e-02 
  5.416e+05  7.298e-02 
  5.417e+05  7.298e-02 
  5.418e+05  7.298e-02 
  5.419e+05  7.298e-02 
  5.420e+05  7.298e-02 
  5.421e+05  7.298e-02 
  5.422e+05  7.298e-02 
  5.423e+05  7.298e-02 
  5.424e+05  7.298e-02 
  5.425e+05  7.298e-02 
  5.426e+05  7.298e-02 
  5.427e+05  7.298e-02 
  5.428e+05  7.298e-02 
  5.429e+05  7.298e-02 
  5.430e+05  7.298e-02 
  5.431e+05  7.298e-02 
  5.432e+05  7.298e-02 
  5.433e+05  7.298e-02 
  5.434e+05  7.298e-02 
  5.435e+05  7.298e-02 
  5.436e+05  7.298e-02 
  5.437e+05  7.298e-02 
  5.438e+05  7.298e-02 
  5.439e+05  7.298e-02 
  5.440e+05  7.298e-02 
  5.441e+05  7.298e-02 
  5.442e+05  7.298e-02 
  5.443e+05  7.298e-02 
  5.444e+05  7.298e-02 
  5.445e+05  7.298e-02 
  5.446e+05  7.298e-02 
  5.447e+05  7.298e-02 
  5.448e+05  7.298e-02 
  5.449e+05  7.298e-02 
  5.450e+05  7.298e-02 
  5.451e+05  7.298e-02 
  5.452e+05  7.298e-02 
  5.453e+05  7.298e-02 
  5.454e+05  7.298e-02 
  5.455e+05  7.298e-02 
  5.456e+05  7.298e-02 
  5.457e+05  7.298e-02 
  5.458e+05  7.298e-02 
  5.459e+05  7.298e-02 
  5.460e+05  7.298e-02 
  5.461e+05  7.298e-02 
  5.462e+05  7.298e-02 
  5.463e+05  7.298e-02 
  5.464e+05  7.298e-02 
  5.465e+05  7.298e-02 
  5.466e+05  7.298e-02 
  5.467e+05  7.298e-02 
  5.468e+05  7.298e-02 
  5.469e+05  7.298e-02 
  5.470e+05  7.298e-02 
  5.471e+05  7.298e-02 
  5.472e+05  7.298e-02 
  5.473e+05  7.298e-02 
  5.474e+05  7.298e-02 
  5.475e+05  7.298e-02 
  5.476e+05  7.298e-02 
  5.477e+05  7.298e-02 
  5.478e+05  7.298e-02 
  5.479e+05  7.298e-02 
  5.480e+05  7.298e-02 
  5.481e+05  7.298e-02 
  5.482e+05  7.298e-02 
  5.483e+05  7.298e-02 
  5.484e+05  7.298e-02 
  5.485e+05  7.298e-02 
  5.486e+05  7.298e-02 
  5.487e+05  7.298e-02 
  5.488e+05  7.298e-02 
  5.489e+05  7.298e-02 
  5.490e+05  7.298e-02 
  5.491e+05  7.298e-02 
  5.492e+05  7.298e-02 
  5.493e+05  7.298e-02 
  5.494e+05  7.298e-02 
  5.495e+05  7.298e-02 
  5.496e+05  7.298e-02 
  5.497e+05  7.298e-02 
  5.498e+05  7.298e-02 
  5.499e+05  7.298e-02 
  5.500e+05  7.298e-02 
  5.501e+05  7.298e-02 
  5.502e+05  7.298e-02 
  5.503e+05  7.298e-02 
  5.504e+05  7.298e-02 
  5.505e+05  7.298e-02 
  5.506e+05  7.298e-02 
  5.507e+05  7.298e-02 
  5.508e+05  7.298e-02 
  5.509e+05  7.298e-02 
  5.510e+05  7.298e-02 
  5.511e+05  7.298e-02 
  5.512e+05  7.298e-02 
  5.513e+05  7.298e-02 
  5.514e+05  7.298e-02 
  5.515e+05  7.298e-02 
  5.516e+05  7.298e-02 
  5.517e+05  7.298e-02 
  5.518e+05  7.298e-02 
  5.519e+05  7.298e-02 
  5.520e+05  7.298e-02 
  5.521e+05  7.298e-02 
  5.522e+05  7.298e-02 
  5.523e+05  7.298e-02 
  5.524e+05  7.298e-02 
  5.525e+05  7.298e-02 
  5.526e+05  7.298e-02 
  5.527e+05  7.298e-02 
  5.528e+05  7.298e-02 
  5.529e+05  7.298e-02 
  5.530e+05  7.298e-02 
  5.531e+05  7.298e-02 
  5.532e+05  7.298e-02 
  5.533e+05  7.298e-02 
  5.534e+05  7.298e-02 
  5.535e+05  7.298e-02 
  5.536e+05  7.298e-02 
  5.537e+05  7.298e-02 
  5.538e+05  7.298e-02 
  5.539e+05  7.298e-02 
  5.540e+05  7.298e-02 
  5.541e+05  7.298e-02 
  5.542e+05  7.298e-02 
  5.543e+05  7.298e-02 
  5.544e+05  7.298e-02 
  5.545e+05  7.298e-02 
  5.546e+05  7.298e-02 
  5.547e+05  7.298e-02 
  5.548e+05  7.298e-02 
  5.549e+05  7.298e-02 
  5.550e+05  7.298e-02 
  5.551e+05  7.298e-02 
  5.552e+05  7.298e-02 
  5.553e+05  7.298e-02 
  5.554e+05  7.298e-02 
  5.555e+05  7.298e-02 
  5.556e+05  7.298e-02 
  5.557e+05  7.298e-02 
  5.558e+05  7.298e-02 
  5.559e+05  7.298e-02 
  5.560e+05  7.298e-02 
  5.561e+05  7.298e-02 
  5.562e+05  7.298e-02 
  5.563e+05  7.298e-02 
  5.564e+05  7.298e-02 
  5.565e+05  7.298e-02 
  5.566e+05  7.298e-02 
  5.567e+05  7.298e-02 
  5.568e+05  7.298e-02 
  5.569e+05  7.298e-02 
  5.570e+05  7.298e-02 
  5.571e+05  7.298e-02 
  5.572e+05  7.298e-02 
  5.573e+05  7.298e-02 
  5.574e+05  7.298e-02 
  5.575e+05  7.298e-02 
  5.576e+05  7.298e-02 
  5.577e+05  7.298e-02 
  5.578e+05  7.298e-02 
  5.579e+05  7.298e-02 
  5.580e+05  7.298e-02 
  5.581e+05  7.298e-02 
  5.582e+05  7.298e-02 
  5.583e+05  7.298e-02 
  5.584e+05  7.298e-02 
  5.585e+05  7.298e-02 
  5.586e+05  7.298e-02 
  5.587e+05  7.298e-02 
  5.588e+05  7.298e-02 
  5.589e+05  7.298e-02 
  5.590e+05  7.298e-02 
  5.591e+05  7.298e-02 
  5.592e+05  7.298e-02 
  5.593e+05  7.298e-02 
  5.594e+05  7.298e-02 
  5.595e+05  7.298e-02 
  5.596e+05  7.298e-02 
  5.597e+05  7.298e-02 
  5.598e+05  7.298e-02 
  5.599e+05  7.298e-02 
  5.600e+05  7.298e-02 
  5.601e+05  7.298e-02 
  5.602e+05  7.298e-02 
  5.603e+05  7.298e-02 
  5.604e+05  7.298e-02 
  5.605e+05  7.298e-02 
  5.606e+05  7.298e-02 
  5.607e+05  7.298e-02 
  5.608e+05  7.298e-02 
  5.609e+05  7.298e-02 
  5.610e+05  7.298e-02 
  5.611e+05  7.298e-02 
  5.612e+05  7.298e-02 
  5.613e+05  7.298e-02 
  5.614e+05  7.298e-02 
  5.615e+05  7.298e-02 
  5.616e+05  7.298e-02 
  5.617e+05  7.298e-02 
  5.618e+05  7.298e-02 
  5.619e+05  7.298e-02 
  5.620e+05  7.298e-02 
  5.621e+05  7.298e-02 
  5.622e+05  7.298e-02 
  5.623e+05  7.298e-02 
  5.624e+05  7.298e-02 
  5.625e+05  7.298e-02 
  5.626e+05  7.298e-02 
  5.627e+05  7.298e-02 
  5.628e+05  7.298e-02 
  5.629e+05  7.298e-02 
  5.630e+05  7.298e-02 
  5.631e+05  7.298e-02 
  5.632e+05  7.298e-02 
  5.633e+05  7.298e-02 
  5.634e+05  7.298e-02 
  5.635e+05  7.298e-02 
  5.636e+05  7.298e-02 
  5.637e+05  7.298e-02 
  5.638e+05  7.298e-02 
  5.639e+05  7.298e-02 
  5.640e+05  7.298e-02 
  5.641e+05  7.298e-02 
  5.642e+05  7.298e-02 
  5.643e+05  7.298e-02 
  5.644e+05  7.298e-02 
  5.645e+05  7.298e-02 
  5.646e+05  7.298e-02 
  5.647e+05  7.298e-02 
  5.648e+05  7.298e-02 
  5.649e+05  7.298e-02 
  5.650e+05  7.298e-02 
  5.651e+05  7.298e-02 
  5.652e+05  7.298e-02 
  5.653e+05  7.298e-02 
  5.654e+05  7.298e-02 
  5.655e+05  7.298e-02 
  5.656e+05  7.298e-02 
  5.657e+05  7.298e-02 
  5.658e+05  7.298e-02 
  5.659e+05  7.298e-02 
  5.660e+05  7.298e-02 
  5.661e+05  7.298e-02 
  5.662e+05  7.298e-02 
  5.663e+05  7.298e-02 
  5.664e+05  7.298e-02 
  5.665e+05  7.298e-02 
  5.666e+05  7.298e-02 
  5.667e+05  7.298e-02 
  5.668e+05  7.298e-02 
  5.669e+05  7.298e-02 
  5.670e+05  7.298e-02 
  5.671e+05  7.298e-02 
  5.672e+05  7.298e-02 
  5.673e+05  7.298e-02 
  5.674e+05  7.298e-02 
  5.675e+05  7.298e-02 
  5.676e+05  7.298e-02 
  5.677e+05  7.298e-02 
  5.678e+05  7.298e-02 
  5.679e+05  7.298e-02 
  5.680e+05  7.298e-02 
  5.681e+05  7.298e-02 
  5.682e+05  7.298e-02 
  5.683e+05  7.298e-02 
  5.684e+05  7.298e-02 
  5.685e+05  7.298e-02 
  5.686e+05  7.298e-02 
  5.687e+05  7.298e-02 
  5.688e+05  7.298e-02 
  5.689e+05  7.298e-02 
  5.690e+05  7.298e-02 
  5.691e+05  7.298e-02 
  5.692e+05  7.298e-02 
  5.693e+05  7.298e-02 
  5.694e+05  7.298e-02 
  5.695e+05  7.298e-02 
  5.696e+05  7.298e-02 
  5.697e+05  7.298e-02 
  5.698e+05  7.298e-02 
  5.699e+05  7.298e-02 
  5.700e+05  7.298e-02 
  5.701e+05  7.298e-02 
  5.702e+05  7.298e-02 
  5.703e+05  7.298e-02 
  5.704e+05  7.298e-02 
  5.705e+05  7.298e-02 
  5.706e+05  7.298e-02 
  5.707e+05  7.298e-02 
  5.708e+05  7.298e-02 
  5.709e+05  7.298e-02 
  5.710e+05  7.298e-02 
  5.711e+05  7.298e-02 
  5.712e+05  7.298e-02 
  5.713e+05  7.298e-02 
  5.714e+05  7.298e-02 
  5.715e+05  7.298e-02 
  5.716e+05  7.298e-02 
  5.717e+05  7.298e-02 
  5.718e+05  7.298e-02 
  5.719e+05  7.298e-02 
  5.720e+05  7.298e-02 
  5.721e+05  7.298e-02 
  5.722e+05  7.298e-02 
  5.723e+05  7.298e-02 
  5.724e+05  7.298e-02 
  5.725e+05  7.298e-02 
  5.726e+05  7.298e-02 
  5.727e+05  7.298e-02 
  5.728e+05  7.298e-02 
  5.729e+05  7.298e-02 
  5.730e+05  7.298e-02 
  5.731e+05  7.298e-02 
  5.732e+05  7.298e-02 
  5.733e+05  7.298e-02 
  5.734e+05  7.298e-02 
  5.735e+05  7.298e-02 
  5.736e+05  7.298e-02 
  5.737e+05  7.298e-02 
  5.738e+05  7.298e-02 
  5.739e+05  7.298e-02 
  5.740e+05  7.298e-02 
  5.741e+05  7.298e-02 
  5.742e+05  7.298e-02 
  5.743e+05  7.298e-02 
  5.744e+05  7.298e-02 
  5.745e+05  7.298e-02 
  5.746e+05  7.298e-02 
  5.747e+05  7.298e-02 
  5.748e+05  7.298e-02 
  5.749e+05  7.298e-02 
  5.750e+05  7.298e-02 
  5.751e+05  7.298e-02 
  5.752e+05  7.298e-02 
  5.753e+05  7.298e-02 
  5.754e+05  7.298e-02 
  5.755e+05  7.298e-02 
  5.756e+05  7.298e-02 
  5.757e+05  7.298e-02 
  5.758e+05  7.298e-02 
  5.759e+05  7.298e-02 
  5.760e+05  7.298e-02 
  5.761e+05  7.298e-02 
  5.762e+05  7.298e-02 
  5.763e+05  7.298e-02 
  5.764e+05  7.298e-02 
  5.765e+05  7.298e-02 
  5.766e+05  7.298e-02 
  5.767e+05  7.298e-02 
  5.768e+05  7.298e-02 
  5.769e+05  7.298e-02 
  5.770e+05  7.298e-02 
  5.771e+05  7.298e-02 
  5.772e+05  7.298e-02 
  5.773e+05  7.298e-02 
  5.774e+05  7.298e-02 
  5.775e+05  7.298e-02 
  5.776e+05  7.298e-02 
  5.777e+05  7.298e-02 
  5.778e+05  7.298e-02 
  5.779e+05  7.298e-02 
  5.780e+05  7.298e-02 
  5.781e+05  7.298e-02 
  5.782e+05  7.298e-02 
  5.783e+05  7.298e-02 
  5.784e+05  7.298e-02 
  5.785e+05  7.298e-02 
  5.786e+05  7.298e-02 
  5.787e+05  7.298e-02 
  5.788e+05  7.298e-02 
  5.789e+05  7.298e-02 
  5.790e+05  7.298e-02 
  5.791e+05  7.298e-02 
  5.792e+05  7.298e-02 
  5.793e+05  7.298e-02 
  5.794e+05  7.298e-02 
  5.795e+05  7.298e-02 
  5.796e+05  7.298e-02 
  5.797e+05  7.298e-02 
  5.798e+05  7.298e-02 
  5.799e+05  7.298e-02 
  5.800e+05  7.298e-02 
  5.801e+05  7.298e-02 
  5.802e+05  7.298e-02 
  5.803e+05  7.298e-02 
  5.804e+05  7.298e-02 
  5.805e+05  7.298e-02 
  5.806e+05  7.298e-02 
  5.807e+05  7.298e-02 
  5.808e+05  7.298e-02 
  5.809e+05  7.298e-02 
  5.810e+05  7.298e-02 
  5.811e+05  7.298e-02 
  5.812e+05  7.298e-02 
  5.813e+05  7.298e-02 
  5.814e+05  7.298e-02 
  5.815e+05  7.298e-02 
  5.816e+05  7.298e-02 
  5.817e+05  7.298e-02 
  5.818e+05  7.298e-02 
  5.819e+05  7.298e-02 
  5.820e+05  7.298e-02 
  5.821e+05  7.298e-02 
  5.822e+05  7.298e-02 
  5.823e+05  7.298e-02 
  5.824e+05  7.298e-02 
  5.825e+05  7.298e-02 
  5.826e+05  7.298e-02 
  5.827e+05  7.298e-02 
  5.828e+05  7.298e-02 
  5.829e+05  7.298e-02 
  5.830e+05  7.298e-02 
  5.831e+05  7.298e-02 
  5.832e+05  7.298e-02 
  5.833e+05  7.298e-02 
  5.834e+05  7.298e-02 
  5.835e+05  7.298e-02 
  5.836e+05  7.298e-02 
  5.837e+05  7.298e-02 
  5.838e+05  7.298e-02 
  5.839e+05  7.298e-02 
  5.840e+05  7.298e-02 
  5.841e+05  7.298e-02 
  5.842e+05  7.298e-02 
  5.843e+05  7.298e-02 
  5.844e+05  7.298e-02 
  5.845e+05  7.298e-02 
  5.846e+05  7.298e-02 
  5.847e+05  7.298e-02 
  5.848e+05  7.298e-02 
  5.849e+05  7.298e-02 
  5.850e+05  7.298e-02 
  5.851e+05  7.298e-02 
  5.852e+05  7.298e-02 
  5.853e+05  7.298e-02 
  5.854e+05  7.298e-02 
  5.855e+05  7.298e-02 
  5.856e+05  7.298e-02 
  5.857e+05  7.298e-02 
  5.858e+05  7.298e-02 
  5.859e+05  7.298e-02 
  5.860e+05  7.298e-02 
  5.861e+05  7.298e-02 
  5.862e+05  7.298e-02 
  5.863e+05  7.298e-02 
  5.864e+05  7.298e-02 
  5.865e+05  7.298e-02 
  5.866e+05  7.298e-02 
  5.867e+05  7.298e-02 
  5.868e+05  7.298e-02 
  5.869e+05  7.298e-02 
  5.870e+05  7.298e-02 
  5.871e+05  7.298e-02 
  5.872e+05  7.298e-02 
  5.873e+05  7.298e-02 
  5.874e+05  7.298e-02 
  5.875e+05  7.298e-02 
  5.876e+05  7.298e-02 
  5.877e+05  7.298e-02 
  5.878e+05  7.298e-02 
  5.879e+05  7.298e-02 
  5.880e+05  7.298e-02 
  5.881e+05  7.298e-02 
  5.882e+05  7.298e-02 
  5.883e+05  7.298e-02 
  5.884e+05  7.298e-02 
  5.885e+05  7.298e-02 
  5.886e+05  7.298e-02 
  5.887e+05  7.298e-02 
  5.888e+05  7.298e-02 
  5.889e+05  7.298e-02 
  5.890e+05  7.298e-02 
  5.891e+05  7.298e-02 
  5.892e+05  7.298e-02 
  5.893e+05  7.298e-02 
  5.894e+05  7.298e-02 
  5.895e+05  7.298e-02 
  5.896e+05  7.298e-02 
  5.897e+05  7.298e-02 
  5.898e+05  7.298e-02 
  5.899e+05  7.298e-02 
  5.900e+05  7.298e-02 
  5.901e+05  7.298e-02 
  5.902e+05  7.298e-02 
  5.903e+05  7.298e-02 
  5.904e+05  7.298e-02 
  5.905e+05  7.298e-02 
  5.906e+05  7.298e-02 
  5.907e+05  7.298e-02 
  5.908e+05  7.298e-02 
  5.909e+05  7.298e-02 
  5.910e+05  7.298e-02 
  5.911e+05  7.298e-02 
  5.912e+05  7.298e-02 
  5.913e+05  7.298e-02 
  5.914e+05  7.298e-02 
  5.915e+05  7.298e-02 
  5.916e+05  7.298e-02 
  5.917e+05  7.298e-02 
  5.918e+05  7.298e-02 
  5.919e+05  7.298e-02 
  5.920e+05  7.298e-02 
  5.921e+05  7.298e-02 
  5.922e+05  7.298e-02 
  5.923e+05  7.298e-02 
  5.924e+05  7.298e-02 
  5.925e+05  7.298e-02 
  5.926e+05  7.298e-02 
  5.927e+05  7.298e-02 
  5.928e+05  7.298e-02 
  5.929e+05  7.298e-02 
  5.930e+05  7.298e-02 
  5.931e+05  7.298e-02 
  5.932e+05  7.298e-02 
  5.933e+05  7.298e-02 
  5.934e+05  7.298e-02 
  5.935e+05  7.298e-02 
  5.936e+05  7.298e-02 
  5.937e+05  7.298e-02 
  5.938e+05  7.298e-02 
  5.939e+05  7.298e-02 
  5.940e+05  7.298e-02 
  5.941e+05  7.298e-02 
  5.942e+05  7.298e-02 
  5.943e+05  7.298e-02 
  5.944e+05  7.298e-02 
  5.945e+05  7.298e-02 
  5.946e+05  7.298e-02 
  5.947e+05  7.298e-02 
  5.948e+05  7.298e-02 
  5.949e+05  7.298e-02 
  5.950e+05  7.298e-02 
  5.951e+05  7.298e-02 
  5.952e+05  7.298e-02 
  5.953e+05  7.298e-02 
  5.954e+05  7.298e-02 
  5.955e+05  7.298e-02 
  5.956e+05  7.298e-02 
  5.957e+05  7.298e-02 
  5.958e+05  7.298e-02 
  5.959e+05  7.298e-02 
  5.960e+05  7.298e-02 
  5.961e+05  7.298e-02 
  5.962e+05  7.298e-02 
  5.963e+05  7.298e-02 
  5.964e+05  7.298e-02 
  5.965e+05  7.298e-02 
  5.966e+05  7.298e-02 
  5.967e+05  7.298e-02 
  5.968e+05  7.298e-02 
  5.969e+05  7.298e-02 
  5.970e+05  7.298e-02 
  5.971e+05  7.298e-02 
  5.972e+05  7.298e-02 
  5.973e+05  7.298e-02 
  5.974e+05  7.298e-02 
  5.975e+05  7.298e-02 
  5.976e+05  7.298e-02 
  5.977e+05  7.298e-02 
  5.978e+05  7.298e-02 
  5.979e+05  7.298e-02 
  5.980e+05  7.298e-02 
  5.981e+05  7.298e-02 
  5.982e+05  7.298e-02 
  5.983e+05  7.298e-02 
  5.984e+05  7.298e-02 
  5.985e+05  7.298e-02 
  5.986e+05  7.298e-02 
  5.987e+05  7.298e-02 
  5.988e+05  7.298e-02 
  5.989e+05  7.298e-02 
  5.990e+05  7.298e-02 
  5.991e+05  7.298e-02 
  5.992e+05  7.298e-02 
  5.993e+05  7.298e-02 
  5.994e+05  7.298e-02 
  5.995e+05  7.298e-02 
  5.996e+05  7.298e-02 
  5.997e+05  7.298e-02 
  5.998e+05  7.298e-02 
  5.999e+05  7.298e-02 
  6.000e+05  7.298e-02 


==> figures/Figure_2/f_4ae_5.txt <==
n c 
  5.000e+05  1.736e+00 
  5.001e+05  1.736e+00 
  5.002e+05  1.736e+00 
  5.004e+05  1.736e+00 
  5.005e+05  1.123e+00 
  5.006e+05  1.123e+00 
  5.008e+05  1.109e+00 
  5.009e+05  1.109e+00 
  5.010e+05  1.109e+00 
  5.011e+05  1.072e+00 
  5.012e+05  1.061e+00 
  5.014e+05  1.061e+00 
  5.015e+05  2.722e-01 
  5.016e+05  2.722e-01 
  5.018e+05  2.722e-01 
  5.019e+05  2.722e-01 
  5.020e+05  2.565e-01 
  5.021e+05  2.565e-01 
  5.022e+05  2.565e-01 
  5.024e+05  2.454e-01 
  5.025e+05  2.454e-01 
  5.026e+05  2.435e-01 
  5.028e+05  2.435e-01 
  5.029e+05  2.435e-01 
  5.030e+05  2.045e-01 
  5.031e+05  2.045e-01 
  5.032e+05  1.609e-01 
  5.034e+05  1.609e-01 
  5.035e+05  1.609e-01 
  5.036e+05  1.609e-01 
  5.038e+05  1.609e-01 
  5.039e+05  1.359e-01 
  5.040e+05  1.359e-01 
  5.041e+05  1.359e-01 
  5.042e+05  1.359e-01 
  5.044e+05  1.359e-01 
  5.045e+05  1.359e-01 
  5.046e+05  1.128e-01 
  5.048e+05  1.128e-01 
  5.049e+05  8.091e-02 
  5.050e+05  8.091e-02 
  5.051e+05  8.091e-02 
  5.052e+05  8.091e-02 
  5.054e+05  8.091e-02 
  5.055e+05  8.091e-02 
  5.056e+05  8.091e-02 
  5.058e+05  8.091e-02 
  5.059e+05  8.091e-02 
  5.060e+05  8.089e-02 
  5.061e+05  8.089e-02 
  5.062e+05  8.089e-02 
  5.064e+05  8.089e-02 
  5.065e+05  8.067e-02 
  5.066e+05  8.067e-02 
  5.068e+05  8.067e-02 
  5.069e+05  8.067e-02 
  5.070e+05  7.548e-02 
  5.071e+05  7.548e-02 
  5.072e+05  7.548e-02 
  5.074e+05  7.548e-02 
  5.075e+05  7.548e-02 
  5.076e+05  7.068e-02 
  5.078e+05  6.818e-02 
  5.079e+05  6.818e-02 
  5.080e+05  6.818e-02 
  5.081e+05  6.818e-02 
  5.082e+05  6.639e-02 
  5.084e+05  6.402e-02 
  5.085e+05  6.402e-02 
  5.086e+05  6.402e-02 
  5.088e+05  6.402e-02 
  5.089e+05  6.402e-02 
  5.090e+05  6.402e-02 
  5.091e+05  6.402e-02 
  5.092e+05  6.402e-02 
  5.094e+05  6.402e-02 
  5.095e+05  6.402e-02 
  5.096e+05  6.402e-02 
  5.098e+05  6.402e-02 
  5.099e+05  6.351e-02 
  5.100e+05  6.351e-02 
  5.101e+05  6.351e-02 
  5.102e+05  6.351e-02 
  5.104e+05  6.351e-02 
  5.105e+05  6.351e-02 
  5.106e+05  6.351e-02 
  5.108e+05  6.351e-02 
  5.109e+05  6.325e-02 
  5.110e+05  6.315e-02 
  5.111e+05  6.179e-02 
  5.112e+05  6.179e-02 
  5.114e+05  6.179e-02 
  5.115e+05  6.179e-02 
  5.116e+05  6.179e-02 
  5.118e+05  5.993e-02 
  5.119e+05  5.946e-02 
  5.120e+05  5.934e-02 
  5.121e+05  5.934e-02 
  5.122e+05  5.934e-02 
  5.124e+05  5.934e-02 
  5.125e+05  5.934e-02 
  5.126e+05  5.934e-02 
  5.128e+05  5.934e-02 
  5.129e+05  5.934e-02 
  5.130e+05  5.915e-02 
  5.131e+05  5.915e-02 
  5.132e+05  5.915e-02 
  5.134e+05  5.915e-02 
  5.135e+05  5.915e-02 
  5.136e+05  5.915e-02 
  5.138e+05  5.915e-02 
  5.139e+05  5.915e-02 
  5.140e+05  5.905e-02 
  5.141e+05  5.905e-02 
  5.142e+05  5.901e-02 
  5.144e+05  5.901e-02 
  5.145e+05  5.901e-02 
  5.146e+05  5.901e-02 
  5.148e+05  5.901e-02 
  5.149e+05  5.900e-02 
  5.150e+05  5.900e-02 
  5.151e+05  5.900e-02 
  5.152e+05  5.899e-02 
  5.154e+05  5.899e-02 
  5.155e+05  5.898e-02 
  5.156e+05  5.898e-02 
  5.158e+05  5.897e-02 
  5.159e+05  5.897e-02 
  5.160e+05  5.897e-02 
  5.161e+05  5.897e-02 
  5.162e+05  5.897e-02 
  5.164e+05  5.897e-02 
  5.165e+05  5.897e-02 
  5.166e+05  5.897e-02 
  5.168e+05  5.897e-02 
  5.169e+05  5.897e-02 
  5.170e+05  5.897e-02 
  5.171e+05  5.897e-02 
  5.172e+05  5.897e-02 
  5.174e+05  5.897e-02 
  5.175e+05  5.897e-02 
  5.176e+05  5.897e-02 
  5.178e+05  5.897e-02 
  5.179e+05  5.897e-02 
  5.180e+05  5.897e-02 
  5.181e+05  5.897e-02 
  5.182e+05  5.897e-02 
  5.184e+05  5.897e-02 
  5.185e+05  5.897e-02 
  5.186e+05  5.897e-02 
  5.188e+05  5.897e-02 
  5.189e+05  5.897e-02 
  5.190e+05  5.897e-02 
  5.191e+05  5.897e-02 
  5.192e+05  5.897e-02 
  5.194e+05  5.897e-02 
  5.195e+05  5.897e-02 
  5.196e+05  5.897e-02 
  5.198e+05  5.897e-02 
  5.199e+05  5.897e-02 
  5.200e+05  5.897e-02 
  5.201e+05  5.897e-02 
  5.202e+05  5.897e-02 
  5.204e+05  5.897e-02 
  5.205e+05  5.897e-02 
  5.206e+05  5.897e-02 
  5.208e+05  5.897e-02 
  5.209e+05  5.897e-02 
  5.210e+05  5.897e-02 
  5.211e+05  5.897e-02 
  5.212e+05  5.897e-02 
  5.214e+05  5.897e-02 
  5.215e+05  5.897e-02 
  5.216e+05  5.897e-02 
  5.218e+05  5.897e-02 
  5.219e+05  5.897e-02 
  5.220e+05  5.897e-02 
  5.221e+05  5.897e-02 
  5.222e+05  5.897e-02 
  5.224e+05  5.897e-02 
  5.225e+05  5.897e-02 
  5.226e+05  5.897e-02 
  5.228e+05  5.897e-02 
  5.229e+05  5.897e-02 
  5.230e+05  5.897e-02 
  5.231e+05  5.897e-02 
  5.232e+05  5.897e-02 
  5.234e+05  5.897e-02 
  5.235e+05  5.897e-02 
  5.236e+05  5.897e-02 
  5.238e+05  5.897e-02 
  5.239e+05  5.897e-02 
  5.240e+05  5.897e-02 
  5.241e+05  5.897e-02 
  5.242e+05  5.897e-02 
  5.244e+05  5.897e-02 
  5.245e+05  5.897e-02 
  5.246e+05  5.897e-02 
  5.248e+05  5.897e-02 
  5.249e+05  5.897e-02 
  5.250e+05  5.897e-02 
  5.251e+05  5.897e-02 
  5.252e+05  5.897e-02 
  5.254e+05  5.897e-02 
  5.255e+05  5.897e-02 
  5.256e+05  5.897e-02 
  5.258e+05  5.897e-02 
  5.259e+05  5.897e-02 
  5.260e+05  5.897e-02 
  5.261e+05  5.897e-02 
  5.262e+05  5.897e-02 
  5.264e+05  5.897e-02 
  5.265e+05  5.897e-02 
  5.266e+05  5.897e-02 
  5.268e+05  5.897e-02 
  5.269e+05  5.897e-02 
  5.270e+05  5.897e-02 
  5.271e+05  5.897e-02 
  5.272e+05  5.897e-02 
  5.274e+05  5.897e-02 
  5.275e+05  5.897e-02 
  5.276e+05  5.897e-02 
  5.278e+05  5.897e-02 
  5.279e+05  5.897e-02 
  5.280e+05  5.897e-02 
  5.281e+05  5.897e-02 
  5.282e+05  5.897e-02 
  5.284e+05  5.897e-02 
  5.285e+05  5.897e-02 
  5.286e+05  5.897e-02 
  5.288e+05  5.897e-02 
  5.289e+05  5.897e-02 
  5.290e+05  5.897e-02 
  5.291e+05  5.897e-02 
  5.292e+05  5.897e-02 
  5.294e+05  5.897e-02 
  5.295e+05  5.897e-02 
  5.296e+05  5.897e-02 
  5.298e+05  5.897e-02 
  5.299e+05  5.897e-02 
  5.300e+05  5.897e-02 
  5.301e+05  5.897e-02 
  5.302e+05  5.897e-02 
  5.304e+05  5.897e-02 
  5.305e+05  5.897e-02 
  5.306e+05  5.897e-02 
  5.308e+05  5.897e-02 
  5.309e+05  5.897e-02 
  5.310e+05  5.897e-02 
  5.311e+05  5.897e-02 
  5.312e+05  5.897e-02 
  5.314e+05  5.897e-02 
  5.315e+05  5.897e-02 
  5.316e+05  5.897e-02 
  5.318e+05  5.897e-02 
  5.319e+05  5.897e-02 
  5.320e+05  5.897e-02 
  5.321e+05  5.897e-02 
  5.322e+05  5.897e-02 
  5.324e+05  5.897e-02 
  5.325e+05  5.897e-02 
  5.326e+05  5.897e-02 
  5.328e+05  5.897e-02 
  5.329e+05  5.897e-02 
  5.330e+05  5.897e-02 
  5.331e+05  5.897e-02 
  5.332e+05  5.897e-02 
  5.334e+05  5.897e-02 
  5.335e+05  5.897e-02 
  5.336e+05  5.897e-02 
  5.338e+05  5.897e-02 
  5.339e+05  5.897e-02 
  5.340e+05  5.897e-02 
  5.341e+05  5.897e-02 
  5.342e+05  5.897e-02 
  5.344e+05  5.897e-02 
  5.345e+05  5.897e-02 
  5.346e+05  5.897e-02 
  5.348e+05  5.897e-02 
  5.349e+05  5.897e-02 
  5.350e+05  5.897e-02 
  5.351e+05  5.897e-02 
  5.352e+05  5.897e-02 
  5.354e+05  5.897e-02 
  5.355e+05  5.897e-02 
  5.356e+05  5.897e-02 
  5.358e+05  5.897e-02 
  5.359e+05  5.897e-02 
  5.360e+05  5.897e-02 
  5.361e+05  5.897e-02 
  5.362e+05  5.897e-02 
  5.364e+05  5.897e-02 
  5.365e+05  5.897e-02 
  5.366e+05  5.897e-02 
  5.368e+05  5.897e-02 
  5.369e+05  5.897e-02 
  5.370e+05  5.897e-02 
  5.371e+05  5.897e-02 
  5.372e+05  5.897e-02 
  5.374e+05  5.897e-02 
  5.375e+05  5.897e-02 
  5.376e+05  5.897e-02 
  5.378e+05  5.897e-02 
  5.379e+05  5.897e-02 
  5.380e+05  5.897e-02 
  5.381e+05  5.897e-02 
  5.382e+05  5.897e-02 
  5.384e+05  5.897e-02 
  5.385e+05  5.897e-02 
  5.386e+05  5.897e-02 
  5.388e+05  5.897e-02 
  5.389e+05  5.897e-02 
  5.390e+05  5.897e-02 
  5.391e+05  5.897e-02 
  5.392e+05  5.897e-02 
  5.394e+05  5.897e-02 
  5.395e+05  5.897e-02 
  5.396e+05  5.897e-02 
  5.398e+05  5.897e-02 
  5.399e+05  5.897e-02 
  5.400e+05  5.897e-02 
  5.401e+05  5.897e-02 
  5.402e+05  5.897e-02 
  5.404e+05  5.897e-02 
  5.405e+05  5.897e-02 
  5.406e+05  5.897e-02 
  5.408e+05  5.897e-02 
  5.409e+05  5.897e-02 
  5.410e+05  5.897e-02 
  5.411e+05  5.897e-02 
  5.412e+05  5.897e-02 
  5.414e+05  5.897e-02 
  5.415e+05  5.897e-02 
  5.416e+05  5.897e-02 
  5.418e+05  5.897e-02 
  5.419e+05  5.897e-02 
  5.420e+05  5.897e-02 
  5.421e+05  5.897e-02 
  5.422e+05  5.897e-02 
  5.424e+05  5.897e-02 
  5.425e+05  5.897e-02 
  5.426e+05  5.897e-02 
  5.428e+05  5.897e-02 
  5.429e+05  5.897e-02 
  5.430e+05  5.897e-02 
  5.431e+05  5.897e-02 
  5.432e+05  5.897e-02 
  5.434e+05  5.897e-02 
  5.435e+05  5.897e-02 
  5.436e+05  5.897e-02 
  5.438e+05  5.897e-02 
  5.439e+05  5.897e-02 
  5.440e+05  5.897e-02 
  5.441e+05  5.897e-02 
  5.442e+05  5.897e-02 
  5.444e+05  5.897e-02 
  5.445e+05  5.897e-02 
  5.446e+05  5.897e-02 
  5.448e+05  5.897e-02 
  5.449e+05  5.897e-02 
  5.450e+05  5.897e-02 
  5.451e+05  5.897e-02 
  5.452e+05  5.897e-02 
  5.454e+05  5.897e-02 
  5.455e+05  5.897e-02 
  5.456e+05  5.897e-02 
  5.458e+05  5.897e-02 
  5.459e+05  5.897e-02 
  5.460e+05  5.897e-02 
  5.461e+05  5.897e-02 
  5.462e+05  5.897e-02 
  5.464e+05  5.897e-02 
  5.465e+05  5.897e-02 
  5.466e+05  5.897e-02 
  5.468e+05  5.897e-02 
  5.469e+05  5.897e-02 
  5.470e+05  5.897e-02 
  5.471e+05  5.897e-02 
  5.472e+05  5.897e-02 
  5.474e+05  5.897e-02 
  5.475e+05  5.897e-02 
  5.476e+05  5.897e-02 
  5.478e+05  5.897e-02 
  5.479e+05  5.897e-02 
  5.480e+05  5.897e-02 
  5.481e+05  5.897e-02 
  5.482e+05  5.897e-02 
  5.484e+05  5.897e-02 
  5.485e+05  5.897e-02 
  5.486e+05  5.897e-02 
  5.488e+05  5.897e-02 
  5.489e+05  5.897e-02 
  5.490e+05  5.897e-02 
  5.491e+05  5.897e-02 
  5.492e+05  5.897e-02 
  5.494e+05  5.897e-02 
  5.495e+05  5.897e-02 
  5.496e+05  5.897e-02 
  5.498e+05  5.897e-02 
  5.499e+05  5.897e-02 
  5.500e+05  5.897e-02 
  5.501e+05  5.897e-02 
  5.502e+05  5.897e-02 
  5.504e+05  5.897e-02 
  5.505e+05  5.897e-02 
  5.506e+05  5.897e-02 
  5.508e+05  5.897e-02 
  5.509e+05  5.897e-02 
  5.510e+05  5.897e-02 
  5.511e+05  5.897e-02 
  5.512e+05  5.897e-02 
  5.514e+05  5.897e-02 
  5.515e+05  5.897e-02 
  5.516e+05  5.897e-02 
  5.518e+05  5.897e-02 
  5.519e+05  5.897e-02 
  5.520e+05  5.897e-02 
  5.521e+05  5.897e-02 
  5.522e+05  5.897e-02 
  5.524e+05  5.897e-02 
  5.525e+05  5.897e-02 
  5.526e+05  5.897e-02 
  5.528e+05  5.897e-02 
  5.529e+05  5.897e-02 
  5.530e+05  5.897e-02 
  5.531e+05  5.897e-02 
  5.532e+05  5.897e-02 
  5.534e+05  5.897e-02 
  5.535e+05  5.897e-02 
  5.536e+05  5.897e-02 
  5.538e+05  5.897e-02 
  5.539e+05  5.897e-02 
  5.540e+05  5.897e-02 
  5.541e+05  5.897e-02 
  5.542e+05  5.897e-02 
  5.544e+05  5.897e-02 
  5.545e+05  5.897e-02 
  5.546e+05  5.897e-02 
  5.548e+05  5.897e-02 
  5.549e+05  5.897e-02 
  5.550e+05  5.897e-02 
  5.551e+05  5.897e-02 
  5.552e+05  5.897e-02 
  5.554e+05  5.897e-02 
  5.555e+05  5.897e-02 
  5.556e+05  5.897e-02 
  5.558e+05  5.897e-02 
  5.559e+05  5.897e-02 
  5.560e+05  5.897e-02 
  5.561e+05  5.897e-02 
  5.562e+05  5.897e-02 
  5.564e+05  5.897e-02 
  5.565e+05  5.897e-02 
  5.566e+05  5.897e-02 
  5.568e+05  5.897e-02 
  5.569e+05  5.897e-02 
  5.570e+05  5.897e-02 
  5.571e+05  5.897e-02 
  5.572e+05  5.897e-02 
  5.574e+05  5.897e-02 
  5.575e+05  5.897e-02 
  5.576e+05  5.897e-02 
  5.578e+05  5.897e-02 
  5.579e+05  5.897e-02 
  5.580e+05  5.897e-02 
  5.581e+05  5.897e-02 
  5.582e+05  5.897e-02 
  5.584e+05  5.897e-02 
  5.585e+05  5.897e-02 
  5.586e+05  5.897e-02 
  5.588e+05  5.897e-02 
  5.589e+05  5.897e-02 
  5.590e+05  5.897e-02 
  5.591e+05  5.897e-02 
  5.592e+05  5.897e-02 
  5.594e+05  5.897e-02 
  5.595e+05  5.897e-02 
  5.596e+05  5.897e-02 
  5.598e+05  5.897e-02 
  5.599e+05  5.897e-02 
  5.600e+05  5.897e-02 
  5.601e+05  5.897e-02 
  5.602e+05  5.897e-02 
  5.604e+05  5.897e-02 
  5.605e+05  5.897e-02 
  5.606e+05  5.897e-02 
  5.608e+05  5.897e-02 
  5.609e+05  5.897e-02 
  5.610e+05  5.897e-02 
  5.611e+05  5.897e-02 
  5.612e+05  5.897e-02 
  5.614e+05  5.897e-02 
  5.615e+05  5.897e-02 
  5.616e+05  5.897e-02 
  5.618e+05  5.897e-02 
  5.619e+05  5.897e-02 
  5.620e+05  5.897e-02 
  5.621e+05  5.897e-02 
  5.622e+05  5.897e-02 
  5.624e+05  5.897e-02 
  5.625e+05  5.897e-02 
  5.626e+05  5.897e-02 
  5.628e+05  5.897e-02 
  5.629e+05  5.897e-02 
  5.630e+05  5.897e-02 
  5.631e+05  5.897e-02 
  5.632e+05  5.897e-02 
  5.634e+05  5.897e-02 
  5.635e+05  5.897e-02 
  5.636e+05  5.897e-02 
  5.638e+05  5.897e-02 
  5.639e+05  5.897e-02 
  5.640e+05  5.897e-02 
  5.641e+05  5.897e-02 
  5.642e+05  5.897e-02 
  5.644e+05  5.897e-02 
  5.645e+05  5.897e-02 
  5.646e+05  5.897e-02 
  5.648e+05  5.897e-02 
  5.649e+05  5.897e-02 
  5.650e+05  5.897e-02 
  5.651e+05  5.897e-02 
  5.652e+05  5.897e-02 
  5.654e+05  5.897e-02 
  5.655e+05  5.897e-02 
  5.656e+05  5.897e-02 
  5.658e+05  5.897e-02 
  5.659e+05  5.897e-02 
  5.660e+05  5.897e-02 
  5.661e+05  5.897e-02 
  5.662e+05  5.897e-02 
  5.664e+05  5.897e-02 
  5.665e+05  5.897e-02 
  5.666e+05  5.897e-02 
  5.668e+05  5.897e-02 
  5.669e+05  5.897e-02 
  5.670e+05  5.897e-02 
  5.671e+05  5.897e-02 
  5.672e+05  5.897e-02 
  5.674e+05  5.897e-02 
  5.675e+05  5.897e-02 
  5.676e+05  5.897e-02 
  5.678e+05  5.897e-02 
  5.679e+05  5.897e-02 
  5.680e+05  5.897e-02 
  5.681e+05  5.897e-02 
  5.682e+05  5.897e-02 
  5.684e+05  5.897e-02 
  5.685e+05  5.897e-02 
  5.686e+05  5.897e-02 
  5.688e+05  5.897e-02 
  5.689e+05  5.897e-02 
  5.690e+05  5.897e-02 
  5.691e+05  5.897e-02 
  5.692e+05  5.897e-02 
  5.694e+05  5.897e-02 
  5.695e+05  5.897e-02 
  5.696e+05  5.897e-02 
  5.698e+05  5.897e-02 
  5.699e+05  5.897e-02 
  5.700e+05  5.897e-02 
  5.701e+05  5.897e-02 
  5.702e+05  5.897e-02 
  5.704e+05  5.897e-02 
  5.705e+05  5.897e-02 
  5.706e+05  5.897e-02 
  5.708e+05  5.897e-02 
  5.709e+05  5.897e-02 
  5.710e+05  5.897e-02 
  5.711e+05  5.897e-02 
  5.712e+05  5.897e-02 
  5.714e+05  5.897e-02 
  5.715e+05  5.897e-02 
  5.716e+05  5.897e-02 
  5.718e+05  5.897e-02 
  5.719e+05  5.897e-02 
  5.720e+05  5.897e-02 
  5.721e+05  5.897e-02 
  5.722e+05  5.897e-02 
  5.724e+05  5.897e-02 
  5.725e+05  5.897e-02 
  5.726e+05  5.897e-02 
  5.728e+05  5.897e-02 
  5.729e+05  5.897e-02 
  5.730e+05  5.897e-02 
  5.731e+05  5.897e-02 
  5.732e+05  5.897e-02 
  5.734e+05  5.897e-02 
  5.735e+05  5.897e-02 
  5.736e+05  5.897e-02 
  5.738e+05  5.897e-02 
  5.739e+05  5.897e-02 
  5.740e+05  5.897e-02 
  5.741e+05  5.897e-02 
  5.742e+05  5.897e-02 
  5.744e+05  5.897e-02 
  5.745e+05  5.897e-02 
  5.746e+05  5.897e-02 
  5.748e+05  5.897e-02 
  5.749e+05  5.897e-02 
  5.750e+05  5.897e-02 
  5.751e+05  5.897e-02 
  5.752e+05  5.897e-02 
  5.754e+05  5.897e-02 
  5.755e+05  5.897e-02 
  5.756e+05  5.897e-02 
  5.758e+05  5.897e-02 
  5.759e+05  5.897e-02 
  5.760e+05  5.897e-02 
  5.761e+05  5.897e-02 
  5.762e+05  5.897e-02 
  5.764e+05  5.897e-02 
  5.765e+05  5.897e-02 
  5.766e+05  5.897e-02 
  5.768e+05  5.897e-02 
  5.769e+05  5.897e-02 
  5.770e+05  5.897e-02 
  5.771e+05  5.897e-02 
  5.772e+05  5.897e-02 
  5.774e+05  5.897e-02 
  5.775e+05  5.897e-02 
  5.776e+05  5.897e-02 
  5.778e+05  5.897e-02 
  5.779e+05  5.897e-02 
  5.780e+05  5.897e-02 
  5.781e+05  5.897e-02 
  5.782e+05  5.897e-02 
  5.784e+05  5.897e-02 
  5.785e+05  5.897e-02 
  5.786e+05  5.897e-02 
  5.788e+05  5.897e-02 
  5.789e+05  5.897e-02 
  5.790e+05  5.897e-02 
  5.791e+05  5.897e-02 
  5.792e+05  5.897e-02 
  5.794e+05  5.897e-02 
  5.795e+05  5.897e-02 
  5.796e+05  5.897e-02 
  5.798e+05  5.897e-02 
  5.799e+05  5.897e-02 
  5.800e+05  5.897e-02 
  5.801e+05  5.897e-02 
  5.802e+05  5.897e-02 
  5.804e+05  5.897e-02 
  5.805e+05  5.897e-02 
  5.806e+05  5.897e-02 
  5.808e+05  5.897e-02 
  5.809e+05  5.897e-02 
  5.810e+05  5.897e-02 
  5.811e+05  5.897e-02 
  5.812e+05  5.897e-02 
  5.814e+05  5.897e-02 
  5.815e+05  5.897e-02 
  5.816e+05  5.897e-02 
  5.818e+05  5.897e-02 
  5.819e+05  5.897e-02 
  5.820e+05  5.897e-02 
  5.821e+05  5.897e-02 
  5.822e+05  5.897e-02 
  5.824e+05  5.897e-02 
  5.825e+05  5.897e-02 
  5.826e+05  5.897e-02 
  5.828e+05  5.897e-02 
  5.829e+05  5.897e-02 
  5.830e+05  5.897e-02 
  5.831e+05  5.897e-02 
  5.832e+05  5.897e-02 
  5.834e+05  5.897e-02 
  5.835e+05  5.897e-02 
  5.836e+05  5.897e-02 
  5.838e+05  5.897e-02 
  5.839e+05  5.897e-02 
  5.840e+05  5.897e-02 
  5.841e+05  5.897e-02 
  5.842e+05  5.897e-02 
  5.844e+05  5.897e-02 
  5.845e+05  5.897e-02 
  5.846e+05  5.897e-02 
  5.848e+05  5.897e-02 
  5.849e+05  5.897e-02 
  5.850e+05  5.897e-02 
  5.851e+05  5.897e-02 
  5.852e+05  5.897e-02 
  5.854e+05  5.897e-02 
  5.855e+05  5.897e-02 
  5.856e+05  5.897e-02 
  5.858e+05  5.897e-02 
  5.859e+05  5.897e-02 
  5.860e+05  5.897e-02 
  5.861e+05  5.897e-02 
  5.862e+05  5.897e-02 
  5.864e+05  5.897e-02 
  5.865e+05  5.897e-02 
  5.866e+05  5.897e-02 
  5.868e+05  5.897e-02 
  5.869e+05  5.897e-02 
  5.870e+05  5.897e-02 
  5.871e+05  5.897e-02 
  5.872e+05  5.897e-02 
  5.874e+05  5.897e-02 
  5.875e+05  5.897e-02 
  5.876e+05  5.897e-02 
  5.878e+05  5.897e-02 
  5.879e+05  5.897e-02 
  5.880e+05  5.897e-02 
  5.881e+05  5.897e-02 
  5.882e+05  5.897e-02 
  5.884e+05  5.897e-02 
  5.885e+05  5.897e-02 
  5.886e+05  5.897e-02 
  5.888e+05  5.897e-02 
  5.889e+05  5.897e-02 
  5.890e+05  5.897e-02 
  5.891e+05  5.897e-02 
  5.892e+05  5.897e-02 
  5.894e+05  5.897e-02 
  5.895e+05  5.897e-02 
  5.896e+05  5.897e-02 
  5.898e+05  5.897e-02 
  5.899e+05  5.897e-02 
  5.900e+05  5.897e-02 
  5.901e+05  5.897e-02 
  5.902e+05  5.897e-02 
  5.904e+05  5.897e-02 
  5.905e+05  5.897e-02 
  5.906e+05  5.897e-02 
  5.908e+05  5.897e-02 
  5.909e+05  5.897e-02 
  5.910e+05  5.897e-02 
  5.911e+05  5.897e-02 
  5.912e+05  5.897e-02 
  5.914e+05  5.897e-02 
  5.915e+05  5.897e-02 
  5.916e+05  5.897e-02 
  5.918e+05  5.897e-02 
  5.919e+05  5.897e-02 
  5.920e+05  5.897e-02 
  5.921e+05  5.897e-02 
  5.922e+05  5.897e-02 
  5.924e+05  5.897e-02 
  5.925e+05  5.897e-02 
  5.926e+05  5.897e-02 
  5.928e+05  5.897e-02 
  5.929e+05  5.897e-02 
  5.930e+05  5.897e-02 
  5.931e+05  5.897e-02 
  5.932e+05  5.897e-02 
  5.934e+05  5.897e-02 
  5.935e+05  5.897e-02 
  5.936e+05  5.897e-02 
  5.938e+05  5.897e-02 
  5.939e+05  5.897e-02 
  5.940e+05  5.897e-02 
  5.941e+05  5.897e-02 
  5.942e+05  5.897e-02 
  5.944e+05  5.897e-02 
  5.945e+05  5.897e-02 
  5.946e+05  5.897e-02 
  5.948e+05  5.897e-02 
  5.949e+05  5.897e-02 
  5.950e+05  5.897e-02 
  5.951e+05  5.897e-02 
  5.952e+05  5.897e-02 
  5.954e+05  5.897e-02 
  5.955e+05  5.897e-02 
  5.956e+05  5.897e-02 
  5.958e+05  5.897e-02 
  5.959e+05  5.897e-02 
  5.960e+05  5.897e-02 
  5.961e+05  5.897e-02 
  5.962e+05  5.897e-02 
  5.964e+05  5.897e-02 
  5.965e+05  5.897e-02 
  5.966e+05  5.897e-02 
  5.968e+05  5.897e-02 
  5.969e+05  5.897e-02 
  5.970e+05  5.897e-02 
  5.971e+05  5.897e-02 
  5.972e+05  5.897e-02 
  5.974e+05  5.897e-02 
  5.975e+05  5.897e-02 
  5.976e+05  5.897e-02 
  5.978e+05  5.897e-02 
  5.979e+05  5.897e-02 
  5.980e+05  5.897e-02 
  5.981e+05  5.897e-02 
  5.982e+05  5.897e-02 
  5.984e+05  5.897e-02 
  5.985e+05  5.897e-02 
  5.986e+05  5.897e-02 
  5.988e+05  5.897e-02 
  5.989e+05  5.897e-02 
  5.990e+05  5.897e-02 
  5.991e+05  5.897e-02 
  5.992e+05  5.897e-02 
  5.994e+05  5.897e-02 
  5.995e+05  5.897e-02 
  5.996e+05  5.897e-02 
  5.998e+05  5.897e-02 
  5.999e+05  5.897e-02 
  6.000e+05  5.897e-02 
  6.001e+05  5.897e-02 
  6.002e+05  5.897e-02 
  6.004e+05  5.897e-02 
  6.005e+05  5.897e-02 
  6.006e+05  5.897e-02 
  6.008e+05  5.897e-02 
  6.009e+05  5.897e-02 
  6.010e+05  5.897e-02 
  6.011e+05  5.897e-02 
  6.012e+05  5.897e-02 
  6.014e+05  5.897e-02 
  6.015e+05  5.897e-02 
  6.016e+05  5.897e-02 
  6.018e+05  5.897e-02 
  6.019e+05  5.897e-02 
  6.020e+05  5.897e-02 
  6.021e+05  5.897e-02 
  6.022e+05  5.897e-02 
  6.024e+05  5.897e-02 
  6.025e+05  5.897e-02 
  6.026e+05  5.897e-02 
  6.028e+05  5.897e-02 
  6.029e+05  5.897e-02 
  6.030e+05  5.897e-02 
  6.031e+05  5.897e-02 
  6.032e+05  5.897e-02 
  6.034e+05  5.897e-02 
  6.035e+05  5.897e-02 
  6.036e+05  5.897e-02 
  6.038e+05  5.897e-02 
  6.039e+05  5.897e-02 
  6.040e+05  5.897e-02 
  6.041e+05  5.897e-02 
  6.042e+05  5.897e-02 
  6.044e+05  5.897e-02 
  6.045e+05  5.897e-02 
  6.046e+05  5.897e-02 
  6.048e+05  5.897e-02 
  6.049e+05  5.897e-02 
  6.050e+05  5.897e-02 
  6.051e+05  5.897e-02 
  6.052e+05  5.897e-02 
  6.054e+05  5.897e-02 
  6.055e+05  5.897e-02 
  6.056e+05  5.897e-02 
  6.058e+05  5.897e-02 
  6.059e+05  5.897e-02 
  6.060e+05  5.897e-02 
  6.061e+05  5.897e-02 
  6.062e+05  5.897e-02 
  6.064e+05  5.897e-02 
  6.065e+05  5.897e-02 
  6.066e+05  5.897e-02 
  6.068e+05  5.897e-02 
  6.069e+05  5.897e-02 
  6.070e+05  5.897e-02 
  6.071e+05  5.897e-02 
  6.072e+05  5.897e-02 
  6.074e+05  5.897e-02 
  6.075e+05  5.897e-02 
  6.076e+05  5.897e-02 
  6.078e+05  5.897e-02 
  6.079e+05  5.897e-02 
  6.080e+05  5.897e-02 
  6.081e+05  5.897e-02 
  6.082e+05  5.897e-02 
  6.084e+05  5.897e-02 
  6.085e+05  5.897e-02 
  6.086e+05  5.897e-02 
  6.088e+05  5.897e-02 
  6.089e+05  5.897e-02 
  6.090e+05  5.897e-02 
  6.091e+05  5.897e-02 
  6.092e+05  5.897e-02 
  6.094e+05  5.897e-02 
  6.095e+05  5.897e-02 
  6.096e+05  5.897e-02 
  6.098e+05  5.897e-02 
  6.099e+05  5.897e-02 
  6.100e+05  5.897e-02 
  6.101e+05  5.897e-02 
  6.102e+05  5.897e-02 
  6.104e+05  5.897e-02 
  6.105e+05  5.897e-02 
  6.106e+05  5.897e-02 
  6.108e+05  5.897e-02 
  6.109e+05  5.897e-02 
  6.110e+05  5.897e-02 
  6.111e+05  5.897e-02 
  6.112e+05  5.897e-02 
  6.114e+05  5.897e-02 
  6.115e+05  5.897e-02 
  6.116e+05  5.897e-02 
  6.118e+05  5.897e-02 
  6.119e+05  5.897e-02 
  6.120e+05  5.897e-02 
  6.121e+05  5.897e-02 
  6.122e+05  5.897e-02 
  6.124e+05  5.897e-02 
  6.125e+05  5.897e-02 
  6.126e+05  5.897e-02 
  6.128e+05  5.897e-02 
  6.129e+05  5.897e-02 
  6.130e+05  5.897e-02 
  6.131e+05  5.897e-02 
  6.132e+05  5.897e-02 
  6.134e+05  5.897e-02 
  6.135e+05  5.897e-02 
  6.136e+05  5.897e-02 
  6.138e+05  5.897e-02 
  6.139e+05  5.897e-02 
  6.140e+05  5.897e-02 
  6.141e+05  5.897e-02 
  6.142e+05  5.897e-02 
  6.144e+05  5.897e-02 
  6.145e+05  5.897e-02 
  6.146e+05  5.897e-02 
  6.148e+05  5.897e-02 
  6.149e+05  5.897e-02 
  6.150e+05  5.897e-02 
  6.151e+05  5.897e-02 
  6.152e+05  5.897e-02 
  6.154e+05  5.897e-02 
  6.155e+05  5.897e-02 
  6.156e+05  5.897e-02 
  6.158e+05  5.897e-02 
  6.159e+05  5.897e-02 
  6.160e+05  5.897e-02 
  6.161e+05  5.897e-02 
  6.162e+05  5.897e-02 
  6.164e+05  5.897e-02 
  6.165e+05  5.897e-02 
  6.166e+05  5.897e-02 
  6.168e+05  5.897e-02 
  6.169e+05  5.897e-02 
  6.170e+05  5.897e-02 
  6.171e+05  5.897e-02 
  6.172e+05  5.897e-02 
  6.174e+05  5.897e-02 
  6.175e+05  5.897e-02 
  6.176e+05  5.897e-02 
  6.178e+05  5.897e-02 
  6.179e+05  5.897e-02 
  6.180e+05  5.897e-02 
  6.181e+05  5.897e-02 
  6.182e+05  5.897e-02 
  6.184e+05  5.897e-02 
  6.185e+05  5.897e-02 
  6.186e+05  5.897e-02 
  6.188e+05  5.897e-02 
  6.189e+05  5.897e-02 
  6.190e+05  5.897e-02 
  6.191e+05  5.897e-02 
  6.192e+05  5.897e-02 
  6.194e+05  5.897e-02 
  6.195e+05  5.897e-02 
  6.196e+05  5.897e-02 
  6.198e+05  5.897e-02 
  6.199e+05  5.897e-02 
  6.200e+05  5.897e-02 
  6.201e+05  5.897e-02 
  6.202e+05  5.897e-02 
  6.204e+05  5.897e-02 
  6.205e+05  5.897e-02 
  6.206e+05  5.897e-02 
  6.208e+05  5.897e-02 
  6.209e+05  5.897e-02 
  6.210e+05  5.897e-02 
  6.211e+05  5.897e-02 
  6.212e+05  5.897e-02 
  6.214e+05  5.897e-02 
  6.215e+05  5.897e-02 
  6.216e+05  5.897e-02 
  6.218e+05  5.897e-02 
  6.219e+05  5.897e-02 
  6.220e+05  5.897e-02 
  6.221e+05  5.897e-02 
  6.222e+05  5.897e-02 
  6.224e+05  5.897e-02 
  6.225e+05  5.897e-02 
  6.226e+05  5.897e-02 
  6.228e+05  5.897e-02 
  6.229e+05  5.897e-02 
  6.230e+05  5.897e-02 
  6.231e+05  5.897e-02 
  6.232e+05  5.897e-02 
  6.234e+05  5.897e-02 
  6.235e+05  5.897e-02 
  6.236e+05  5.897e-02 
  6.238e+05  5.897e-02 
  6.239e+05  5.897e-02 
  6.240e+05  5.897e-02 
  6.241e+05  5.897e-02 
  6.242e+05  5.897e-02 
  6.244e+05  5.897e-02 
  6.245e+05  5.897e-02 
  6.246e+05  5.897e-02 
  6.248e+05  5.897e-02 
  6.249e+05  5.897e-02 
  6.250e+05  5.897e-02 


==> figures/Figure_2/f_4ae_6.txt <==
n c 
  5.000e+05  1.650e+00 
  5.002e+05  1.650e+00 
  5.003e+05  1.650e+00 
  5.004e+05  1.650e+00 
  5.006e+05  1.650e+00 
  5.008e+05  1.270e+00 
  5.009e+05  1.270e+00 
  5.010e+05  1.270e+00 
  5.012e+05  1.123e+00 
  5.014e+05  1.123e+00 
  5.015e+05  1.111e+00 
  5.016e+05  1.111e+00 
  5.018e+05  1.111e+00 
  5.020e+05  1.045e+00 
  5.021e+05  7.307e-01 
  5.022e+05  7.307e-01 
  5.024e+05  2.990e-01 
  5.026e+05  2.990e-01 
  5.027e+05  2.990e-01 
  5.028e+05  2.990e-01 
  5.030e+05  2.990e-01 
  5.032e+05  2.698e-01 
  5.033e+05  2.698e-01 
  5.034e+05  2.698e-01 
  5.036e+05  2.698e-01 
  5.038e+05  2.382e-01 
  5.039e+05  2.382e-01 
  5.040e+05  2.382e-01 
  5.042e+05  2.382e-01 
  5.044e+05  2.382e-01 
  5.045e+05  2.382e-01 
  5.046e+05  2.142e-01 
  5.048e+05  1.517e-01 
  5.050e+05  1.517e-01 
  5.051e+05  1.517e-01 
  5.052e+05  1.517e-01 
  5.054e+05  1.517e-01 
  5.056e+05  1.517e-01 
  5.057e+05  1.517e-01 
  5.058e+05  1.517e-01 
  5.060e+05  1.517e-01 
  5.062e+05  1.517e-01 
  5.063e+05  1.517e-01 
  5.064e+05  1.517e-01 
  5.066e+05  9.837e-02 
  5.068e+05  9.837e-02 
  5.069e+05  9.837e-02 
  5.070e+05  9.837e-02 
  5.072e+05  9.837e-02 
  5.074e+05  9.837e-02 
  5.075e+05  9.837e-02 
  5.076e+05  9.837e-02 
  5.078e+05  9.837e-02 
  5.080e+05  9.837e-02 
  5.081e+05  9.837e-02 
  5.082e+05  9.837e-02 
  5.084e+05  9.837e-02 
  5.086e+05  9.837e-02 
  5.087e+05  9.837e-02 
  5.088e+05  9.837e-02 
  5.090e+05  9.837e-02 
  5.092e+05  9.661e-02 
  5.093e+05  9.661e-02 
  5.094e+05  9.661e-02 
  5.096e+05  9.661e-02 
  5.098e+05  8.073e-02 
  5.099e+05  8.073e-02 
  5.100e+05  8.067e-02 
  5.102e+05  8.067e-02 
  5.104e+05  8.067e-02 
  5.105e+05  7.761e-02 
  5.106e+05  7.203e-02 
  5.108e+05  7.203e-02 
  5.110e+05  7.203e-02 
  5.111e+05  6.737e-02 
  5.112e+05  6.737e-02 
  5.114e+05  6.737e-02 
  5.116e+05  6.737e-02 
  5.117e+05  6.737e-02 
  5.118e+05  6.737e-02 
  5.120e+05  6.737e-02 
  5.122e+05  6.698e-02 
  5.123e+05  6.698e-02 
  5.124e+05  6.421e-02 
  5.126e+05  6.421e-02 
  5.128e+05  6.421e-02 
  5.129e+05  6.421e-02 
  5.130e+05  6.421e-02 
  5.132e+05  6.421e-02 
  5.134e+05  6.421e-02 
  5.135e+05  6.336e-02 
  5.136e+05  6.266e-02 
  5.138e+05  6.165e-02 
  5.140e+05  6.165e-02 
  5.141e+05  6.165e-02 
  5.142e+05  6.165e-02 
  5.144e+05  6.165e-02 
  5.146e+05  6.133e-02 
  5.147e+05  6.133e-02 
  5.148e+05  6.133e-02 
  5.150e+05  6.133e-02 
  5.152e+05  6.133e-02 
  5.153e+05  6.087e-02 
  5.154e+05  6.087e-02 
  5.156e+05  6.043e-02 
  5.158e+05  6.043e-02 
  5.159e+05  6.043e-02 
  5.160e+05  6.043e-02 
  5.162e+05  6.043e-02 
  5.164e+05  6.043e-02 
  5.165e+05  6.043e-02 
  5.166e+05  6.043e-02 
  5.168e+05  6.039e-02 
  5.170e+05  5.988e-02 
  5.171e+05  5.988e-02 
  5.172e+05  5.988e-02 
  5.174e+05  5.988e-02 
  5.176e+05  5.988e-02 
  5.177e+05  5.988e-02 
  5.178e+05  5.967e-02 
  5.180e+05  5.924e-02 
  5.182e+05  5.924e-02 
  5.183e+05  5.924e-02 
  5.184e+05  5.877e-02 
  5.186e+05  5.877e-02 
  5.188e+05  5.877e-02 
  5.189e+05  5.877e-02 
  5.190e+05  5.877e-02 
  5.192e+05  5.877e-02 
  5.194e+05  5.838e-02 
  5.195e+05  5.838e-02 
  5.196e+05  5.838e-02 
  5.198e+05  5.838e-02 
  5.200e+05  5.825e-02 
  5.201e+05  5.825e-02 
  5.202e+05  5.825e-02 
  5.204e+05  5.825e-02 
  5.206e+05  5.807e-02 
  5.207e+05  5.807e-02 
  5.208e+05  5.807e-02 
  5.210e+05  5.807e-02 
  5.212e+05  5.805e-02 
  5.213e+05  5.805e-02 
  5.214e+05  5.792e-02 
  5.216e+05  5.774e-02 
  5.218e+05  5.774e-02 
  5.219e+05  5.766e-02 
  5.220e+05  5.766e-02 
  5.222e+05  5.766e-02 
  5.224e+05  5.766e-02 
  5.225e+05  5.766e-02 
  5.226e+05  5.766e-02 
  5.228e+05  5.751e-02 
  5.230e+05  5.744e-02 
  5.231e+05  5.744e-02 
  5.232e+05  5.744e-02 
  5.234e+05  5.744e-02 
  5.236e+05  5.742e-02 
  5.237e+05  5.742e-02 
  5.238e+05  5.739e-02 
  5.240e+05  5.739e-02 
  5.242e+05  5.738e-02 
  5.243e+05  5.738e-02 
  5.244e+05  5.736e-02 
  5.246e+05  5.736e-02 
  5.248e+05  5.735e-02 
  5.249e+05  5.729e-02 
  5.250e+05  5.729e-02 
  5.252e+05  5.729e-02 
  5.254e+05  5.729e-02 
  5.255e+05  5.729e-02 
  5.256e+05  5.729e-02 
  5.258e+05  5.729e-02 
  5.260e+05  5.729e-02 
  5.261e+05  5.729e-02 
  5.262e+05  5.729e-02 
  5.264e+05  5.729e-02 
  5.266e+05  5.729e-02 
  5.267e+05  5.729e-02 
  5.268e+05  5.729e-02 
  5.270e+05  5.729e-02 
  5.272e+05  5.729e-02 
  5.273e+05  5.729e-02 
  5.274e+05  5.729e-02 
  5.276e+05  5.729e-02 
  5.278e+05  5.729e-02 
  5.279e+05  5.729e-02 
  5.280e+05  5.729e-02 
  5.282e+05  5.729e-02 
  5.284e+05  5.729e-02 
  5.285e+05  5.729e-02 
  5.286e+05  5.729e-02 
  5.288e+05  5.729e-02 
  5.290e+05  5.729e-02 
  5.291e+05  5.729e-02 
  5.292e+05  5.729e-02 
  5.294e+05  5.729e-02 
  5.296e+05  5.729e-02 
  5.297e+05  5.729e-02 
  5.298e+05  5.728e-02 
  5.300e+05  5.728e-02 
  5.302e+05  5.728e-02 
  5.303e+05  5.728e-02 
  5.304e+05  5.728e-02 
  5.306e+05  5.728e-02 
  5.308e+05  5.728e-02 
  5.309e+05  5.728e-02 
  5.310e+05  5.728e-02 
  5.312e+05  5.728e-02 
  5.314e+05  5.728e-02 
  5.315e+05  5.728e-02 
  5.316e+05  5.728e-02 
  5.318e+05  5.728e-02 
  5.320e+05  5.728e-02 
  5.321e+05  5.728e-02 
  5.322e+05  5.728e-02 
  5.324e+05  5.728e-02 
  5.326e+05  5.728e-02 
  5.327e+05  5.728e-02 
  5.328e+05  5.728e-02 
  5.330e+05  5.728e-02 
  5.332e+05  5.728e-02 
  5.333e+05  5.728e-02 
  5.334e+05  5.728e-02 
  5.336e+05  5.728e-02 
  5.338e+05  5.728e-02 
  5.339e+05  5.728e-02 
  5.340e+05  5.728e-02 
  5.342e+05  5.728e-02 
  5.344e+05  5.728e-02 
  5.345e+05  5.728e-02 
  5.346e+05  5.728e-02 
  5.348e+05  5.728e-02 
  5.350e+05  5.728e-02 
  5.351e+05  5.728e-02 
  5.352e+05  5.728e-02 
  5.354e+05  5.728e-02 
  5.356e+05  5.728e-02 
  5.357e+05  5.728e-02 
  5.358e+05  5.728e-02 
  5.360e+05  5.728e-02 
  5.362e+05  5.728e-02 
  5.363e+05  5.728e-02 
  5.364e+05  5.728e-02 
  5.366e+05  5.728e-02 
  5.368e+05  5.728e-02 
  5.369e+05  5.728e-02 
  5.370e+05  5.728e-02 
  5.372e+05  5.728e-02 
  5.374e+05  5.728e-02 
  5.375e+05  5.728e-02 
  5.376e+05  5.728e-02 
  5.378e+05  5.728e-02 
  5.380e+05  5.728e-02 
  5.381e+05  5.728e-02 
  5.382e+05  5.728e-02 
  5.384e+05  5.728e-02 
  5.386e+05  5.728e-02 
  5.387e+05  5.728e-02 
  5.388e+05  5.728e-02 
  5.390e+05  5.728e-02 
  5.392e+05  5.728e-02 
  5.393e+05  5.728e-02 
  5.394e+05  5.728e-02 
  5.396e+05  5.728e-02 
  5.398e+05  5.728e-02 
  5.399e+05  5.728e-02 
  5.400e+05  5.728e-02 
  5.402e+05  5.728e-02 
  5.404e+05  5.728e-02 
  5.405e+05  5.728e-02 
  5.406e+05  5.728e-02 
  5.408e+05  5.728e-02 
  5.410e+05  5.728e-02 
  5.411e+05  5.728e-02 
  5.412e+05  5.728e-02 
  5.414e+05  5.728e-02 
  5.416e+05  5.728e-02 
  5.417e+05  5.728e-02 
  5.418e+05  5.728e-02 
  5.420e+05  5.728e-02 
  5.422e+05  5.728e-02 
  5.423e+05  5.728e-02 
  5.424e+05  5.728e-02 
  5.426e+05  5.728e-02 
  5.428e+05  5.728e-02 
  5.429e+05  5.728e-02 
  5.430e+05  5.728e-02 
  5.432e+05  5.728e-02 
  5.434e+05  5.728e-02 
  5.435e+05  5.728e-02 
  5.436e+05  5.728e-02 
  5.438e+05  5.728e-02 
  5.440e+05  5.728e-02 
  5.441e+05  5.728e-02 
  5.442e+05  5.728e-02 
  5.444e+05  5.728e-02 
  5.446e+05  5.728e-02 
  5.447e+05  5.728e-02 
  5.448e+05  5.728e-02 
  5.450e+05  5.728e-02 
  5.452e+05  5.728e-02 
  5.453e+05  5.728e-02 
  5.454e+05  5.728e-02 
  5.456e+05  5.728e-02 
  5.458e+05  5.728e-02 
  5.459e+05  5.728e-02 
  5.460e+05  5.728e-02 
  5.462e+05  5.728e-02 
  5.464e+05  5.728e-02 
  5.465e+05  5.728e-02 
  5.466e+05  5.728e-02 
  5.468e+05  5.728e-02 
  5.470e+05  5.728e-02 
  5.471e+05  5.728e-02 
  5.472e+05  5.728e-02 
  5.474e+05  5.728e-02 
  5.476e+05  5.728e-02 
  5.477e+05  5.728e-02 
  5.478e+05  5.728e-02 
  5.480e+05  5.728e-02 
  5.482e+05  5.728e-02 
  5.483e+05  5.728e-02 
  5.484e+05  5.728e-02 
  5.486e+05  5.728e-02 
  5.488e+05  5.728e-02 
  5.489e+05  5.728e-02 
  5.490e+05  5.728e-02 
  5.492e+05  5.728e-02 
  5.494e+05  5.728e-02 
  5.495e+05  5.728e-02 
  5.496e+05  5.728e-02 
  5.498e+05  5.728e-02 
  5.500e+05  5.728e-02 
  5.501e+05  5.728e-02 
  5.502e+05  5.728e-02 
  5.504e+05  5.728e-02 
  5.506e+05  5.728e-02 
  5.507e+05  5.728e-02 
  5.508e+05  5.728e-02 
  5.510e+05  5.728e-02 
  5.512e+05  5.728e-02 
  5.513e+05  5.728e-02 
  5.514e+05  5.728e-02 
  5.516e+05  5.728e-02 
  5.518e+05  5.728e-02 
  5.519e+05  5.728e-02 
  5.520e+05  5.728e-02 
  5.522e+05  5.728e-02 
  5.524e+05  5.728e-02 
  5.525e+05  5.728e-02 
  5.526e+05  5.728e-02 
  5.528e+05  5.728e-02 
  5.530e+05  5.728e-02 
  5.531e+05  5.728e-02 
  5.532e+05  5.728e-02 
  5.534e+05  5.728e-02 
  5.536e+05  5.728e-02 
  5.537e+05  5.728e-02 
  5.538e+05  5.728e-02 
  5.540e+05  5.728e-02 
  5.542e+05  5.728e-02 
  5.543e+05  5.728e-02 
  5.544e+05  5.728e-02 
  5.546e+05  5.728e-02 
  5.548e+05  5.728e-02 
  5.549e+05  5.728e-02 
  5.550e+05  5.728e-02 
  5.552e+05  5.728e-02 
  5.554e+05  5.728e-02 
  5.555e+05  5.728e-02 
  5.556e+05  5.728e-02 
  5.558e+05  5.728e-02 
  5.560e+05  5.728e-02 
  5.561e+05  5.728e-02 
  5.562e+05  5.728e-02 
  5.564e+05  5.728e-02 
  5.566e+05  5.728e-02 
  5.567e+05  5.728e-02 
  5.568e+05  5.728e-02 
  5.570e+05  5.728e-02 
  5.572e+05  5.728e-02 
  5.573e+05  5.728e-02 
  5.574e+05  5.728e-02 
  5.576e+05  5.728e-02 
  5.578e+05  5.728e-02 
  5.579e+05  5.728e-02 
  5.580e+05  5.728e-02 
  5.582e+05  5.728e-02 
  5.584e+05  5.728e-02 
  5.585e+05  5.728e-02 
  5.586e+05  5.728e-02 
  5.588e+05  5.728e-02 
  5.590e+05  5.728e-02 
  5.591e+05  5.728e-02 
  5.592e+05  5.728e-02 
  5.594e+05  5.728e-02 
  5.596e+05  5.728e-02 
  5.597e+05  5.728e-02 
  5.598e+05  5.728e-02 
  5.600e+05  5.728e-02 
  5.602e+05  5.728e-02 
  5.603e+05  5.728e-02 
  5.604e+05  5.728e-02 
  5.606e+05  5.728e-02 
  5.608e+05  5.728e-02 
  5.609e+05  5.728e-02 
  5.610e+05  5.728e-02 
  5.612e+05  5.728e-02 
  5.614e+05  5.728e-02 
  5.615e+05  5.728e-02 
  5.616e+05  5.728e-02 
  5.618e+05  5.728e-02 
  5.620e+05  5.728e-02 
  5.621e+05  5.728e-02 
  5.622e+05  5.728e-02 
  5.624e+05  5.728e-02 
  5.626e+05  5.728e-02 
  5.627e+05  5.728e-02 
  5.628e+05  5.728e-02 
  5.630e+05  5.728e-02 
  5.632e+05  5.728e-02 
  5.633e+05  5.728e-02 
  5.634e+05  5.728e-02 
  5.636e+05  5.728e-02 
  5.638e+05  5.728e-02 
  5.639e+05  5.728e-02 
  5.640e+05  5.728e-02 
  5.642e+05  5.728e-02 
  5.644e+05  5.728e-02 
  5.645e+05  5.728e-02 
  5.646e+05  5.728e-02 
  5.648e+05  5.728e-02 
  5.650e+05  5.728e-02 
  5.651e+05  5.728e-02 
  5.652e+05  5.728e-02 
  5.654e+05  5.728e-02 
  5.656e+05  5.728e-02 
  5.657e+05  5.728e-02 
  5.658e+05  5.728e-02 
  5.660e+05  5.728e-02 
  5.662e+05  5.728e-02 
  5.663e+05  5.728e-02 
  5.664e+05  5.728e-02 
  5.666e+05  5.728e-02 
  5.668e+05  5.728e-02 
  5.669e+05  5.728e-02 
  5.670e+05  5.728e-02 
  5.672e+05  5.728e-02 
  5.674e+05  5.728e-02 
  5.675e+05  5.728e-02 
  5.676e+05  5.728e-02 
  5.678e+05  5.728e-02 
  5.680e+05  5.728e-02 
  5.681e+05  5.728e-02 
  5.682e+05  5.728e-02 
  5.684e+05  5.728e-02 
  5.686e+05  5.728e-02 
  5.687e+05  5.728e-02 
  5.688e+05  5.728e-02 
  5.690e+05  5.728e-02 
  5.692e+05  5.728e-02 
  5.693e+05  5.728e-02 
  5.694e+05  5.728e-02 
  5.696e+05  5.728e-02 
  5.698e+05  5.728e-02 
  5.699e+05  5.728e-02 
  5.700e+05  5.728e-02 
  5.702e+05  5.728e-02 
  5.704e+05  5.728e-02 
  5.705e+05  5.728e-02 
  5.706e+05  5.728e-02 
  5.708e+05  5.728e-02 
  5.710e+05  5.728e-02 
  5.711e+05  5.728e-02 
  5.712e+05  5.728e-02 
  5.714e+05  5.728e-02 
  5.716e+05  5.728e-02 
  5.717e+05  5.728e-02 
  5.718e+05  5.728e-02 
  5.720e+05  5.728e-02 
  5.722e+05  5.728e-02 
  5.723e+05  5.728e-02 
  5.724e+05  5.728e-02 
  5.726e+05  5.728e-02 
  5.728e+05  5.728e-02 
  5.729e+05  5.728e-02 
  5.730e+05  5.728e-02 
  5.732e+05  5.728e-02 
  5.734e+05  5.728e-02 
  5.735e+05  5.728e-02 
  5.736e+05  5.728e-02 
  5.738e+05  5.728e-02 
  5.740e+05  5.728e-02 
  5.741e+05  5.728e-02 
  5.742e+05  5.728e-02 
  5.744e+05  5.728e-02 
  5.746e+05  5.728e-02 
  5.747e+05  5.728e-02 
  5.748e+05  5.728e-02 
  5.750e+05  5.728e-02 
  5.752e+05  5.728e-02 
  5.753e+05  5.728e-02 
  5.754e+05  5.728e-02 
  5.756e+05  5.728e-02 
  5.758e+05  5.728e-02 
  5.759e+05  5.728e-02 
  5.760e+05  5.728e-02 
  5.762e+05  5.728e-02 
  5.764e+05  5.728e-02 
  5.765e+05  5.728e-02 
  5.766e+05  5.728e-02 
  5.768e+05  5.728e-02 
  5.770e+05  5.728e-02 
  5.771e+05  5.728e-02 
  5.772e+05  5.728e-02 
  5.774e+05  5.728e-02 
  5.776e+05  5.728e-02 
  5.777e+05  5.728e-02 
  5.778e+05  5.728e-02 
  5.780e+05  5.728e-02 
  5.782e+05  5.728e-02 
  5.783e+05  5.728e-02 
  5.784e+05  5.728e-02 
  5.786e+05  5.728e-02 
  5.788e+05  5.728e-02 
  5.789e+05  5.728e-02 
  5.790e+05  5.728e-02 
  5.792e+05  5.728e-02 
  5.794e+05  5.728e-02 
  5.795e+05  5.728e-02 
  5.796e+05  5.728e-02 
  5.798e+05  5.728e-02 
  5.800e+05  5.728e-02 
  5.801e+05  5.728e-02 
  5.802e+05  5.728e-02 
  5.804e+05  5.728e-02 
  5.806e+05  5.728e-02 
  5.807e+05  5.728e-02 
  5.808e+05  5.728e-02 
  5.810e+05  5.728e-02 
  5.812e+05  5.728e-02 
  5.813e+05  5.728e-02 
  5.814e+05  5.728e-02 
  5.816e+05  5.728e-02 
  5.818e+05  5.728e-02 
  5.819e+05  5.728e-02 
  5.820e+05  5.728e-02 
  5.822e+05  5.728e-02 
  5.824e+05  5.728e-02 
  5.825e+05  5.728e-02 
  5.826e+05  5.728e-02 
  5.828e+05  5.728e-02 
  5.830e+05  5.728e-02 
  5.831e+05  5.728e-02 
  5.832e+05  5.728e-02 
  5.834e+05  5.728e-02 
  5.836e+05  5.728e-02 
  5.837e+05  5.728e-02 
  5.838e+05  5.728e-02 
  5.840e+05  5.728e-02 
  5.842e+05  5.728e-02 
  5.843e+05  5.728e-02 
  5.844e+05  5.728e-02 
  5.846e+05  5.728e-02 
  5.848e+05  5.728e-02 
  5.849e+05  5.728e-02 
  5.850e+05  5.728e-02 
  5.852e+05  5.728e-02 
  5.854e+05  5.728e-02 
  5.855e+05  5.728e-02 
  5.856e+05  5.728e-02 
  5.858e+05  5.728e-02 
  5.860e+05  5.728e-02 
  5.861e+05  5.728e-02 
  5.862e+05  5.728e-02 
  5.864e+05  5.728e-02 
  5.866e+05  5.728e-02 
  5.867e+05  5.728e-02 
  5.868e+05  5.728e-02 
  5.870e+05  5.728e-02 
  5.872e+05  5.728e-02 
  5.873e+05  5.728e-02 
  5.874e+05  5.728e-02 
  5.876e+05  5.728e-02 
  5.878e+05  5.728e-02 
  5.879e+05  5.728e-02 
  5.880e+05  5.728e-02 
  5.882e+05  5.728e-02 
  5.884e+05  5.728e-02 
  5.885e+05  5.728e-02 
  5.886e+05  5.728e-02 
  5.888e+05  5.728e-02 
  5.890e+05  5.728e-02 
  5.891e+05  5.728e-02 
  5.892e+05  5.728e-02 
  5.894e+05  5.728e-02 
  5.896e+05  5.728e-02 
  5.897e+05  5.728e-02 
  5.898e+05  5.728e-02 
  5.900e+05  5.728e-02 
  5.902e+05  5.728e-02 
  5.903e+05  5.728e-02 
  5.904e+05  5.728e-02 
  5.906e+05  5.728e-02 
  5.908e+05  5.728e-02 
  5.909e+05  5.728e-02 
  5.910e+05  5.728e-02 
  5.912e+05  5.728e-02 
  5.914e+05  5.728e-02 
  5.915e+05  5.728e-02 
  5.916e+05  5.728e-02 
  5.918e+05  5.728e-02 
  5.920e+05  5.728e-02 
  5.921e+05  5.728e-02 
  5.922e+05  5.728e-02 
  5.924e+05  5.728e-02 
  5.926e+05  5.728e-02 
  5.927e+05  5.728e-02 
  5.928e+05  5.728e-02 
  5.930e+05  5.728e-02 
  5.932e+05  5.728e-02 
  5.933e+05  5.728e-02 
  5.934e+05  5.728e-02 
  5.936e+05  5.728e-02 
  5.938e+05  5.728e-02 
  5.939e+05  5.728e-02 
  5.940e+05  5.728e-02 
  5.942e+05  5.728e-02 
  5.944e+05  5.728e-02 
  5.945e+05  5.728e-02 
  5.946e+05  5.728e-02 
  5.948e+05  5.728e-02 
  5.950e+05  5.728e-02 
  5.951e+05  5.728e-02 
  5.952e+05  5.728e-02 
  5.954e+05  5.728e-02 
  5.956e+05  5.728e-02 
  5.957e+05  5.728e-02 
  5.958e+05  5.728e-02 
  5.960e+05  5.728e-02 
  5.962e+05  5.728e-02 
  5.963e+05  5.728e-02 
  5.964e+05  5.728e-02 
  5.966e+05  5.728e-02 
  5.968e+05  5.728e-02 
  5.969e+05  5.728e-02 
  5.970e+05  5.728e-02 
  5.972e+05  5.728e-02 
  5.974e+05  5.728e-02 
  5.975e+05  5.728e-02 
  5.976e+05  5.728e-02 
  5.978e+05  5.728e-02 
  5.980e+05  5.728e-02 
  5.981e+05  5.728e-02 
  5.982e+05  5.728e-02 
  5.984e+05  5.728e-02 
  5.986e+05  5.728e-02 
  5.987e+05  5.728e-02 
  5.988e+05  5.728e-02 
  5.990e+05  5.728e-02 
  5.992e+05  5.728e-02 
  5.993e+05  5.728e-02 
  5.994e+05  5.728e-02 
  5.996e+05  5.728e-02 
  5.998e+05  5.728e-02 
  5.999e+05  5.728e-02 
  6.000e+05  5.728e-02 
  6.002e+05  5.728e-02 
  6.004e+05  5.728e-02 
  6.005e+05  5.728e-02 
  6.006e+05  5.728e-02 
  6.008e+05  5.728e-02 
  6.010e+05  5.728e-02 
  6.011e+05  5.728e-02 
  6.012e+05  5.728e-02 
  6.014e+05  5.728e-02 
  6.016e+05  5.728e-02 
  6.017e+05  5.728e-02 
  6.018e+05  5.728e-02 
  6.020e+05  5.728e-02 
  6.022e+05  5.728e-02 
  6.023e+05  5.728e-02 
  6.024e+05  5.728e-02 
  6.026e+05  5.728e-02 
  6.028e+05  5.728e-02 
  6.029e+05  5.728e-02 
  6.030e+05  5.728e-02 
  6.032e+05  5.728e-02 
  6.034e+05  5.728e-02 
  6.035e+05  5.728e-02 
  6.036e+05  5.728e-02 
  6.038e+05  5.728e-02 
  6.040e+05  5.728e-02 
  6.041e+05  5.728e-02 
  6.042e+05  5.728e-02 
  6.044e+05  5.728e-02 
  6.046e+05  5.728e-02 
  6.047e+05  5.728e-02 
  6.048e+05  5.728e-02 
  6.050e+05  5.728e-02 
  6.052e+05  5.728e-02 
  6.053e+05  5.728e-02 
  6.054e+05  5.728e-02 
  6.056e+05  5.728e-02 
  6.058e+05  5.728e-02 
  6.059e+05  5.728e-02 
  6.060e+05  5.728e-02 
  6.062e+05  5.728e-02 
  6.064e+05  5.728e-02 
  6.065e+05  5.728e-02 
  6.066e+05  5.728e-02 
  6.068e+05  5.728e-02 
  6.070e+05  5.728e-02 
  6.071e+05  5.728e-02 
  6.072e+05  5.728e-02 
  6.074e+05  5.728e-02 
  6.076e+05  5.728e-02 
  6.077e+05  5.728e-02 
  6.078e+05  5.728e-02 
  6.080e+05  5.728e-02 
  6.082e+05  5.728e-02 
  6.083e+05  5.728e-02 
  6.084e+05  5.728e-02 
  6.086e+05  5.728e-02 
  6.088e+05  5.728e-02 
  6.089e+05  5.728e-02 
  6.090e+05  5.728e-02 
  6.092e+05  5.728e-02 
  6.094e+05  5.728e-02 
  6.095e+05  5.728e-02 
  6.096e+05  5.728e-02 
  6.098e+05  5.728e-02 
  6.100e+05  5.728e-02 
  6.101e+05  5.728e-02 
  6.102e+05  5.728e-02 
  6.104e+05  5.728e-02 
  6.106e+05  5.728e-02 
  6.107e+05  5.728e-02 
  6.108e+05  5.728e-02 
  6.110e+05  5.728e-02 
  6.112e+05  5.728e-02 
  6.113e+05  5.728e-02 
  6.114e+05  5.728e-02 
  6.116e+05  5.728e-02 
  6.118e+05  5.728e-02 
  6.119e+05  5.728e-02 
  6.120e+05  5.728e-02 
  6.122e+05  5.728e-02 
  6.124e+05  5.728e-02 
  6.125e+05  5.728e-02 
  6.126e+05  5.728e-02 
  6.128e+05  5.728e-02 
  6.130e+05  5.728e-02 
  6.131e+05  5.728e-02 
  6.132e+05  5.728e-02 
  6.134e+05  5.728e-02 
  6.136e+05  5.728e-02 
  6.137e+05  5.728e-02 
  6.138e+05  5.728e-02 
  6.140e+05  5.728e-02 
  6.142e+05  5.728e-02 
  6.143e+05  5.728e-02 
  6.144e+05  5.728e-02 
  6.146e+05  5.728e-02 
  6.148e+05  5.728e-02 
  6.149e+05  5.728e-02 
  6.150e+05  5.728e-02 
  6.152e+05  5.728e-02 
  6.154e+05  5.728e-02 
  6.155e+05  5.728e-02 
  6.156e+05  5.728e-02 
  6.158e+05  5.728e-02 
  6.160e+05  5.728e-02 
  6.161e+05  5.728e-02 
  6.162e+05  5.728e-02 
  6.164e+05  5.728e-02 
  6.166e+05  5.728e-02 
  6.167e+05  5.728e-02 
  6.168e+05  5.728e-02 
  6.170e+05  5.728e-02 
  6.172e+05  5.728e-02 
  6.173e+05  5.728e-02 
  6.174e+05  5.728e-02 
  6.176e+05  5.728e-02 
  6.178e+05  5.728e-02 
  6.179e+05  5.728e-02 
  6.180e+05  5.728e-02 
  6.182e+05  5.728e-02 
  6.184e+05  5.728e-02 
  6.185e+05  5.728e-02 
  6.186e+05  5.728e-02 
  6.188e+05  5.728e-02 
  6.190e+05  5.728e-02 
  6.191e+05  5.728e-02 
  6.192e+05  5.728e-02 
  6.194e+05  5.728e-02 
  6.196e+05  5.728e-02 
  6.197e+05  5.728e-02 
  6.198e+05  5.728e-02 
  6.200e+05  5.728e-02 
  6.202e+05  5.728e-02 
  6.203e+05  5.728e-02 
  6.204e+05  5.728e-02 
  6.206e+05  5.728e-02 
  6.208e+05  5.728e-02 
  6.209e+05  5.728e-02 
  6.210e+05  5.728e-02 
  6.212e+05  5.728e-02 
  6.214e+05  5.728e-02 
  6.215e+05  5.728e-02 
  6.216e+05  5.728e-02 
  6.218e+05  5.728e-02 
  6.220e+05  5.728e-02 
  6.221e+05  5.728e-02 
  6.222e+05  5.728e-02 
  6.224e+05  5.728e-02 
  6.226e+05  5.728e-02 
  6.227e+05  5.728e-02 
  6.228e+05  5.728e-02 
  6.230e+05  5.728e-02 
  6.232e+05  5.728e-02 
  6.233e+05  5.728e-02 
  6.234e+05  5.728e-02 
  6.236e+05  5.728e-02 
  6.238e+05  5.728e-02 
  6.239e+05  5.728e-02 
  6.240e+05  5.728e-02 
  6.242e+05  5.728e-02 
  6.244e+05  5.728e-02 
  6.245e+05  5.728e-02 
  6.246e+05  5.728e-02 
  6.248e+05  5.728e-02 
  6.250e+05  5.728e-02 
  6.251e+05  5.728e-02 
  6.252e+05  5.728e-02 
  6.254e+05  5.728e-02 
  6.256e+05  5.728e-02 
  6.257e+05  5.728e-02 
  6.258e+05  5.728e-02 
  6.260e+05  5.728e-02 
  6.262e+05  5.728e-02 
  6.263e+05  5.728e-02 
  6.264e+05  5.728e-02 
  6.266e+05  5.728e-02 
  6.268e+05  5.728e-02 
  6.269e+05  5.728e-02 
  6.270e+05  5.728e-02 
  6.272e+05  5.728e-02 
  6.274e+05  5.728e-02 
  6.275e+05  5.728e-02 
  6.276e+05  5.728e-02 
  6.278e+05  5.728e-02 
  6.280e+05  5.728e-02 
  6.281e+05  5.728e-02 
  6.282e+05  5.728e-02 
  6.284e+05  5.728e-02 
  6.286e+05  5.728e-02 
  6.287e+05  5.728e-02 
  6.288e+05  5.728e-02 
  6.290e+05  5.728e-02 
  6.292e+05  5.728e-02 
  6.293e+05  5.728e-02 
  6.294e+05  5.728e-02 
  6.296e+05  5.728e-02 
  6.298e+05  5.728e-02 
  6.299e+05  5.728e-02 
  6.300e+05  5.728e-02 
  6.302e+05  5.728e-02 
  6.304e+05  5.728e-02 
  6.305e+05  5.728e-02 
  6.306e+05  5.728e-02 
  6.308e+05  5.728e-02 
  6.310e+05  5.728e-02 
  6.311e+05  5.728e-02 
  6.312e+05  5.728e-02 
  6.314e+05  5.728e-02 
  6.316e+05  5.728e-02 
  6.317e+05  5.728e-02 
  6.318e+05  5.728e-02 
  6.320e+05  5.728e-02 
  6.322e+05  5.728e-02 
  6.323e+05  5.728e-02 
  6.324e+05  5.728e-02 
  6.326e+05  5.728e-02 
  6.328e+05  5.728e-02 
  6.329e+05  5.728e-02 
  6.330e+05  5.728e-02 
  6.332e+05  5.728e-02 
  6.334e+05  5.728e-02 
  6.335e+05  5.728e-02 
  6.336e+05  5.728e-02 
  6.338e+05  5.728e-02 
  6.340e+05  5.728e-02 
  6.341e+05  5.728e-02 
  6.342e+05  5.728e-02 
  6.344e+05  5.728e-02 
  6.346e+05  5.728e-02 
  6.347e+05  5.728e-02 
  6.348e+05  5.728e-02 
  6.350e+05  5.728e-02 
  6.352e+05  5.728e-02 
  6.353e+05  5.728e-02 
  6.354e+05  5.728e-02 
  6.356e+05  5.728e-02 
  6.358e+05  5.728e-02 
  6.359e+05  5.728e-02 
  6.360e+05  5.728e-02 
  6.362e+05  5.728e-02 
  6.364e+05  5.728e-02 
  6.365e+05  5.728e-02 
  6.366e+05  5.728e-02 
  6.368e+05  5.728e-02 
  6.370e+05  5.728e-02 
  6.371e+05  5.728e-02 
  6.372e+05  5.728e-02 
  6.374e+05  5.728e-02 
  6.376e+05  5.728e-02 
  6.377e+05  5.728e-02 
  6.378e+05  5.728e-02 
  6.380e+05  5.728e-02 
  6.382e+05  5.728e-02 
  6.383e+05  5.728e-02 
  6.384e+05  5.728e-02 
  6.386e+05  5.728e-02 
  6.388e+05  5.728e-02 
  6.389e+05  5.728e-02 
  6.390e+05  5.728e-02 
  6.392e+05  5.728e-02 
  6.394e+05  5.728e-02 
  6.395e+05  5.728e-02 
  6.396e+05  5.728e-02 
  6.398e+05  5.728e-02 
  6.400e+05  5.728e-02 
  6.401e+05  5.728e-02 
  6.402e+05  5.728e-02 
  6.404e+05  5.728e-02 
  6.406e+05  5.728e-02 
  6.407e+05  5.728e-02 
  6.408e+05  5.728e-02 
  6.410e+05  5.728e-02 
  6.412e+05  5.728e-02 
  6.413e+05  5.728e-02 
  6.414e+05  5.728e-02 
  6.416e+05  5.728e-02 
  6.418e+05  5.728e-02 
  6.419e+05  5.728e-02 
  6.420e+05  5.728e-02 
  6.422e+05  5.728e-02 
  6.424e+05  5.728e-02 
  6.425e+05  5.728e-02 
  6.426e+05  5.728e-02 
  6.428e+05  5.728e-02 
  6.430e+05  5.728e-02 
  6.431e+05  5.728e-02 
  6.432e+05  5.728e-02 
  6.434e+05  5.728e-02 
  6.436e+05  5.728e-02 
  6.437e+05  5.728e-02 
  6.438e+05  5.728e-02 
  6.440e+05  5.728e-02 
  6.442e+05  5.728e-02 
  6.443e+05  5.728e-02 
  6.444e+05  5.728e-02 
  6.446e+05  5.728e-02 
  6.448e+05  5.728e-02 
  6.449e+05  5.728e-02 
  6.450e+05  5.728e-02 
  6.452e+05  5.728e-02 
  6.454e+05  5.728e-02 
  6.455e+05  5.728e-02 
  6.456e+05  5.728e-02 
  6.458e+05  5.728e-02 
  6.460e+05  5.728e-02 
  6.461e+05  5.728e-02 
  6.462e+05  5.728e-02 
  6.464e+05  5.728e-02 
  6.466e+05  5.728e-02 
  6.467e+05  5.728e-02 
  6.468e+05  5.728e-02 
  6.470e+05  5.728e-02 
  6.472e+05  5.728e-02 
  6.473e+05  5.728e-02 
  6.474e+05  5.728e-02 
  6.476e+05  5.728e-02 
  6.478e+05  5.728e-02 
  6.479e+05  5.728e-02 
  6.480e+05  5.728e-02 
  6.482e+05  5.728e-02 
  6.484e+05  5.728e-02 
  6.485e+05  5.728e-02 
  6.486e+05  5.728e-02 
  6.488e+05  5.728e-02 
  6.490e+05  5.728e-02 
  6.491e+05  5.728e-02 
  6.492e+05  5.728e-02 
  6.494e+05  5.728e-02 
  6.496e+05  5.728e-02 
  6.497e+05  5.728e-02 
  6.498e+05  5.728e-02 
  6.500e+05  5.728e-02 


==> figures/Figure_2/f_4ae_7.txt <==
n c 
  5.000e+05  3.174e+00 
  5.002e+05  3.174e+00 
  5.004e+05  2.929e+00 
  5.005e+05  2.131e+00 
  5.007e+05  1.392e+00 
  5.009e+05  1.392e+00 
  5.010e+05  1.392e+00 
  5.012e+05  1.392e+00 
  5.014e+05  1.026e+00 
  5.016e+05  8.637e-01 
  5.018e+05  8.637e-01 
  5.019e+05  8.637e-01 
  5.021e+05  8.637e-01 
  5.023e+05  8.637e-01 
  5.024e+05  8.637e-01 
  5.026e+05  8.637e-01 
  5.028e+05  6.569e-01 
  5.030e+05  6.569e-01 
  5.032e+05  6.569e-01 
  5.033e+05  6.569e-01 
  5.035e+05  6.569e-01 
  5.037e+05  6.569e-01 
  5.038e+05  2.193e-01 
  5.040e+05  2.193e-01 
  5.042e+05  2.193e-01 
  5.044e+05  2.193e-01 
  5.046e+05  2.193e-01 
  5.047e+05  2.193e-01 
  5.049e+05  2.193e-01 
  5.051e+05  2.193e-01 
  5.052e+05  2.193e-01 
  5.054e+05  2.193e-01 
  5.056e+05  2.193e-01 
  5.058e+05  1.986e-01 
  5.060e+05  1.986e-01 
  5.061e+05  1.986e-01 
  5.063e+05  1.986e-01 
  5.065e+05  1.986e-01 
  5.066e+05  1.986e-01 
  5.068e+05  1.693e-01 
  5.070e+05  1.693e-01 
  5.072e+05  1.693e-01 
  5.074e+05  1.638e-01 
  5.075e+05  1.638e-01 
  5.077e+05  1.638e-01 
  5.079e+05  1.638e-01 
  5.080e+05  1.638e-01 
  5.082e+05  1.638e-01 
  5.084e+05  1.638e-01 
  5.086e+05  1.638e-01 
  5.088e+05  1.301e-01 
  5.089e+05  1.301e-01 
  5.091e+05  1.301e-01 
  5.093e+05  1.301e-01 
  5.094e+05  1.301e-01 
  5.096e+05  1.301e-01 
  5.098e+05  1.301e-01 
  5.100e+05  1.301e-01 
  5.102e+05  1.301e-01 
  5.103e+05  1.301e-01 
  5.105e+05  1.301e-01 
  5.107e+05  1.301e-01 
  5.108e+05  1.048e-01 
  5.110e+05  1.048e-01 
  5.112e+05  1.048e-01 
  5.114e+05  1.048e-01 
  5.116e+05  1.048e-01 
  5.117e+05  1.048e-01 
  5.119e+05  1.048e-01 
  5.121e+05  1.048e-01 
  5.122e+05  1.048e-01 
  5.124e+05  9.178e-02 
  5.126e+05  9.178e-02 
  5.128e+05  9.178e-02 
  5.130e+05  9.178e-02 
  5.131e+05  9.178e-02 
  5.133e+05  9.178e-02 
  5.135e+05  9.178e-02 
  5.136e+05  9.178e-02 
  5.138e+05  8.389e-02 
  5.140e+05  8.389e-02 
  5.142e+05  8.389e-02 
  5.144e+05  8.389e-02 
  5.145e+05  8.389e-02 
  5.147e+05  8.389e-02 
  5.149e+05  8.389e-02 
  5.150e+05  8.389e-02 
  5.152e+05  8.389e-02 
  5.154e+05  8.389e-02 
  5.156e+05  8.389e-02 
  5.158e+05  8.389e-02 
  5.159e+05  8.342e-02 
  5.161e+05  8.342e-02 
  5.163e+05  8.342e-02 
  5.164e+05  8.342e-02 
  5.166e+05  8.191e-02 
  5.168e+05  7.477e-02 
  5.170e+05  7.477e-02 
  5.172e+05  7.143e-02 
  5.173e+05  7.143e-02 
  5.175e+05  7.143e-02 
  5.177e+05  7.143e-02 
  5.178e+05  7.059e-02 
  5.180e+05  7.059e-02 
  5.182e+05  6.382e-02 
  5.184e+05  6.382e-02 
  5.186e+05  6.382e-02 
  5.187e+05  6.382e-02 
  5.189e+05  6.382e-02 
  5.191e+05  6.382e-02 
  5.192e+05  6.382e-02 
  5.194e+05  6.382e-02 
  5.196e+05  6.382e-02 
  5.198e+05  6.285e-02 
  5.200e+05  6.285e-02 
  5.201e+05  6.285e-02 
  5.203e+05  6.285e-02 
  5.205e+05  5.988e-02 
  5.206e+05  5.988e-02 
  5.208e+05  5.886e-02 
  5.210e+05  5.886e-02 
  5.212e+05  5.886e-02 
  5.214e+05  5.886e-02 
  5.215e+05  5.886e-02 
  5.217e+05  5.781e-02 
  5.219e+05  5.781e-02 
  5.220e+05  5.625e-02 
  5.222e+05  5.625e-02 
  5.224e+05  5.625e-02 
  5.226e+05  5.625e-02 
  5.228e+05  5.493e-02 
  5.229e+05  5.493e-02 
  5.231e+05  5.354e-02 
  5.233e+05  5.354e-02 
  5.234e+05  5.354e-02 
  5.236e+05  5.217e-02 
  5.238e+05  5.217e-02 
  5.240e+05  5.217e-02 
  5.242e+05  5.217e-02 
  5.243e+05  5.217e-02 
  5.245e+05  5.217e-02 
  5.247e+05  5.217e-02 
  5.248e+05  5.082e-02 
  5.250e+05  5.076e-02 
  5.252e+05  5.076e-02 
  5.254e+05  4.951e-02 
  5.256e+05  4.951e-02 
  5.257e+05  4.951e-02 
  5.259e+05  4.951e-02 
  5.261e+05  4.951e-02 
  5.262e+05  4.922e-02 
  5.264e+05  4.922e-02 
  5.266e+05  4.907e-02 
  5.268e+05  4.907e-02 
  5.270e+05  4.907e-02 
  5.271e+05  4.907e-02 
  5.273e+05  4.907e-02 
  5.275e+05  4.907e-02 
  5.276e+05  4.859e-02 
  5.278e+05  4.849e-02 
  5.280e+05  4.810e-02 
  5.282e+05  4.810e-02 
  5.284e+05  4.810e-02 
  5.285e+05  4.810e-02 
  5.287e+05  4.753e-02 
  5.289e+05  4.753e-02 
  5.290e+05  4.753e-02 
  5.292e+05  4.753e-02 
  5.294e+05  4.737e-02 
  5.296e+05  4.737e-02 
  5.298e+05  4.737e-02 
  5.299e+05  4.680e-02 
  5.301e+05  4.680e-02 
  5.303e+05  4.680e-02 
  5.304e+05  4.669e-02 
  5.306e+05  4.669e-02 
  5.308e+05  4.642e-02 
  5.310e+05  4.642e-02 
  5.312e+05  4.626e-02 
  5.313e+05  4.626e-02 
  5.315e+05  4.626e-02 
  5.317e+05  4.626e-02 
  5.318e+05  4.626e-02 
  5.320e+05  4.624e-02 
  5.322e+05  4.624e-02 
  5.324e+05  4.624e-02 
  5.326e+05  4.624e-02 
  5.327e+05  4.619e-02 
  5.329e+05  4.618e-02 
  5.331e+05  4.618e-02 
  5.332e+05  4.618e-02 
  5.334e+05  4.616e-02 
  5.336e+05  4.616e-02 
  5.338e+05  4.616e-02 
  5.340e+05  4.602e-02 
  5.341e+05  4.602e-02 
  5.343e+05  4.602e-02 
  5.345e+05  4.602e-02 
  5.346e+05  4.602e-02 
  5.348e+05  4.602e-02 
  5.350e+05  4.602e-02 
  5.352e+05  4.602e-02 
  5.354e+05  4.602e-02 
  5.355e+05  4.596e-02 
  5.357e+05  4.596e-02 
  5.359e+05  4.596e-02 
  5.360e+05  4.596e-02 
  5.362e+05  4.596e-02 
  5.364e+05  4.596e-02 
  5.366e+05  4.596e-02 
  5.368e+05  4.596e-02 
  5.369e+05  4.596e-02 
  5.371e+05  4.596e-02 
  5.373e+05  4.596e-02 
  5.374e+05  4.596e-02 
  5.376e+05  4.596e-02 
  5.378e+05  4.596e-02 
  5.380e+05  4.596e-02 
  5.382e+05  4.596e-02 
  5.383e+05  4.596e-02 
  5.385e+05  4.596e-02 
  5.387e+05  4.596e-02 
  5.388e+05  4.596e-02 
  5.390e+05  4.596e-02 
  5.392e+05  4.596e-02 
  5.394e+05  4.596e-02 
  5.396e+05  4.596e-02 
  5.397e+05  4.596e-02 
  5.399e+05  4.596e-02 
  5.401e+05  4.596e-02 
  5.402e+05  4.596e-02 
  5.404e+05  4.596e-02 
  5.406e+05  4.596e-02 
  5.408e+05  4.596e-02 
  5.410e+05  4.596e-02 
  5.411e+05  4.596e-02 
  5.413e+05  4.596e-02 
  5.415e+05  4.596e-02 
  5.416e+05  4.596e-02 
  5.418e+05  4.596e-02 
  5.420e+05  4.596e-02 
  5.422e+05  4.596e-02 
  5.424e+05  4.596e-02 
  5.425e+05  4.596e-02 
  5.427e+05  4.596e-02 
  5.429e+05  4.596e-02 
  5.430e+05  4.596e-02 
  5.432e+05  4.596e-02 
  5.434e+05  4.596e-02 
  5.436e+05  4.596e-02 
  5.438e+05  4.596e-02 
  5.439e+05  4.596e-02 
  5.441e+05  4.596e-02 
  5.443e+05  4.596e-02 
  5.444e+05  4.596e-02 
  5.446e+05  4.596e-02 
  5.448e+05  4.596e-02 
  5.450e+05  4.596e-02 
  5.452e+05  4.596e-02 
  5.453e+05  4.504e-02 
  5.455e+05  4.504e-02 
  5.457e+05  4.504e-02 
  5.458e+05  4.504e-02 
  5.460e+05  4.504e-02 
  5.462e+05  4.504e-02 
  5.464e+05  4.504e-02 
  5.466e+05  4.504e-02 
  5.467e+05  4.504e-02 
  5.469e+05  4.504e-02 
  5.471e+05  4.504e-02 
  5.472e+05  4.504e-02 
  5.474e+05  4.504e-02 
  5.476e+05  4.504e-02 
  5.478e+05  4.473e-02 
  5.480e+05  4.473e-02 
  5.481e+05  4.473e-02 
  5.483e+05  4.473e-02 
  5.485e+05  4.473e-02 
  5.486e+05  4.473e-02 
  5.488e+05  4.473e-02 
  5.490e+05  4.473e-02 
  5.492e+05  4.473e-02 
  5.494e+05  4.473e-02 
  5.495e+05  4.473e-02 
  5.497e+05  4.473e-02 
  5.499e+05  4.473e-02 
  5.500e+05  4.473e-02 
  5.502e+05  4.473e-02 
  5.504e+05  4.473e-02 
  5.506e+05  4.473e-02 
  5.508e+05  4.473e-02 
  5.509e+05  4.471e-02 
  5.511e+05  4.471e-02 
  5.513e+05  4.471e-02 
  5.514e+05  4.471e-02 
  5.516e+05  4.471e-02 
  5.518e+05  4.470e-02 
  5.520e+05  4.470e-02 
  5.522e+05  4.470e-02 
  5.523e+05  4.470e-02 
  5.525e+05  4.470e-02 
  5.527e+05  4.470e-02 
  5.528e+05  4.468e-02 
  5.530e+05  4.468e-02 
  5.532e+05  4.468e-02 
  5.534e+05  4.468e-02 
  5.536e+05  4.468e-02 
  5.537e+05  4.468e-02 
  5.539e+05  4.468e-02 
  5.541e+05  4.468e-02 
  5.542e+05  4.468e-02 
  5.544e+05  4.468e-02 
  5.546e+05  4.468e-02 
  5.548e+05  4.467e-02 
  5.550e+05  4.467e-02 
  5.551e+05  4.467e-02 
  5.553e+05  4.467e-02 
  5.555e+05  4.467e-02 
  5.556e+05  4.467e-02 
  5.558e+05  4.467e-02 
  5.560e+05  4.467e-02 
  5.562e+05  4.467e-02 
  5.564e+05  4.467e-02 
  5.565e+05  4.467e-02 
  5.567e+05  4.467e-02 
  5.569e+05  4.467e-02 
  5.570e+05  4.467e-02 
  5.572e+05  4.467e-02 
  5.574e+05  4.467e-02 
  5.576e+05  4.467e-02 
  5.578e+05  4.467e-02 
  5.579e+05  4.467e-02 
  5.581e+05  4.467e-02 
  5.583e+05  4.467e-02 
  5.584e+05  4.467e-02 
  5.586e+05  4.467e-02 
  5.588e+05  4.467e-02 
  5.590e+05  4.467e-02 
  5.592e+05  4.467e-02 
  5.593e+05  4.467e-02 
  5.595e+05  4.467e-02 
  5.597e+05  4.467e-02 
  5.598e+05  4.467e-02 
  5.600e+05  4.467e-02 
  5.602e+05  4.467e-02 
  5.604e+05  4.467e-02 
  5.606e+05  4.467e-02 
  5.607e+05  4.467e-02 
  5.609e+05  4.467e-02 
  5.611e+05  4.467e-02 
  5.612e+05  4.467e-02 
  5.614e+05  4.467e-02 
  5.616e+05  4.467e-02 
  5.618e+05  4.467e-02 
  5.620e+05  4.467e-02 
  5.621e+05  4.467e-02 
  5.623e+05  4.467e-02 
  5.625e+05  4.467e-02 
  5.626e+05  4.467e-02 
  5.628e+05  4.467e-02 
  5.630e+05  4.467e-02 
  5.632e+05  4.467e-02 
  5.634e+05  4.467e-02 
  5.635e+05  4.467e-02 
  5.637e+05  4.467e-02 
  5.639e+05  4.467e-02 
  5.640e+05  4.467e-02 
  5.642e+05  4.467e-02 
  5.644e+05  4.467e-02 
  5.646e+05  4.467e-02 
  5.648e+05  4.467e-02 
  5.649e+05  4.467e-02 
  5.651e+05  4.467e-02 
  5.653e+05  4.467e-02 
  5.654e+05  4.467e-02 
  5.656e+05  4.467e-02 
  5.658e+05  4.467e-02 
  5.660e+05  4.467e-02 
  5.662e+05  4.467e-02 
  5.663e+05  4.467e-02 
  5.665e+05  4.467e-02 
  5.667e+05  4.467e-02 
  5.668e+05  4.467e-02 
  5.670e+05  4.467e-02 
  5.672e+05  4.467e-02 
  5.674e+05  4.467e-02 
  5.676e+05  4.467e-02 
  5.677e+05  4.467e-02 
  5.679e+05  4.467e-02 
  5.681e+05  4.467e-02 
  5.682e+05  4.467e-02 
  5.684e+05  4.467e-02 
  5.686e+05  4.467e-02 
  5.688e+05  4.467e-02 
  5.690e+05  4.467e-02 
  5.691e+05  4.467e-02 
  5.693e+05  4.467e-02 
  5.695e+05  4.467e-02 
  5.696e+05  4.467e-02 
  5.698e+05  4.467e-02 
  5.700e+05  4.467e-02 
  5.702e+05  4.467e-02 
  5.704e+05  4.467e-02 
  5.705e+05  4.467e-02 
  5.707e+05  4.467e-02 
  5.709e+05  4.467e-02 
  5.710e+05  4.467e-02 
  5.712e+05  4.467e-02 
  5.714e+05  4.467e-02 
  5.716e+05  4.467e-02 
  5.718e+05  4.467e-02 
  5.719e+05  4.467e-02 
  5.721e+05  4.467e-02 
  5.723e+05  4.467e-02 
  5.724e+05  4.467e-02 
  5.726e+05  4.467e-02 
  5.728e+05  4.467e-02 
  5.730e+05  4.467e-02 
  5.732e+05  4.467e-02 
  5.733e+05  4.467e-02 
  5.735e+05  4.467e-02 
  5.737e+05  4.467e-02 
  5.738e+05  4.467e-02 
  5.740e+05  4.467e-02 
  5.742e+05  4.467e-02 
  5.744e+05  4.467e-02 
  5.746e+05  4.466e-02 
  5.747e+05  4.466e-02 
  5.749e+05  4.466e-02 
  5.751e+05  4.466e-02 
  5.752e+05  4.466e-02 
  5.754e+05  4.466e-02 
  5.756e+05  4.466e-02 
  5.758e+05  4.466e-02 
  5.760e+05  4.466e-02 
  5.761e+05  4.466e-02 
  5.763e+05  4.466e-02 
  5.765e+05  4.466e-02 
  5.766e+05  4.466e-02 
  5.768e+05  4.466e-02 
  5.770e+05  4.466e-02 
  5.772e+05  4.466e-02 
  5.774e+05  4.466e-02 
  5.775e+05  4.466e-02 
  5.777e+05  4.466e-02 
  5.779e+05  4.466e-02 
  5.780e+05  4.466e-02 
  5.782e+05  4.466e-02 
  5.784e+05  4.466e-02 
  5.786e+05  4.466e-02 
  5.788e+05  4.466e-02 
  5.789e+05  4.466e-02 
  5.791e+05  4.466e-02 
  5.793e+05  4.466e-02 
  5.794e+05  4.466e-02 
  5.796e+05  4.466e-02 
  5.798e+05  4.466e-02 
  5.800e+05  4.466e-02 
  5.802e+05  4.466e-02 
  5.803e+05  4.466e-02 
  5.805e+05  4.466e-02 
  5.807e+05  4.466e-02 
  5.808e+05  4.466e-02 
  5.810e+05  4.466e-02 
  5.812e+05  4.466e-02 
  5.814e+05  4.466e-02 
  5.816e+05  4.466e-02 
  5.817e+05  4.466e-02 
  5.819e+05  4.466e-02 
  5.821e+05  4.466e-02 
  5.822e+05  4.466e-02 
  5.824e+05  4.466e-02 
  5.826e+05  4.466e-02 
  5.828e+05  4.466e-02 
  5.830e+05  4.466e-02 
  5.831e+05  4.466e-02 
  5.833e+05  4.466e-02 
  5.835e+05  4.466e-02 
  5.836e+05  4.466e-02 
  5.838e+05  4.466e-02 
  5.840e+05  4.466e-02 
  5.842e+05  4.466e-02 
  5.844e+05  4.466e-02 
  5.845e+05  4.466e-02 
  5.847e+05  4.466e-02 
  5.849e+05  4.466e-02 
  5.850e+05  4.466e-02 
  5.852e+05  4.466e-02 
  5.854e+05  4.466e-02 
  5.856e+05  4.466e-02 
  5.858e+05  4.466e-02 
  5.859e+05  4.466e-02 
  5.861e+05  4.466e-02 
  5.863e+05  4.466e-02 
  5.864e+05  4.466e-02 
  5.866e+05  4.466e-02 
  5.868e+05  4.466e-02 
  5.870e+05  4.466e-02 
  5.872e+05  4.466e-02 
  5.873e+05  4.466e-02 
  5.875e+05  4.466e-02 
  5.877e+05  4.466e-02 
  5.878e+05  4.466e-02 
  5.880e+05  4.466e-02 
  5.882e+05  4.466e-02 
  5.884e+05  4.466e-02 
  5.886e+05  4.466e-02 
  5.887e+05  4.466e-02 
  5.889e+05  4.466e-02 
  5.891e+05  4.466e-02 
  5.892e+05  4.466e-02 
  5.894e+05  4.466e-02 
  5.896e+05  4.466e-02 
  5.898e+05  4.466e-02 
  5.900e+05  4.466e-02 
  5.901e+05  4.466e-02 
  5.903e+05  4.466e-02 
  5.905e+05  4.466e-02 
  5.906e+05  4.466e-02 
  5.908e+05  4.466e-02 
  5.910e+05  4.466e-02 
  5.912e+05  4.466e-02 
  5.914e+05  4.466e-02 
  5.915e+05  4.466e-02 
  5.917e+05  4.466e-02 
  5.919e+05  4.466e-02 
  5.920e+05  4.466e-02 
  5.922e+05  4.466e-02 
  5.924e+05  4.466e-02 
  5.926e+05  4.466e-02 
  5.928e+05  4.466e-02 
  5.929e+05  4.466e-02 
  5.931e+05  4.466e-02 
  5.933e+05  4.466e-02 
  5.934e+05  4.466e-02 
  5.936e+05  4.466e-02 
  5.938e+05  4.466e-02 
  5.940e+05  4.466e-02 
  5.942e+05  4.466e-02 
  5.943e+05  4.466e-02 
  5.945e+05  4.466e-02 
  5.947e+05  4.466e-02 
  5.948e+05  4.466e-02 
  5.950e+05  4.466e-02 
  5.952e+05  4.466e-02 
  5.954e+05  4.466e-02 
  5.956e+05  4.466e-02 
  5.957e+05  4.466e-02 
  5.959e+05  4.466e-02 
  5.961e+05  4.466e-02 
  5.962e+05  4.466e-02 
  5.964e+05  4.466e-02 
  5.966e+05  4.466e-02 
  5.968e+05  4.466e-02 
  5.970e+05  4.466e-02 
  5.971e+05  4.466e-02 
  5.973e+05  4.466e-02 
  5.975e+05  4.466e-02 
  5.976e+05  4.466e-02 
  5.978e+05  4.465e-02 
  5.980e+05  4.465e-02 
  5.982e+05  4.465e-02 
  5.984e+05  4.465e-02 
  5.985e+05  4.465e-02 
  5.987e+05  4.465e-02 
  5.989e+05  4.465e-02 
  5.990e+05  4.465e-02 
  5.992e+05  4.465e-02 
  5.994e+05  4.465e-02 
  5.996e+05  4.465e-02 
  5.998e+05  4.465e-02 
  5.999e+05  4.465e-02 
  6.001e+05  4.465e-02 
  6.003e+05  4.465e-02 
  6.004e+05  4.465e-02 
  6.006e+05  4.465e-02 
  6.008e+05  4.465e-02 
  6.010e+05  4.465e-02 
  6.012e+05  4.465e-02 
  6.013e+05  4.465e-02 
  6.015e+05  4.465e-02 
  6.017e+05  4.465e-02 
  6.018e+05  4.465e-02 
  6.020e+05  4.465e-02 
  6.022e+05  4.465e-02 
  6.024e+05  4.465e-02 
  6.026e+05  4.465e-02 
  6.027e+05  4.465e-02 
  6.029e+05  4.465e-02 
  6.031e+05  4.465e-02 
  6.032e+05  4.465e-02 
  6.034e+05  4.465e-02 
  6.036e+05  4.465e-02 
  6.038e+05  4.465e-02 
  6.040e+05  4.465e-02 
  6.041e+05  4.465e-02 
  6.043e+05  4.465e-02 
  6.045e+05  4.465e-02 
  6.046e+05  4.465e-02 
  6.048e+05  4.465e-02 
  6.050e+05  4.465e-02 
  6.052e+05  4.465e-02 
  6.054e+05  4.465e-02 
  6.055e+05  4.465e-02 
  6.057e+05  4.465e-02 
  6.059e+05  4.465e-02 
  6.060e+05  4.465e-02 
  6.062e+05  4.465e-02 
  6.064e+05  4.465e-02 
  6.066e+05  4.465e-02 
  6.068e+05  4.465e-02 
  6.069e+05  4.465e-02 
  6.071e+05  4.465e-02 
  6.073e+05  4.465e-02 
  6.074e+05  4.465e-02 
  6.076e+05  4.465e-02 
  6.078e+05  4.465e-02 
  6.080e+05  4.465e-02 
  6.082e+05  4.465e-02 
  6.083e+05  4.465e-02 
  6.085e+05  4.465e-02 
  6.087e+05  4.465e-02 
  6.088e+05  4.465e-02 
  6.090e+05  4.465e-02 
  6.092e+05  4.465e-02 
  6.094e+05  4.465e-02 
  6.096e+05  4.465e-02 
  6.097e+05  4.465e-02 
  6.099e+05  4.465e-02 
  6.101e+05  4.465e-02 
  6.102e+05  4.465e-02 
  6.104e+05  4.465e-02 
  6.106e+05  4.465e-02 
  6.108e+05  4.465e-02 
  6.110e+05  4.465e-02 
  6.111e+05  4.465e-02 
  6.113e+05  4.465e-02 
  6.115e+05  4.465e-02 
  6.116e+05  4.465e-02 
  6.118e+05  4.465e-02 
  6.120e+05  4.465e-02 
  6.122e+05  4.465e-02 
  6.124e+05  4.465e-02 
  6.125e+05  4.465e-02 
  6.127e+05  4.465e-02 
  6.129e+05  4.465e-02 
  6.130e+05  4.465e-02 
  6.132e+05  4.465e-02 
  6.134e+05  4.465e-02 
  6.136e+05  4.465e-02 
  6.138e+05  4.465e-02 
  6.139e+05  4.465e-02 
  6.141e+05  4.465e-02 
  6.143e+05  4.465e-02 
  6.144e+05  4.465e-02 
  6.146e+05  4.465e-02 
  6.148e+05  4.465e-02 
  6.150e+05  4.465e-02 
  6.152e+05  4.465e-02 
  6.153e+05  4.465e-02 
  6.155e+05  4.465e-02 
  6.157e+05  4.465e-02 
  6.158e+05  4.465e-02 
  6.160e+05  4.465e-02 
  6.162e+05  4.465e-02 
  6.164e+05  4.465e-02 
  6.166e+05  4.465e-02 
  6.167e+05  4.465e-02 
  6.169e+05  4.465e-02 
  6.171e+05  4.465e-02 
  6.172e+05  4.465e-02 
  6.174e+05  4.465e-02 
  6.176e+05  4.465e-02 
  6.178e+05  4.465e-02 
  6.180e+05  4.465e-02 
  6.181e+05  4.465e-02 
  6.183e+05  4.465e-02 
  6.185e+05  4.465e-02 
  6.186e+05  4.465e-02 
  6.188e+05  4.465e-02 
  6.190e+05  4.465e-02 
  6.192e+05  4.465e-02 
  6.194e+05  4.465e-02 
  6.195e+05  4.465e-02 
  6.197e+05  4.465e-02 
  6.199e+05  4.465e-02 
  6.200e+05  4.465e-02 
  6.202e+05  4.465e-02 
  6.204e+05  4.465e-02 
  6.206e+05  4.465e-02 
  6.208e+05  4.465e-02 
  6.209e+05  4.465e-02 
  6.211e+05  4.465e-02 
  6.213e+05  4.465e-02 
  6.214e+05  4.465e-02 
  6.216e+05  4.465e-02 
  6.218e+05  4.465e-02 
  6.220e+05  4.465e-02 
  6.222e+05  4.465e-02 
  6.223e+05  4.465e-02 
  6.225e+05  4.465e-02 
  6.227e+05  4.465e-02 
  6.228e+05  4.465e-02 
  6.230e+05  4.465e-02 
  6.232e+05  4.465e-02 
  6.234e+05  4.465e-02 
  6.236e+05  4.465e-02 
  6.237e+05  4.465e-02 
  6.239e+05  4.465e-02 
  6.241e+05  4.465e-02 
  6.242e+05  4.465e-02 
  6.244e+05  4.465e-02 
  6.246e+05  4.465e-02 
  6.248e+05  4.465e-02 
  6.250e+05  4.465e-02 
  6.251e+05  4.465e-02 
  6.253e+05  4.465e-02 
  6.255e+05  4.465e-02 
  6.256e+05  4.465e-02 
  6.258e+05  4.465e-02 
  6.260e+05  4.465e-02 
  6.262e+05  4.465e-02 
  6.264e+05  4.465e-02 
  6.265e+05  4.465e-02 
  6.267e+05  4.465e-02 
  6.269e+05  4.465e-02 
  6.270e+05  4.465e-02 
  6.272e+05  4.465e-02 
  6.274e+05  4.465e-02 
  6.276e+05  4.465e-02 
  6.278e+05  4.465e-02 
  6.279e+05  4.465e-02 
  6.281e+05  4.465e-02 
  6.283e+05  4.465e-02 
  6.284e+05  4.465e-02 
  6.286e+05  4.465e-02 
  6.288e+05  4.465e-02 
  6.290e+05  4.465e-02 
  6.292e+05  4.465e-02 
  6.293e+05  4.465e-02 
  6.295e+05  4.465e-02 
  6.297e+05  4.465e-02 
  6.298e+05  4.465e-02 
  6.300e+05  4.465e-02 
  6.302e+05  4.465e-02 
  6.304e+05  4.465e-02 
  6.306e+05  4.465e-02 
  6.307e+05  4.465e-02 
  6.309e+05  4.465e-02 
  6.311e+05  4.465e-02 
  6.312e+05  4.465e-02 
  6.314e+05  4.465e-02 
  6.316e+05  4.465e-02 
  6.318e+05  4.465e-02 
  6.320e+05  4.465e-02 
  6.321e+05  4.465e-02 
  6.323e+05  4.465e-02 
  6.325e+05  4.465e-02 
  6.326e+05  4.465e-02 
  6.328e+05  4.465e-02 
  6.330e+05  4.465e-02 
  6.332e+05  4.465e-02 
  6.334e+05  4.465e-02 
  6.335e+05  4.465e-02 
  6.337e+05  4.465e-02 
  6.339e+05  4.465e-02 
  6.340e+05  4.465e-02 
  6.342e+05  4.465e-02 
  6.344e+05  4.465e-02 
  6.346e+05  4.465e-02 
  6.348e+05  4.465e-02 
  6.349e+05  4.465e-02 
  6.351e+05  4.465e-02 
  6.353e+05  4.465e-02 
  6.354e+05  4.465e-02 
  6.356e+05  4.465e-02 
  6.358e+05  4.465e-02 
  6.360e+05  4.465e-02 
  6.362e+05  4.465e-02 
  6.363e+05  4.465e-02 
  6.365e+05  4.465e-02 
  6.367e+05  4.465e-02 
  6.368e+05  4.465e-02 
  6.370e+05  4.465e-02 
  6.372e+05  4.465e-02 
  6.374e+05  4.465e-02 
  6.376e+05  4.465e-02 
  6.377e+05  4.465e-02 
  6.379e+05  4.465e-02 
  6.381e+05  4.465e-02 
  6.382e+05  4.465e-02 
  6.384e+05  4.465e-02 
  6.386e+05  4.465e-02 
  6.388e+05  4.465e-02 
  6.390e+05  4.465e-02 
  6.391e+05  4.465e-02 
  6.393e+05  4.465e-02 
  6.395e+05  4.465e-02 
  6.396e+05  4.465e-02 
  6.398e+05  4.465e-02 
  6.400e+05  4.465e-02 
  6.402e+05  4.465e-02 
  6.404e+05  4.465e-02 
  6.405e+05  4.465e-02 
  6.407e+05  4.465e-02 
  6.409e+05  4.465e-02 
  6.410e+05  4.465e-02 
  6.412e+05  4.465e-02 
  6.414e+05  4.465e-02 
  6.416e+05  4.465e-02 
  6.418e+05  4.465e-02 
  6.419e+05  4.465e-02 
  6.421e+05  4.465e-02 
  6.423e+05  4.465e-02 
  6.424e+05  4.465e-02 
  6.426e+05  4.465e-02 
  6.428e+05  4.465e-02 
  6.430e+05  4.465e-02 
  6.432e+05  4.465e-02 
  6.433e+05  4.465e-02 
  6.435e+05  4.465e-02 
  6.437e+05  4.465e-02 
  6.438e+05  4.465e-02 
  6.440e+05  4.465e-02 
  6.442e+05  4.465e-02 
  6.444e+05  4.465e-02 
  6.446e+05  4.465e-02 
  6.447e+05  4.465e-02 
  6.449e+05  4.465e-02 
  6.451e+05  4.465e-02 
  6.452e+05  4.465e-02 
  6.454e+05  4.465e-02 
  6.456e+05  4.465e-02 
  6.458e+05  4.465e-02 
  6.460e+05  4.465e-02 
  6.461e+05  4.465e-02 
  6.463e+05  4.465e-02 
  6.465e+05  4.465e-02 
  6.466e+05  4.465e-02 
  6.468e+05  4.465e-02 
  6.470e+05  4.465e-02 
  6.472e+05  4.465e-02 
  6.474e+05  4.465e-02 
  6.475e+05  4.465e-02 
  6.477e+05  4.465e-02 
  6.479e+05  4.465e-02 
  6.480e+05  4.465e-02 
  6.482e+05  4.465e-02 
  6.484e+05  4.465e-02 
  6.486e+05  4.465e-02 
  6.488e+05  4.465e-02 
  6.489e+05  4.465e-02 
  6.491e+05  4.465e-02 
  6.493e+05  4.465e-02 
  6.494e+05  4.465e-02 
  6.496e+05  4.465e-02 
  6.498e+05  4.465e-02 
  6.500e+05  4.465e-02 
  6.502e+05  4.465e-02 
  6.503e+05  4.465e-02 
  6.505e+05  4.465e-02 
  6.507e+05  4.465e-02 
  6.508e+05  4.465e-02 
  6.510e+05  4.465e-02 
  6.512e+05  4.465e-02 
  6.514e+05  4.465e-02 
  6.516e+05  4.465e-02 
  6.517e+05  4.465e-02 
  6.519e+05  4.465e-02 
  6.521e+05  4.465e-02 
  6.522e+05  4.465e-02 
  6.524e+05  4.465e-02 
  6.526e+05  4.465e-02 
  6.528e+05  4.465e-02 
  6.530e+05  4.465e-02 
  6.531e+05  4.465e-02 
  6.533e+05  4.465e-02 
  6.535e+05  4.465e-02 
  6.536e+05  4.465e-02 
  6.538e+05  4.465e-02 
  6.540e+05  4.465e-02 
  6.542e+05  4.465e-02 
  6.544e+05  4.465e-02 
  6.545e+05  4.465e-02 
  6.547e+05  4.465e-02 
  6.549e+05  4.465e-02 
  6.550e+05  4.465e-02 
  6.552e+05  4.465e-02 
  6.554e+05  4.465e-02 
  6.556e+05  4.465e-02 
  6.558e+05  4.465e-02 
  6.559e+05  4.465e-02 
  6.561e+05  4.465e-02 
  6.563e+05  4.465e-02 
  6.564e+05  4.465e-02 
  6.566e+05  4.465e-02 
  6.568e+05  4.465e-02 
  6.570e+05  4.465e-02 
  6.572e+05  4.465e-02 
  6.573e+05  4.465e-02 
  6.575e+05  4.465e-02 
  6.577e+05  4.465e-02 
  6.578e+05  4.465e-02 
  6.580e+05  4.465e-02 
  6.582e+05  4.465e-02 
  6.584e+05  4.465e-02 
  6.586e+05  4.465e-02 
  6.587e+05  4.465e-02 
  6.589e+05  4.465e-02 
  6.591e+05  4.465e-02 
  6.592e+05  4.465e-02 
  6.594e+05  4.465e-02 
  6.596e+05  4.465e-02 
  6.598e+05  4.465e-02 
  6.600e+05  4.465e-02 
  6.601e+05  4.465e-02 
  6.603e+05  4.465e-02 
  6.605e+05  4.465e-02 
  6.606e+05  4.465e-02 
  6.608e+05  4.465e-02 
  6.610e+05  4.465e-02 
  6.612e+05  4.465e-02 
  6.614e+05  4.465e-02 
  6.615e+05  4.465e-02 
  6.617e+05  4.465e-02 
  6.619e+05  4.465e-02 
  6.620e+05  4.465e-02 
  6.622e+05  4.465e-02 
  6.624e+05  4.465e-02 
  6.626e+05  4.465e-02 
  6.628e+05  4.465e-02 
  6.629e+05  4.465e-02 
  6.631e+05  4.465e-02 
  6.633e+05  4.465e-02 
  6.634e+05  4.465e-02 
  6.636e+05  4.465e-02 
  6.638e+05  4.465e-02 
  6.640e+05  4.465e-02 
  6.642e+05  4.465e-02 
  6.643e+05  4.465e-02 
  6.645e+05  4.465e-02 
  6.647e+05  4.465e-02 
  6.648e+05  4.465e-02 
  6.650e+05  4.465e-02 
  6.652e+05  4.465e-02 
  6.654e+05  4.465e-02 
  6.656e+05  4.465e-02 
  6.657e+05  4.465e-02 
  6.659e+05  4.465e-02 
  6.661e+05  4.465e-02 
  6.662e+05  4.465e-02 
  6.664e+05  4.465e-02 
  6.666e+05  4.465e-02 
  6.668e+05  4.465e-02 
  6.670e+05  4.465e-02 
  6.671e+05  4.465e-02 
  6.673e+05  4.465e-02 
  6.675e+05  4.465e-02 
  6.676e+05  4.465e-02 
  6.678e+05  4.465e-02 
  6.680e+05  4.465e-02 
  6.682e+05  4.465e-02 
  6.684e+05  4.465e-02 
  6.685e+05  4.465e-02 
  6.687e+05  4.465e-02 
  6.689e+05  4.465e-02 
  6.690e+05  4.465e-02 
  6.692e+05  4.465e-02 
  6.694e+05  4.465e-02 
  6.696e+05  4.465e-02 
  6.698e+05  4.465e-02 
  6.699e+05  4.465e-02 
  6.701e+05  4.465e-02 
  6.703e+05  4.465e-02 
  6.704e+05  4.465e-02 
  6.706e+05  4.465e-02 
  6.708e+05  4.465e-02 
  6.710e+05  4.465e-02 
  6.712e+05  4.465e-02 
  6.713e+05  4.465e-02 
  6.715e+05  4.465e-02 
  6.717e+05  4.465e-02 
  6.718e+05  4.465e-02 
  6.720e+05  4.465e-02 
  6.722e+05  4.465e-02 
  6.724e+05  4.465e-02 
  6.726e+05  4.465e-02 
  6.727e+05  4.465e-02 
  6.729e+05  4.465e-02 
  6.731e+05  4.465e-02 
  6.732e+05  4.465e-02 
  6.734e+05  4.465e-02 
  6.736e+05  4.465e-02 
  6.738e+05  4.465e-02 
  6.740e+05  4.465e-02 
  6.741e+05  4.465e-02 
  6.743e+05  4.465e-02 
  6.745e+05  4.465e-02 
  6.746e+05  4.465e-02 
  6.748e+05  4.465e-02 
  6.750e+05  4.465e-02 


==> figures/Figure_2/f_4post_2.txt <==
n c 
  5.500e+05  3.345e-01 
  5.500e+05  2.342e-01 
  5.500e+05  1.129e-01 
  5.500e+05  1.129e-01 
  5.500e+05  1.129e-01 
  5.500e+05  1.129e-01 
  5.501e+05  6.259e-02 
  5.501e+05  5.557e-02 
  5.501e+05  5.557e-02 
  5.501e+05  5.557e-02 
  5.501e+05  5.557e-02 
  5.501e+05  3.714e-02 
  5.501e+05  3.714e-02 
  5.501e+05  3.714e-02 
  5.501e+05  3.714e-02 
  5.502e+05  3.714e-02 
  5.502e+05  2.586e-02 
  5.502e+05  2.490e-02 
  5.502e+05  2.490e-02 
  5.502e+05  2.490e-02 
  5.502e+05  2.124e-02 
  5.502e+05  1.592e-02 
  5.502e+05  1.592e-02 
  5.502e+05  1.592e-02 
  5.502e+05  1.592e-02 
  5.502e+05  1.460e-02 
  5.503e+05  1.064e-02 
  5.503e+05  8.415e-03 
  5.503e+05  8.403e-03 
  5.503e+05  8.403e-03 
  5.503e+05  8.403e-03 
  5.503e+05  8.403e-03 
  5.503e+05  6.327e-03 
  5.503e+05  5.049e-03 
  5.503e+05  5.034e-03 
  5.504e+05  5.034e-03 
  5.504e+05  4.623e-03 
  5.504e+05  3.925e-03 
  5.504e+05  3.670e-03 
  5.504e+05  3.520e-03 
  5.504e+05  3.038e-03 
  5.504e+05  2.560e-03 
  5.504e+05  2.461e-03 
  5.504e+05  2.371e-03 
  5.504e+05  1.923e-03 
  5.504e+05  1.535e-03 
  5.505e+05  1.535e-03 
  5.505e+05  1.535e-03 
  5.505e+05  1.535e-03 
  5.505e+05  1.030e-03 
  5.505e+05  8.897e-04 
  5.505e+05  8.897e-04 
  5.505e+05  8.897e-04 
  5.505e+05  8.037e-04 
  5.505e+05  7.225e-04 
  5.506e+05  7.225e-04 
  5.506e+05  6.373e-04 
  5.506e+05  4.642e-04 
  5.506e+05  4.265e-04 
  5.506e+05  4.265e-04 
  5.506e+05  4.265e-04 
  5.506e+05  3.653e-04 
  5.506e+05  2.903e-04 
  5.506e+05  2.887e-04 
  5.506e+05  2.887e-04 
  5.506e+05  2.590e-04 
  5.507e+05  2.033e-04 
  5.507e+05  1.775e-04 
  5.507e+05  1.775e-04 
  5.507e+05  1.775e-04 
  5.507e+05  1.553e-04 
  5.507e+05  1.184e-04 
  5.507e+05  1.065e-04 
  5.507e+05  1.065e-04 
  5.507e+05  1.055e-04 
  5.508e+05  1.003e-04 
  5.508e+05  8.460e-05 
  5.508e+05  6.289e-05 
  5.508e+05  5.673e-05 
  5.508e+05  5.673e-05 
  5.508e+05  5.673e-05 
  5.508e+05  4.625e-05 
  5.508e+05  4.344e-05 
  5.508e+05  4.302e-05 
  5.508e+05  3.313e-05 
  5.508e+05  2.700e-05 
  5.509e+05  2.700e-05 
  5.509e+05  2.700e-05 
  5.509e+05  2.145e-05 
  5.509e+05  1.753e-05 
  5.509e+05  1.753e-05 
  5.509e+05  1.753e-05 
  5.509e+05  1.324e-05 
  5.509e+05  1.062e-05 
  5.509e+05  1.062e-05 
  5.510e+05  1.062e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.510e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.511e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.512e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.513e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.514e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.515e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.516e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.517e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.518e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.519e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.520e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.521e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.522e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.523e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.524e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.525e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.526e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.527e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.528e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.529e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.530e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.531e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.532e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.533e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.534e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.535e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.536e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.537e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.538e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.539e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.540e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.541e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.542e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.543e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.544e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.545e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.546e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.547e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.548e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.549e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.550e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.551e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.552e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.553e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.554e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.555e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.556e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.557e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.558e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.559e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.560e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.561e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.562e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.563e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.564e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.565e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.566e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.567e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.568e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.569e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.570e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.571e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.572e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.573e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.574e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.575e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.576e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.577e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.578e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.579e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.580e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.581e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.582e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.583e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.584e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.585e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.586e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.587e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.588e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.589e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.590e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.591e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.592e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.593e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.594e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.595e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.596e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.597e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.598e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.599e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 
  5.600e+05  1.000e-05 


==> figures/Figure_2/f_4post_3.txt <==
n c 
  5.750e+05  2.021e-01 
  5.750e+05  2.021e-01 
  5.750e+05  1.073e-01 
  5.750e+05  9.733e-02 
  5.751e+05  9.733e-02 
  5.751e+05  9.733e-02 
  5.751e+05  4.011e-02 
  5.751e+05  4.011e-02 
  5.751e+05  4.011e-02 
  5.751e+05  4.011e-02 
  5.752e+05  3.966e-02 
  5.752e+05  2.036e-02 
  5.752e+05  2.036e-02 
  5.752e+05  2.036e-02 
  5.752e+05  2.036e-02 
  5.752e+05  1.943e-02 
  5.752e+05  1.237e-02 
  5.753e+05  1.237e-02 
  5.753e+05  1.237e-02 
  5.753e+05  1.237e-02 
  5.753e+05  1.147e-02 
  5.753e+05  9.029e-03 
  5.753e+05  9.029e-03 
  5.753e+05  9.029e-03 
  5.754e+05  9.029e-03 
  5.754e+05  7.006e-03 
  5.754e+05  6.811e-03 
  5.754e+05  6.811e-03 
  5.754e+05  6.811e-03 
  5.754e+05  6.546e-03 
  5.754e+05  4.891e-03 
  5.755e+05  4.891e-03 
  5.755e+05  4.891e-03 
  5.755e+05  4.520e-03 
  5.755e+05  3.805e-03 
  5.755e+05  3.658e-03 
  5.755e+05  3.491e-03 
  5.756e+05  2.903e-03 
  5.756e+05  2.390e-03 
  5.756e+05  2.341e-03 
  5.756e+05  2.341e-03 
  5.756e+05  2.112e-03 
  5.756e+05  1.740e-03 
  5.756e+05  1.531e-03 
  5.757e+05  1.446e-03 
  5.757e+05  1.357e-03 
  5.757e+05  1.251e-03 
  5.757e+05  1.113e-03 
  5.757e+05  9.455e-04 
  5.757e+05  8.519e-04 
  5.758e+05  8.447e-04 
  5.758e+05  7.761e-04 
  5.758e+05  6.226e-04 
  5.758e+05  5.590e-04 
  5.758e+05  5.590e-04 
  5.758e+05  5.292e-04 
  5.758e+05  3.789e-04 
  5.759e+05  3.568e-04 
  5.759e+05  3.568e-04 
  5.759e+05  3.568e-04 
  5.759e+05  2.289e-04 
  5.759e+05  2.137e-04 
  5.759e+05  2.137e-04 
  5.759e+05  2.137e-04 
  5.760e+05  1.562e-04 
  5.760e+05  1.468e-04 
  5.760e+05  1.468e-04 
  5.760e+05  1.468e-04 
  5.760e+05  1.059e-04 
  5.760e+05  1.059e-04 
  5.760e+05  1.059e-04 
  5.761e+05  9.510e-05 
  5.761e+05  7.448e-05 
  5.761e+05  7.448e-05 
  5.761e+05  7.448e-05 
  5.761e+05  5.435e-05 
  5.761e+05  5.435e-05 
  5.762e+05  5.435e-05 
  5.762e+05  4.463e-05 
  5.762e+05  3.238e-05 
  5.762e+05  3.238e-05 
  5.762e+05  3.238e-05 
  5.762e+05  2.569e-05 
  5.762e+05  2.390e-05 
  5.763e+05  2.390e-05 
  5.763e+05  2.390e-05 
  5.763e+05  1.506e-05 
  5.763e+05  1.506e-05 
  5.763e+05  1.506e-05 
  5.763e+05  1.506e-05 
  5.764e+05  1.024e-05 
  5.764e+05  1.024e-05 
  5.764e+05  1.024e-05 
  5.764e+05  1.024e-05 
  5.764e+05  1.000e-05 
  5.764e+05  1.000e-05 
  5.764e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.765e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.766e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.767e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.768e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.769e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.770e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.771e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.772e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.773e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.774e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.775e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.776e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.777e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.778e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.779e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.780e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.781e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.782e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.783e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.784e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.785e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.786e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.787e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.788e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.789e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.790e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.791e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.792e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.793e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.794e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.795e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.796e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.797e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.798e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.799e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.800e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.801e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.802e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.803e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.804e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.805e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.806e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.807e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.808e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.809e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.810e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.811e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.812e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.813e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.814e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.815e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.816e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.817e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.818e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.819e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.820e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.821e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.822e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.823e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.824e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.825e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.826e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.827e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.828e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.829e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.830e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.831e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.832e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.833e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.834e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.835e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.836e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.837e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.838e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.839e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.840e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.841e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.842e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.843e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.844e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.845e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.846e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.847e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.848e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.849e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.850e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.851e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.852e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.853e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.854e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.855e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.856e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.857e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.858e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.859e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.860e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.861e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.862e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.863e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.864e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.865e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.866e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.867e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.868e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.869e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.870e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.871e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.872e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.873e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.874e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.875e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.876e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.877e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.878e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.879e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.880e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.881e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.882e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.883e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.884e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.885e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.886e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.887e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.888e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.889e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.890e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.891e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.892e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.893e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.894e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.895e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.896e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.897e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.898e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.899e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 
  5.900e+05  1.000e-05 


==> figures/Figure_2/f_4post_4.txt <==
n c 
  6.000e+05  2.826e-01 
  6.000e+05  1.601e-01 
  6.000e+05  1.601e-01 
  6.001e+05  1.544e-01 
  6.001e+05  1.262e-01 
  6.001e+05  7.298e-02 
  6.001e+05  5.398e-02 
  6.001e+05  5.398e-02 
  6.002e+05  5.398e-02 
  6.002e+05  5.398e-02 
  6.002e+05  3.579e-02 
  6.002e+05  2.423e-02 
  6.002e+05  2.423e-02 
  6.003e+05  2.423e-02 
  6.003e+05  2.423e-02 
  6.003e+05  2.405e-02 
  6.003e+05  1.480e-02 
  6.003e+05  1.480e-02 
  6.004e+05  1.480e-02 
  6.004e+05  1.480e-02 
  6.004e+05  1.480e-02 
  6.004e+05  1.171e-02 
  6.004e+05  1.171e-02 
  6.005e+05  1.171e-02 
  6.005e+05  1.171e-02 
  6.005e+05  1.055e-02 
  6.005e+05  8.757e-03 
  6.005e+05  8.681e-03 
  6.006e+05  8.518e-03 
  6.006e+05  7.681e-03 
  6.006e+05  6.799e-03 
  6.006e+05  6.075e-03 
  6.006e+05  5.232e-03 
  6.007e+05  4.559e-03 
  6.007e+05  4.487e-03 
  6.007e+05  4.487e-03 
  6.007e+05  4.000e-03 
  6.007e+05  3.032e-03 
  6.008e+05  2.565e-03 
  6.008e+05  2.565e-03 
  6.008e+05  2.565e-03 
  6.008e+05  2.392e-03 
  6.008e+05  1.802e-03 
  6.009e+05  1.618e-03 
  6.009e+05  1.618e-03 
  6.009e+05  1.618e-03 
  6.009e+05  1.426e-03 
  6.009e+05  1.074e-03 
  6.010e+05  9.465e-04 
  6.010e+05  9.465e-04 
  6.010e+05  9.465e-04 
  6.010e+05  8.887e-04 
  6.010e+05  5.507e-04 
  6.011e+05  5.208e-04 
  6.011e+05  5.208e-04 
  6.011e+05  5.208e-04 
  6.011e+05  4.603e-04 
  6.011e+05  2.823e-04 
  6.012e+05  2.823e-04 
  6.012e+05  2.823e-04 
  6.012e+05  2.823e-04 
  6.012e+05  2.296e-04 
  6.012e+05  2.296e-04 
  6.013e+05  2.296e-04 
  6.013e+05  2.296e-04 
  6.013e+05  1.908e-04 
  6.013e+05  1.634e-04 
  6.013e+05  1.616e-04 
  6.014e+05  1.601e-04 
  6.014e+05  1.473e-04 
  6.014e+05  1.178e-04 
  6.014e+05  9.538e-05 
  6.014e+05  9.538e-05 
  6.015e+05  9.538e-05 
  6.015e+05  7.997e-05 
  6.015e+05  6.232e-05 
  6.015e+05  6.232e-05 
  6.015e+05  6.232e-05 
  6.016e+05  4.865e-05 
  6.016e+05  4.271e-05 
  6.016e+05  4.271e-05 
  6.016e+05  4.271e-05 
  6.016e+05  3.049e-05 
  6.017e+05  2.951e-05 
  6.017e+05  2.951e-05 
  6.017e+05  2.848e-05 
  6.017e+05  2.222e-05 
  6.017e+05  2.086e-05 
  6.018e+05  1.992e-05 
  6.018e+05  1.824e-05 
  6.018e+05  1.661e-05 
  6.018e+05  1.386e-05 
  6.018e+05  1.203e-05 
  6.019e+05  1.203e-05 
  6.019e+05  1.174e-05 
  6.019e+05  1.000e-05 
  6.019e+05  1.000e-05 
  6.019e+05  1.000e-05 
  6.020e+05  1.000e-05 
  6.020e+05  1.000e-05 
  6.020e+05  1.000e-05 
  6.020e+05  1.000e-05 
  6.020e+05  1.000e-05 
  6.021e+05  1.000e-05 
  6.021e+05  1.000e-05 
  6.021e+05  1.000e-05 
  6.021e+05  1.000e-05 
  6.021e+05  1.000e-05 
  6.022e+05  1.000e-05 
  6.022e+05  1.000e-05 
  6.022e+05  1.000e-05 
  6.022e+05  1.000e-05 
  6.022e+05  1.000e-05 
  6.023e+05  1.000e-05 
  6.023e+05  1.000e-05 
  6.023e+05  1.000e-05 
  6.023e+05  1.000e-05 
  6.023e+05  1.000e-05 
  6.024e+05  1.000e-05 
  6.024e+05  1.000e-05 
  6.024e+05  1.000e-05 
  6.024e+05  1.000e-05 
  6.024e+05  1.000e-05 
  6.025e+05  1.000e-05 
  6.025e+05  1.000e-05 
  6.025e+05  1.000e-05 
  6.025e+05  1.000e-05 
  6.025e+05  1.000e-05 
  6.026e+05  1.000e-05 
  6.026e+05  1.000e-05 
  6.026e+05  1.000e-05 
  6.026e+05  1.000e-05 
  6.026e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.027e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.028e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.029e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.030e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.031e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.032e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.033e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.034e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.035e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.036e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.037e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.038e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.039e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.040e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.041e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.042e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.043e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.044e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.045e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.046e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.047e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.048e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.049e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.050e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.051e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.052e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.053e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.054e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.055e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.056e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.057e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.058e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.059e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.060e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.061e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.062e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.063e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.064e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.065e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.066e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.067e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.068e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.069e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.070e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.071e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.072e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.073e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.074e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.075e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.076e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.077e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.078e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.079e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.080e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.081e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.082e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.083e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.084e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.085e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.086e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.087e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.088e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.089e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.090e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.091e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.092e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.093e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.094e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.095e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.096e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.097e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.098e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.099e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.100e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.101e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.102e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.103e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.104e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.105e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.106e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.107e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.108e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.109e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.110e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.111e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.112e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.113e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.114e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.115e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.116e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.117e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.118e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.119e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.120e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.121e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.122e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.123e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.124e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.125e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.126e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.127e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.128e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.129e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.130e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.131e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.132e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.133e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.134e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.135e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.136e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.137e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.138e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.139e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.140e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.141e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.142e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.143e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.144e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.145e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.146e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.147e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.148e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.149e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.150e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.151e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.152e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.153e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.154e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.155e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.156e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.157e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.158e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.159e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.160e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.161e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.162e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.163e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.164e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.165e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.166e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.167e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.168e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.169e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.170e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.171e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.172e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.173e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.174e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.175e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.176e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.177e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.178e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.179e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.180e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.181e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.182e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.183e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.184e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.185e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.186e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.187e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.188e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.189e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.190e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.191e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.192e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.193e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.194e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.195e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.196e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.197e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.198e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.199e+05  1.000e-05 
  6.200e+05  1.000e-05 
  6.200e+05  1.000e-05 
  6.200e+05  1.000e-05 


==> figures/Figure_2/f_4post_5.txt <==
n c 
  6.250e+05  3.032e-01 
  6.250e+05  1.416e-01 
  6.250e+05  1.416e-01 
  6.251e+05  1.416e-01 
  6.251e+05  1.237e-01 
  6.251e+05  5.897e-02 
  6.252e+05  5.328e-02 
  6.252e+05  5.328e-02 
  6.252e+05  5.328e-02 
  6.252e+05  5.328e-02 
  6.252e+05  3.056e-02 
  6.253e+05  1.862e-02 
  6.253e+05  1.862e-02 
  6.253e+05  1.862e-02 
  6.254e+05  1.862e-02 
  6.254e+05  1.862e-02 
  6.254e+05  1.018e-02 
  6.254e+05  1.018e-02 
  6.254e+05  1.018e-02 
  6.255e+05  1.018e-02 
  6.255e+05  1.018e-02 
  6.255e+05  1.018e-02 
  6.256e+05  8.736e-03 
  6.256e+05  8.736e-03 
  6.256e+05  8.736e-03 
  6.256e+05  8.736e-03 
  6.256e+05  8.736e-03 
  6.257e+05  6.799e-03 
  6.257e+05  6.799e-03 
  6.257e+05  6.799e-03 
  6.258e+05  6.799e-03 
  6.258e+05  6.799e-03 
  6.258e+05  5.390e-03 
  6.258e+05  4.045e-03 
  6.258e+05  3.999e-03 
  6.259e+05  3.999e-03 
  6.259e+05  3.999e-03 
  6.259e+05  3.773e-03 
  6.260e+05  2.480e-03 
  6.260e+05  2.175e-03 
  6.260e+05  2.175e-03 
  6.260e+05  2.175e-03 
  6.260e+05  2.175e-03 
  6.261e+05  1.550e-03 
  6.261e+05  1.332e-03 
  6.261e+05  1.332e-03 
  6.262e+05  1.332e-03 
  6.262e+05  1.332e-03 
  6.262e+05  9.824e-04 
  6.262e+05  8.468e-04 
  6.262e+05  8.468e-04 
  6.263e+05  8.468e-04 
  6.263e+05  8.468e-04 
  6.263e+05  6.111e-04 
  6.264e+05  5.294e-04 
  6.264e+05  5.294e-04 
  6.264e+05  5.294e-04 
  6.264e+05  5.114e-04 
  6.264e+05  3.665e-04 
  6.265e+05  3.238e-04 
  6.265e+05  3.238e-04 
  6.265e+05  3.238e-04 
  6.266e+05  2.972e-04 
  6.266e+05  2.045e-04 
  6.266e+05  2.040e-04 
  6.266e+05  2.040e-04 
  6.266e+05  2.040e-04 
  6.267e+05  1.513e-04 
  6.267e+05  1.184e-04 
  6.267e+05  1.184e-04 
  6.268e+05  1.184e-04 
  6.268e+05  1.140e-04 
  6.268e+05  7.887e-05 
  6.268e+05  7.887e-05 
  6.268e+05  7.887e-05 
  6.269e+05  7.887e-05 
  6.269e+05  5.746e-05 
  6.269e+05  5.746e-05 
  6.270e+05  5.746e-05 
  6.270e+05  5.565e-05 
  6.270e+05  4.191e-05 
  6.270e+05  3.785e-05 
  6.270e+05  3.785e-05 
  6.271e+05  3.743e-05 
  6.271e+05  2.920e-05 
  6.271e+05  2.486e-05 
  6.272e+05  2.486e-05 
  6.272e+05  2.486e-05 
  6.272e+05  1.912e-05 
  6.272e+05  1.618e-05 
  6.272e+05  1.618e-05 
  6.273e+05  1.618e-05 
  6.273e+05  1.186e-05 
  6.273e+05  1.057e-05 
  6.274e+05  1.057e-05 
  6.274e+05  1.057e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.274e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.275e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.276e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.277e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.278e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.279e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.280e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.281e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.282e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.283e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.284e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.285e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.286e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.287e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.288e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.289e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.290e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.291e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.292e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.293e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.294e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.295e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.296e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.297e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.298e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.299e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.300e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.301e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.302e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.303e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.304e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.305e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.306e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.307e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.308e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.309e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.310e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.311e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.312e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.313e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.314e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.315e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.316e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.317e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.318e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.319e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.320e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.321e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.322e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.323e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.324e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.325e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.326e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.327e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.328e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.329e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.330e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.331e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.332e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.333e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.334e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.335e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.336e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.337e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.338e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.339e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.340e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.341e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.342e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.343e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.344e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.345e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.346e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.347e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.348e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.349e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.350e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.351e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.352e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.353e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.354e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.355e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.356e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.357e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.358e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.359e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.360e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.361e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.362e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.363e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.364e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.365e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.366e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.367e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.368e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.369e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.370e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.371e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.372e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.373e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.374e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.375e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.376e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.377e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.378e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.379e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.380e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.381e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.382e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.383e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.384e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.385e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.386e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.387e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.388e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.389e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.390e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.391e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.392e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.393e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.394e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.395e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.396e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.397e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.398e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.399e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.400e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.401e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.402e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.403e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.404e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.405e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.406e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.407e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.408e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.409e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.410e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.411e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.412e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.413e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.414e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.415e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.416e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.417e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.418e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.419e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.420e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.421e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.422e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.423e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.424e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.425e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.426e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.427e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.428e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.429e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.430e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.431e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.432e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.433e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.434e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.435e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.436e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.437e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.438e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.439e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.440e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.441e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.442e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.443e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.444e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.445e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.446e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.447e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.448e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.449e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.450e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.451e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.452e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.453e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.454e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.455e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.456e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.457e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.458e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.459e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.460e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.461e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.462e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.463e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.464e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.465e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.466e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.467e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.468e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.469e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.470e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.471e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.472e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.473e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.474e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.475e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.476e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.477e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.478e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.479e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.480e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.481e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.482e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.483e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.484e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.485e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.486e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.487e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.488e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.489e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.490e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.491e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.492e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.493e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.494e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.495e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.496e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.497e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.498e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.499e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 
  6.500e+05  1.000e-05 


==> figures/Figure_2/f_4post_6.txt <==
n c 
  6.500e+05  3.226e-01 
  6.500e+05  1.249e-01 
  6.501e+05  1.249e-01 
  6.501e+05  1.249e-01 
  6.501e+05  1.207e-01 
  6.502e+05  5.728e-02 
  6.502e+05  5.205e-02 
  6.502e+05  5.205e-02 
  6.502e+05  5.205e-02 
  6.503e+05  5.205e-02 
  6.503e+05  2.902e-02 
  6.503e+05  1.901e-02 
  6.504e+05  1.901e-02 
  6.504e+05  1.901e-02 
  6.504e+05  1.901e-02 
  6.504e+05  1.901e-02 
  6.505e+05  9.695e-03 
  6.505e+05  9.695e-03 
  6.505e+05  9.695e-03 
  6.506e+05  9.695e-03 
  6.506e+05  9.695e-03 
  6.506e+05  8.257e-03 
  6.507e+05  8.257e-03 
  6.507e+05  8.257e-03 
  6.507e+05  8.257e-03 
  6.508e+05  8.257e-03 
  6.508e+05  7.682e-03 
  6.508e+05  6.129e-03 
  6.508e+05  6.129e-03 
  6.509e+05  6.129e-03 
  6.509e+05  6.129e-03 
  6.509e+05  6.129e-03 
  6.510e+05  3.973e-03 
  6.510e+05  3.813e-03 
  6.510e+05  3.813e-03 
  6.510e+05  3.813e-03 
  6.511e+05  3.813e-03 
  6.511e+05  2.372e-03 
  6.511e+05  2.193e-03 
  6.512e+05  2.193e-03 
  6.512e+05  2.193e-03 
  6.512e+05  2.193e-03 
  6.513e+05  1.388e-03 
  6.513e+05  1.388e-03 
  6.513e+05  1.388e-03 
  6.514e+05  1.388e-03 
  6.514e+05  1.329e-03 
  6.514e+05  9.040e-04 
  6.514e+05  9.040e-04 
  6.515e+05  9.040e-04 
  6.515e+05  9.040e-04 
  6.515e+05  8.290e-04 
  6.516e+05  5.314e-04 
  6.516e+05  5.314e-04 
  6.516e+05  5.314e-04 
  6.516e+05  5.314e-04 
  6.517e+05  4.506e-04 
  6.517e+05  2.603e-04 
  6.517e+05  2.603e-04 
  6.518e+05  2.603e-04 
  6.518e+05  2.603e-04 
  6.518e+05  2.046e-04 
  6.519e+05  1.971e-04 
  6.519e+05  1.971e-04 
  6.519e+05  1.971e-04 
  6.520e+05  1.971e-04 
  6.520e+05  1.350e-04 
  6.520e+05  1.350e-04 
  6.520e+05  1.350e-04 
  6.521e+05  1.350e-04 
  6.521e+05  1.101e-04 
  6.521e+05  8.126e-05 
  6.522e+05  8.126e-05 
  6.522e+05  8.126e-05 
  6.522e+05  8.126e-05 
  6.522e+05  4.640e-05 
  6.523e+05  4.640e-05 
  6.523e+05  4.640e-05 
  6.523e+05  4.640e-05 
  6.524e+05  2.933e-05 
  6.524e+05  2.933e-05 
  6.524e+05  2.933e-05 
  6.525e+05  2.933e-05 
  6.525e+05  2.167e-05 
  6.525e+05  2.167e-05 
  6.526e+05  2.167e-05 
  6.526e+05  2.167e-05 
  6.526e+05  1.701e-05 
  6.526e+05  1.584e-05 
  6.527e+05  1.584e-05 
  6.527e+05  1.584e-05 
  6.527e+05  1.226e-05 
  6.528e+05  1.011e-05 
  6.528e+05  1.011e-05 
  6.528e+05  1.011e-05 
  6.528e+05  1.000e-05 
  6.529e+05  1.000e-05 
  6.529e+05  1.000e-05 
  6.529e+05  1.000e-05 
  6.530e+05  1.000e-05 
  6.530e+05  1.000e-05 
  6.530e+05  1.000e-05 
  6.531e+05  1.000e-05 
  6.531e+05  1.000e-05 
  6.531e+05  1.000e-05 
  6.532e+05  1.000e-05 
  6.532e+05  1.000e-05 
  6.532e+05  1.000e-05 
  6.532e+05  1.000e-05 
  6.533e+05  1.000e-05 
  6.533e+05  1.000e-05 
  6.533e+05  1.000e-05 
  6.534e+05  1.000e-05 
  6.534e+05  1.000e-05 
  6.534e+05  1.000e-05 
  6.534e+05  1.000e-05 
  6.535e+05  1.000e-05 
  6.535e+05  1.000e-05 
  6.535e+05  1.000e-05 
  6.536e+05  1.000e-05 
  6.536e+05  1.000e-05 
  6.536e+05  1.000e-05 
  6.537e+05  1.000e-05 
  6.537e+05  1.000e-05 
  6.537e+05  1.000e-05 
  6.538e+05  1.000e-05 
  6.538e+05  1.000e-05 
  6.538e+05  1.000e-05 
  6.538e+05  1.000e-05 
  6.539e+05  1.000e-05 
  6.539e+05  1.000e-05 
  6.539e+05  1.000e-05 
  6.540e+05  1.000e-05 
  6.540e+05  1.000e-05 
  6.540e+05  1.000e-05 
  6.540e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.541e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.542e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.543e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.544e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.545e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.546e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.547e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.548e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.549e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.550e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.551e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.552e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.553e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.554e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.555e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.556e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.557e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.558e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.559e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.560e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.561e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.562e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.563e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.564e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.565e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.566e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.567e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.568e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.569e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.570e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.571e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.572e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.573e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.574e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.575e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.576e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.577e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.578e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.579e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.580e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.581e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.582e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.583e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.584e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.585e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.586e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.587e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.588e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.589e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.590e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.591e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.592e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.593e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.594e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.595e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.596e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.597e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.598e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.599e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.600e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.601e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.602e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.603e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.604e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.605e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.606e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.607e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.608e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.609e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.610e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.611e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.612e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.613e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.614e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.615e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.616e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.617e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.618e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.619e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.620e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.621e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.622e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.623e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.624e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.625e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.626e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.627e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.628e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.629e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.630e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.631e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.632e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.633e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.634e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.635e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.636e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.637e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.638e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.639e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.640e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.641e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.642e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.643e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.644e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.645e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.646e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.647e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.648e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.649e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.650e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.651e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.652e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.653e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.654e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.655e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.656e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.657e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.658e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.659e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.660e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.661e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.662e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.663e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.664e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.665e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.666e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.667e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.668e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.669e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.670e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.671e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.672e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.673e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.674e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.675e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.676e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.677e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.678e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.679e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.680e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.681e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.682e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.683e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.684e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.685e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.686e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.687e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.688e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.689e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.690e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.691e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.692e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.693e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.694e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.695e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.696e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.697e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.698e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.699e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.700e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.701e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.702e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.703e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.704e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.705e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.706e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.707e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.708e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.709e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.710e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.711e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.712e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.713e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.714e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.715e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.716e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.717e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.718e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.719e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.720e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.721e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.722e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.723e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.724e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.725e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.726e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.727e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.728e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.729e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.730e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.731e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.732e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.733e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.734e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.735e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.736e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.737e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.738e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.739e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.740e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.741e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.742e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.743e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.744e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.745e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.746e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.747e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.748e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.749e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.750e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.751e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.752e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.753e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.754e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.755e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.756e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.757e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.758e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.759e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.760e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.761e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.762e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.763e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.764e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.765e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.766e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.767e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.768e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.769e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.770e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.771e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.772e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.773e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.774e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.775e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.776e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.777e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.778e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.779e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.780e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.781e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.782e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.783e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 


==> figures/Figure_2/f_4post_7.txt <==
n c 
  6.750e+05  3.756e-01 
  6.750e+05  7.841e-02 
  6.751e+05  7.841e-02 
  6.751e+05  7.841e-02 
  6.751e+05  7.841e-02 
  6.752e+05  4.465e-02 
  6.752e+05  4.465e-02 
  6.752e+05  4.465e-02 
  6.753e+05  4.465e-02 
  6.753e+05  4.465e-02 
  6.754e+05  2.623e-02 
  6.754e+05  2.623e-02 
  6.754e+05  2.623e-02 
  6.755e+05  2.623e-02 
  6.755e+05  2.623e-02 
  6.755e+05  2.262e-02 
  6.756e+05  1.458e-02 
  6.756e+05  1.458e-02 
  6.756e+05  1.458e-02 
  6.757e+05  1.458e-02 
  6.757e+05  1.458e-02 
  6.757e+05  1.151e-02 
  6.758e+05  1.129e-02 
  6.758e+05  1.129e-02 
  6.758e+05  1.129e-02 
  6.759e+05  1.129e-02 
  6.759e+05  9.813e-03 
  6.759e+05  6.966e-03 
  6.760e+05  6.966e-03 
  6.760e+05  6.966e-03 
  6.760e+05  6.966e-03 
  6.761e+05  6.966e-03 
  6.761e+05  4.795e-03 
  6.762e+05  3.665e-03 
  6.762e+05  3.665e-03 
  6.762e+05  3.665e-03 
  6.763e+05  3.665e-03 
  6.763e+05  3.063e-03 
  6.763e+05  2.027e-03 
  6.764e+05  2.027e-03 
  6.764e+05  2.027e-03 
  6.764e+05  2.027e-03 
  6.765e+05  1.849e-03 
  6.765e+05  1.189e-03 
  6.765e+05  1.189e-03 
  6.766e+05  1.189e-03 
  6.766e+05  1.189e-03 
  6.766e+05  1.133e-03 
  6.767e+05  7.617e-04 
  6.767e+05  7.617e-04 
  6.768e+05  7.617e-04 
  6.768e+05  7.617e-04 
  6.768e+05  6.178e-04 
  6.769e+05  4.985e-04 
  6.769e+05  4.985e-04 
  6.769e+05  4.985e-04 
  6.770e+05  4.985e-04 
  6.770e+05  3.023e-04 
  6.770e+05  3.023e-04 
  6.771e+05  3.023e-04 
  6.771e+05  3.023e-04 
  6.771e+05  2.755e-04 
  6.772e+05  1.979e-04 
  6.772e+05  1.979e-04 
  6.772e+05  1.979e-04 
  6.773e+05  1.979e-04 
  6.773e+05  1.549e-04 
  6.773e+05  1.542e-04 
  6.774e+05  1.542e-04 
  6.774e+05  1.542e-04 
  6.774e+05  1.193e-04 
  6.775e+05  9.554e-05 
  6.775e+05  9.554e-05 
  6.776e+05  9.554e-05 
  6.776e+05  8.723e-05 
  6.776e+05  6.293e-05 
  6.777e+05  6.293e-05 
  6.777e+05  6.293e-05 
  6.777e+05  6.049e-05 
  6.778e+05  4.442e-05 
  6.778e+05  4.442e-05 
  6.778e+05  4.442e-05 
  6.779e+05  4.065e-05 
  6.779e+05  3.201e-05 
  6.779e+05  3.081e-05 
  6.780e+05  3.080e-05 
  6.780e+05  2.720e-05 
  6.780e+05  2.293e-05 
  6.781e+05  2.062e-05 
  6.781e+05  1.986e-05 
  6.782e+05  1.794e-05 
  6.782e+05  1.489e-05 
  6.782e+05  1.365e-05 
  6.783e+05  1.365e-05 
  6.783e+05  1.222e-05 
  6.783e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.784e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.785e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.786e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.787e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.788e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.789e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.790e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.791e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.792e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.793e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.794e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.795e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.796e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.797e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.798e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.799e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.800e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.801e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.802e+05  1.000e-05 
  6.803e+05  1.000e-05 
  6.803e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.804e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.805e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.806e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.807e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.808e+05  1.000e-05 
  6.809e+05  1.000e-05 
  6.809e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.810e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.811e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.812e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.813e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.814e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.815e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.816e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.817e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.818e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.819e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.820e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.821e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.822e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.823e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.824e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.825e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.826e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.827e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.828e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.829e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.830e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.831e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.832e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.833e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.834e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.835e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.836e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.837e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.838e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.839e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.840e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.841e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.842e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.843e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.844e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.845e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.846e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.847e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.848e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.849e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.850e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.851e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.852e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.853e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.854e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.855e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.856e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.857e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.858e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.859e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.860e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.861e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.862e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.863e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.864e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.865e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.866e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.867e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.868e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.869e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.870e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.871e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.872e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.873e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.874e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.875e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.876e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.877e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.878e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.879e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.880e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.881e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.882e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.883e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.884e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.885e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.886e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.887e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.888e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.889e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.890e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.891e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.892e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.893e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.894e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.895e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.896e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.897e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.898e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.899e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.900e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.901e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.902e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.903e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.904e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.905e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.906e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.907e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.908e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.909e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.910e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.911e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.912e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.913e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.914e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.915e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.916e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.917e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.918e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.919e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.920e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.921e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.922e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.923e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.924e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.925e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.926e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.927e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.928e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.929e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.930e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.931e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.932e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.933e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.934e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.935e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.936e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.937e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.938e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.939e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.940e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.941e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.942e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.943e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.944e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.945e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.946e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.947e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.948e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.949e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.950e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.951e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.952e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.953e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.954e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.955e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.956e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.957e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.958e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.959e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.960e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.961e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.962e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.963e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.964e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.965e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.966e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.967e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.968e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.969e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.970e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.971e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.972e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.973e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.974e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.975e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.976e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.977e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.978e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.979e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.980e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.981e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.982e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.983e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.984e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.985e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.986e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.987e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.988e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.989e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.990e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.991e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.992e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.993e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.994e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.995e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.996e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.997e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.998e+05  1.000e-05 
  6.999e+05  1.000e-05 
  6.999e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.000e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.001e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.002e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.003e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.004e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.005e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.006e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.007e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.008e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.009e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.010e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.011e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.012e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.013e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.014e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.015e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.016e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.017e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.018e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.019e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.020e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.021e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.022e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.023e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.024e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.025e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.026e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.027e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.028e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.029e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.030e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.031e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.032e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.033e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.034e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.035e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.036e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.037e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.038e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.039e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.040e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.041e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.042e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.043e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.044e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.045e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.046e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.047e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.048e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.049e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.050e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.051e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.052e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.053e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.054e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.055e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.056e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.057e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.058e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.059e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.060e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.061e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.062e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.063e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.064e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.065e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.066e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.067e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.068e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.069e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.070e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.071e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.072e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.073e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.074e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.075e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.076e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.077e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.078e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.079e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.080e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.081e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.082e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.083e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.084e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.085e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.086e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.087e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.088e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.089e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.090e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.091e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.092e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.093e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.094e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.095e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.096e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.097e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.098e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.099e+05  1.000e-05 
  7.100e+05  1.000e-05 
  7.100e+05  1.000e-05 


==> figures/Figure_2/f_4rand.txt <==
n c 
 0.000e+00  1.470e+03 
 5.000e+03  1.276e+03 
 1.000e+04  1.102e+03 
 1.500e+04  9.472e+02 
 2.000e+04  8.094e+02 
 2.500e+04  6.874e+02 
 3.000e+04  5.802e+02 
 3.500e+04  4.869e+02 
 4.000e+04  4.064e+02 
 4.500e+04  3.340e+02 
 5.000e+04  2.729e+02 
 5.500e+04  2.220e+02 
 6.000e+04  1.802e+02 
 6.500e+04  1.460e+02 
 7.000e+04  1.161e+02 
 7.500e+04  9.238e+01 
 8.000e+04  7.390e+01 
 8.500e+04  5.978e+01 
 9.000e+04  4.926e+01 
 9.500e+04  4.170e+01 
 1.000e+05  3.558e+01 
 1.050e+05  3.055e+01 
 1.100e+05  2.594e+01 
 1.150e+05  2.312e+01 
 1.200e+05  2.174e+01 
 1.250e+05  1.992e+01 
 1.300e+05  1.859e+01 
 1.350e+05  1.650e+01 
 1.400e+05  1.507e+01 
 1.450e+05  1.470e+01 
 1.500e+05  1.470e+01 
 1.550e+05  1.470e+01 
 1.600e+05  1.470e+01 
 1.650e+05  1.470e+01 
 1.700e+05  1.470e+01 
 1.750e+05  1.470e+01 
 1.800e+05  1.470e+01 
 1.850e+05  1.459e+01 
 1.900e+05  1.346e+01 
 1.950e+05  1.237e+01 
 2.000e+05  1.138e+01 
 2.050e+05  1.050e+01 
 2.100e+05  9.694e+00 
 2.150e+05  8.913e+00 
 2.200e+05  8.069e+00 
 2.250e+05  7.306e+00 
 2.300e+05  6.621e+00 
 2.350e+05  5.986e+00 
 2.400e+05  5.229e+00 
 2.450e+05  4.585e+00 
 2.500e+05  4.049e+00 
 2.550e+05  3.611e+00 
 2.600e+05  3.259e+00 
 2.650e+05  2.982e+00 
 2.700e+05  2.769e+00 
 2.750e+05  2.498e+00 
 2.800e+05  2.239e+00 
 2.850e+05  2.061e+00 
 2.900e+05  1.948e+00 
 2.950e+05  1.885e+00 
 3.000e+05  1.800e+00 
 3.050e+05  1.694e+00 
 3.100e+05  1.621e+00 
 3.150e+05  1.550e+00 
 3.200e+05  1.485e+00 
 3.250e+05  1.452e+00 
 3.300e+05  1.442e+00 
 3.350e+05  1.442e+00 
 3.400e+05  1.442e+00 
 3.450e+05  1.429e+00 
 3.500e+05  1.392e+00 
 3.550e+05  1.360e+00 
 3.600e+05  1.332e+00 
 3.650e+05  1.309e+00 
 3.700e+05  1.288e+00 
 3.750e+05  1.269e+00 
 3.800e+05  1.239e+00 
 3.850e+05  1.206e+00 
 3.900e+05  1.178e+00 
 3.950e+05  1.153e+00 
 4.000e+05  1.129e+00 
 4.050e+05  1.103e+00 
 4.100e+05  1.078e+00 
 4.150e+05  1.055e+00 
 4.200e+05  9.177e-01 
 4.250e+05  8.248e-01 
 4.300e+05  5.836e-01 
 4.350e+05  4.524e-01 
 4.400e+05  4.524e-01 
 4.450e+05  4.524e-01 
 4.500e+05  4.524e-01 
 4.550e+05  4.524e-01 
 4.600e+05  4.524e-01 
 4.650e+05  4.524e-01 
 4.700e+05  4.524e-01 
 4.750e+05  4.524e-01 
 4.800e+05  3.567e-01 
 4.850e+05  3.567e-01 
 4.900e+05  3.567e-01 
 4.950e+05  3.567e-01 
 5.000e+05  3.567e-01 


==> figures/Figure_3/f_Tae_2.txt <==
n c 
  1.500e+06 -6.471e-05 
  1.510e+06 -1.470e-04 
  1.520e+06 -2.158e-04 
  1.530e+06 -2.158e-04 
  1.540e+06 -2.158e-04 
  1.550e+06 -2.158e-04 
  1.560e+06 -2.158e-04 
  1.570e+06 -2.158e-04 
  1.580e+06 -2.582e-04 
  1.590e+06 -2.582e-04 
  1.600e+06 -2.582e-04 
  1.610e+06 -2.582e-04 
  1.620e+06 -2.582e-04 
  1.630e+06 -2.582e-04 
  1.640e+06 -2.582e-04 
  1.650e+06 -2.837e-04 
  1.660e+06 -2.837e-04 
  1.670e+06 -2.837e-04 
  1.680e+06 -3.037e-04 
  1.690e+06 -3.037e-04 
  1.700e+06 -3.037e-04 
  1.710e+06 -3.037e-04 
  1.720e+06 -3.431e-04 
  1.730e+06 -3.431e-04 
  1.740e+06 -3.431e-04 
  1.750e+06 -3.698e-04 
  1.760e+06 -3.698e-04 
  1.770e+06 -3.698e-04 
  1.780e+06 -3.698e-04 
  1.790e+06 -3.698e-04 
  1.800e+06 -3.698e-04 
  1.810e+06 -3.698e-04 
  1.820e+06 -3.868e-04 
  1.830e+06 -4.540e-04 
  1.840e+06 -4.540e-04 
  1.850e+06 -5.526e-04 
  1.860e+06 -5.526e-04 
  1.870e+06 -5.526e-04 
  1.880e+06 -5.526e-04 
  1.890e+06 -5.526e-04 
  1.900e+06 -5.526e-04 
  1.910e+06 -5.526e-04 
  1.920e+06 -5.526e-04 
  1.930e+06 -5.526e-04 
  1.940e+06 -5.526e-04 
  1.950e+06 -5.526e-04 
  1.960e+06 -5.526e-04 
  1.970e+06 -5.526e-04 
  1.980e+06 -5.526e-04 
  1.990e+06 -5.526e-04 
  2.000e+06 -5.572e-04 
  2.010e+06 -6.032e-04 
  2.020e+06 -6.032e-04 
  2.030e+06 -6.032e-04 
  2.040e+06 -6.032e-04 
  2.050e+06 -6.032e-04 
  2.060e+06 -6.032e-04 
  2.070e+06 -6.032e-04 
  2.080e+06 -6.032e-04 
  2.090e+06 -6.032e-04 
  2.100e+06 -6.032e-04 
  2.110e+06 -6.032e-04 
  2.120e+06 -6.032e-04 
  2.130e+06 -6.032e-04 
  2.140e+06 -6.032e-04 
  2.150e+06 -6.032e-04 
  2.160e+06 -6.907e-04 
  2.170e+06 -6.907e-04 
  2.180e+06 -6.907e-04 
  2.190e+06 -6.907e-04 
  2.200e+06 -6.907e-04 
  2.210e+06 -6.907e-04 
  2.220e+06 -6.907e-04 
  2.230e+06 -6.907e-04 
  2.240e+06 -6.907e-04 
  2.250e+06 -6.907e-04 
  2.260e+06 -6.932e-04 
  2.270e+06 -6.932e-04 
  2.280e+06 -6.932e-04 
  2.290e+06 -7.693e-04 
  2.300e+06 -7.693e-04 
  2.310e+06 -7.693e-04 
  2.320e+06 -7.693e-04 
  2.330e+06 -7.693e-04 
  2.340e+06 -7.693e-04 
  2.350e+06 -7.693e-04 
  2.360e+06 -7.693e-04 
  2.370e+06 -7.693e-04 
  2.380e+06 -7.693e-04 
  2.390e+06 -7.693e-04 
  2.400e+06 -7.693e-04 
  2.410e+06 -7.693e-04 
  2.420e+06 -7.693e-04 
  2.430e+06 -7.693e-04 
  2.440e+06 -7.693e-04 
  2.450e+06 -7.693e-04 
  2.460e+06 -7.693e-04 
  2.470e+06 -7.693e-04 
  2.480e+06 -7.693e-04 
  2.490e+06 -7.693e-04 
  2.500e+06 -9.247e-04 
  2.510e+06 -9.247e-04 
  2.520e+06 -9.247e-04 
  2.530e+06 -9.247e-04 
  2.540e+06 -9.247e-04 
  2.550e+06 -9.247e-04 
  2.560e+06 -9.247e-04 
  2.570e+06 -9.247e-04 
  2.580e+06 -9.247e-04 
  2.590e+06 -9.247e-04 
  2.600e+06 -9.247e-04 
  2.610e+06 -9.247e-04 
  2.620e+06 -9.247e-04 
  2.630e+06 -9.247e-04 
  2.640e+06 -9.247e-04 
  2.650e+06 -9.247e-04 
  2.660e+06 -9.247e-04 
  2.670e+06 -9.247e-04 
  2.680e+06 -9.247e-04 
  2.690e+06 -9.247e-04 
  2.700e+06 -9.247e-04 
  2.710e+06 -9.247e-04 
  2.720e+06 -9.247e-04 
  2.730e+06 -9.247e-04 
  2.740e+06 -9.247e-04 
  2.750e+06 -9.247e-04 
  2.760e+06 -9.247e-04 
  2.770e+06 -9.247e-04 
  2.780e+06 -9.247e-04 
  2.790e+06 -9.247e-04 
  2.800e+06 -9.247e-04 
  2.810e+06 -9.247e-04 
  2.820e+06 -9.247e-04 
  2.830e+06 -1.085e-03 
  2.840e+06 -1.085e-03 
  2.850e+06 -1.085e-03 
  2.860e+06 -1.085e-03 
  2.870e+06 -1.085e-03 
  2.880e+06 -1.085e-03 
  2.890e+06 -1.085e-03 
  2.900e+06 -1.085e-03 
  2.910e+06 -1.085e-03 
  2.920e+06 -1.085e-03 
  2.930e+06 -1.085e-03 
  2.940e+06 -1.085e-03 
  2.950e+06 -1.085e-03 
  2.960e+06 -1.085e-03 
  2.970e+06 -1.085e-03 
  2.980e+06 -1.085e-03 
  2.990e+06 -1.085e-03 
  3.000e+06 -1.085e-03 
  3.010e+06 -1.085e-03 
  3.020e+06 -1.085e-03 
  3.030e+06 -1.085e-03 
  3.040e+06 -1.085e-03 
  3.050e+06 -1.085e-03 
  3.060e+06 -1.085e-03 
  3.070e+06 -1.085e-03 
  3.080e+06 -1.085e-03 
  3.090e+06 -1.085e-03 
  3.100e+06 -1.085e-03 
  3.110e+06 -1.085e-03 
  3.120e+06 -1.085e-03 
  3.130e+06 -1.085e-03 
  3.140e+06 -1.117e-03 
  3.150e+06 -1.117e-03 
  3.160e+06 -1.117e-03 
  3.170e+06 -1.117e-03 
  3.180e+06 -1.117e-03 
  3.190e+06 -1.117e-03 
  3.200e+06 -1.117e-03 
  3.210e+06 -1.117e-03 
  3.220e+06 -1.117e-03 
  3.230e+06 -1.117e-03 
  3.240e+06 -1.117e-03 
  3.250e+06 -1.117e-03 
  3.260e+06 -1.117e-03 
  3.270e+06 -1.117e-03 
  3.280e+06 -1.117e-03 
  3.290e+06 -1.117e-03 
  3.300e+06 -1.117e-03 
  3.310e+06 -1.117e-03 
  3.320e+06 -1.117e-03 
  3.330e+06 -1.117e-03 
  3.340e+06 -1.117e-03 
  3.350e+06 -1.117e-03 
  3.360e+06 -1.117e-03 
  3.370e+06 -1.117e-03 
  3.380e+06 -1.117e-03 
  3.390e+06 -1.117e-03 
  3.400e+06 -1.117e-03 
  3.410e+06 -1.117e-03 
  3.420e+06 -1.117e-03 
  3.430e+06 -1.117e-03 
  3.440e+06 -1.117e-03 
  3.450e+06 -1.996e-03 
  3.460e+06 -1.996e-03 
  3.470e+06 -1.996e-03 
  3.480e+06 -1.996e-03 
  3.490e+06 -1.996e-03 
  3.500e+06 -1.996e-03 
  3.510e+06 -1.996e-03 
  3.520e+06 -1.996e-03 
  3.530e+06 -1.996e-03 
  3.540e+06 -1.996e-03 
  3.550e+06 -1.996e-03 
  3.560e+06 -1.996e-03 
  3.570e+06 -1.996e-03 
  3.580e+06 -1.996e-03 
  3.590e+06 -1.996e-03 
  3.600e+06 -1.996e-03 
  3.610e+06 -1.996e-03 
  3.620e+06 -1.996e-03 
  3.630e+06 -1.996e-03 
  3.640e+06 -1.996e-03 
  3.650e+06 -1.996e-03 
  3.660e+06 -1.996e-03 
  3.670e+06 -1.996e-03 
  3.680e+06 -1.996e-03 
  3.690e+06 -1.996e-03 
  3.700e+06 -1.996e-03 
  3.710e+06 -1.996e-03 
  3.720e+06 -1.996e-03 
  3.730e+06 -1.996e-03 
  3.740e+06 -1.996e-03 
  3.750e+06 -1.996e-03 
  3.760e+06 -1.996e-03 
  3.770e+06 -1.996e-03 
  3.780e+06 -1.996e-03 
  3.790e+06 -1.996e-03 
  3.800e+06 -1.996e-03 
  3.810e+06 -1.996e-03 
  3.820e+06 -1.996e-03 
  3.830e+06 -1.996e-03 
  3.840e+06 -1.996e-03 
  3.850e+06 -1.996e-03 
  3.860e+06 -1.996e-03 
  3.870e+06 -1.996e-03 
  3.880e+06 -1.996e-03 
  3.890e+06 -1.996e-03 
  3.900e+06 -1.996e-03 
  3.910e+06 -1.996e-03 
  3.920e+06 -1.996e-03 
  3.930e+06 -1.996e-03 
  3.940e+06 -1.996e-03 
  3.950e+06 -1.996e-03 
  3.960e+06 -1.996e-03 
  3.970e+06 -1.996e-03 
  3.980e+06 -1.996e-03 
  3.990e+06 -1.996e-03 
  4.000e+06 -1.996e-03 


==> figures/Figure_3/f_Tae_3.txt <==
n c 
  1.500e+06 -1.930e-04 
  1.510e+06 -3.743e-04 
  1.520e+06 -3.743e-04 
  1.530e+06 -3.743e-04 
  1.540e+06 -3.761e-04 
  1.550e+06 -3.761e-04 
  1.560e+06 -3.761e-04 
  1.570e+06 -3.761e-04 
  1.580e+06 -3.761e-04 
  1.590e+06 -3.886e-04 
  1.600e+06 -3.886e-04 
  1.610e+06 -6.726e-04 
  1.620e+06 -6.726e-04 
  1.630e+06 -6.726e-04 
  1.640e+06 -6.726e-04 
  1.650e+06 -6.726e-04 
  1.660e+06 -6.726e-04 
  1.670e+06 -6.726e-04 
  1.680e+06 -6.726e-04 
  1.690e+06 -6.726e-04 
  1.700e+06 -6.726e-04 
  1.710e+06 -6.726e-04 
  1.720e+06 -6.726e-04 
  1.730e+06 -6.726e-04 
  1.740e+06 -6.726e-04 
  1.750e+06 -6.726e-04 
  1.760e+06 -6.726e-04 
  1.770e+06 -6.726e-04 
  1.780e+06 -6.726e-04 
  1.790e+06 -6.726e-04 
  1.800e+06 -6.726e-04 
  1.810e+06 -6.726e-04 
  1.820e+06 -6.726e-04 
  1.830e+06 -6.726e-04 
  1.840e+06 -6.726e-04 
  1.850e+06 -6.726e-04 
  1.860e+06 -6.726e-04 
  1.870e+06 -6.726e-04 
  1.880e+06 -6.726e-04 
  1.890e+06 -6.726e-04 
  1.900e+06 -6.726e-04 
  1.910e+06 -6.726e-04 
  1.920e+06 -6.726e-04 
  1.930e+06 -6.726e-04 
  1.940e+06 -6.726e-04 
  1.950e+06 -6.726e-04 
  1.960e+06 -6.726e-04 
  1.970e+06 -6.726e-04 
  1.980e+06 -6.726e-04 
  1.990e+06 -6.726e-04 
  2.000e+06 -6.726e-04 
  2.010e+06 -6.726e-04 
  2.020e+06 -7.496e-04 
  2.030e+06 -7.496e-04 
  2.040e+06 -7.496e-04 
  2.050e+06 -7.496e-04 
  2.060e+06 -7.496e-04 
  2.070e+06 -7.496e-04 
  2.080e+06 -7.496e-04 
  2.090e+06 -7.496e-04 
  2.100e+06 -7.496e-04 
  2.110e+06 -7.496e-04 
  2.120e+06 -7.496e-04 
  2.130e+06 -9.532e-04 
  2.140e+06 -9.532e-04 
  2.150e+06 -9.532e-04 
  2.160e+06 -9.532e-04 
  2.170e+06 -9.532e-04 
  2.180e+06 -9.532e-04 
  2.190e+06 -9.532e-04 
  2.200e+06 -9.532e-04 
  2.210e+06 -9.532e-04 
  2.220e+06 -9.532e-04 
  2.230e+06 -9.532e-04 
  2.240e+06 -9.532e-04 
  2.250e+06 -9.532e-04 
  2.260e+06 -9.532e-04 
  2.270e+06 -9.532e-04 
  2.280e+06 -9.532e-04 
  2.290e+06 -9.532e-04 
  2.300e+06 -9.532e-04 
  2.310e+06 -9.532e-04 
  2.320e+06 -9.532e-04 
  2.330e+06 -9.532e-04 
  2.340e+06 -9.532e-04 
  2.350e+06 -9.532e-04 
  2.360e+06 -9.532e-04 
  2.370e+06 -9.532e-04 
  2.380e+06 -9.532e-04 
  2.390e+06 -1.202e-03 
  2.400e+06 -1.202e-03 
  2.410e+06 -1.202e-03 
  2.420e+06 -1.202e-03 
  2.430e+06 -1.202e-03 
  2.440e+06 -1.202e-03 
  2.450e+06 -1.202e-03 
  2.460e+06 -1.202e-03 
  2.470e+06 -1.202e-03 
  2.480e+06 -1.202e-03 
  2.490e+06 -1.202e-03 
  2.500e+06 -1.202e-03 
  2.510e+06 -1.202e-03 
  2.520e+06 -1.202e-03 
  2.530e+06 -1.202e-03 
  2.540e+06 -1.202e-03 
  2.550e+06 -1.202e-03 
  2.560e+06 -1.202e-03 
  2.570e+06 -1.202e-03 
  2.580e+06 -1.202e-03 
  2.590e+06 -1.202e-03 
  2.600e+06 -1.202e-03 
  2.610e+06 -1.202e-03 
  2.620e+06 -1.202e-03 
  2.630e+06 -1.202e-03 
  2.640e+06 -1.202e-03 
  2.650e+06 -1.202e-03 
  2.660e+06 -1.202e-03 
  2.670e+06 -1.202e-03 
  2.680e+06 -1.202e-03 
  2.690e+06 -1.202e-03 
  2.700e+06 -1.202e-03 
  2.710e+06 -1.202e-03 
  2.720e+06 -1.202e-03 
  2.730e+06 -1.202e-03 
  2.740e+06 -1.202e-03 
  2.750e+06 -1.202e-03 
  2.760e+06 -1.202e-03 
  2.770e+06 -1.202e-03 
  2.780e+06 -1.202e-03 
  2.790e+06 -1.202e-03 
  2.800e+06 -1.202e-03 
  2.810e+06 -1.202e-03 
  2.820e+06 -1.202e-03 
  2.830e+06 -1.202e-03 
  2.840e+06 -1.202e-03 
  2.850e+06 -1.202e-03 
  2.860e+06 -1.202e-03 
  2.870e+06 -1.202e-03 
  2.880e+06 -1.202e-03 
  2.890e+06 -1.202e-03 
  2.900e+06 -1.202e-03 
  2.910e+06 -1.202e-03 
  2.920e+06 -1.202e-03 
  2.930e+06 -1.202e-03 
  2.940e+06 -1.202e-03 
  2.950e+06 -1.202e-03 
  2.960e+06 -1.202e-03 
  2.970e+06 -1.202e-03 
  2.980e+06 -1.202e-03 
  2.990e+06 -1.202e-03 
  3.000e+06 -1.202e-03 
  3.010e+06 -1.202e-03 
  3.020e+06 -1.202e-03 
  3.030e+06 -1.202e-03 
  3.040e+06 -1.202e-03 
  3.050e+06 -1.202e-03 
  3.060e+06 -1.202e-03 
  3.070e+06 -1.202e-03 
  3.080e+06 -1.202e-03 
  3.090e+06 -1.202e-03 
  3.100e+06 -1.202e-03 
  3.110e+06 -1.202e-03 
  3.120e+06 -1.202e-03 
  3.130e+06 -1.202e-03 
  3.140e+06 -1.202e-03 
  3.150e+06 -1.202e-03 
  3.160e+06 -1.202e-03 
  3.170e+06 -1.202e-03 
  3.180e+06 -1.202e-03 
  3.190e+06 -1.202e-03 
  3.200e+06 -1.202e-03 
  3.210e+06 -1.202e-03 
  3.220e+06 -1.202e-03 
  3.230e+06 -1.202e-03 
  3.240e+06 -1.202e-03 
  3.250e+06 -1.202e-03 
  3.260e+06 -1.202e-03 
  3.270e+06 -1.202e-03 
  3.280e+06 -1.202e-03 
  3.290e+06 -1.202e-03 
  3.300e+06 -1.202e-03 
  3.310e+06 -1.202e-03 
  3.320e+06 -1.202e-03 
  3.330e+06 -1.202e-03 
  3.340e+06 -1.202e-03 
  3.350e+06 -1.202e-03 
  3.360e+06 -1.202e-03 
  3.370e+06 -1.202e-03 
  3.380e+06 -1.202e-03 
  3.390e+06 -1.202e-03 
  3.400e+06 -1.202e-03 
  3.410e+06 -1.202e-03 
  3.420e+06 -1.202e-03 
  3.430e+06 -1.202e-03 
  3.440e+06 -1.202e-03 
  3.450e+06 -1.202e-03 
  3.460e+06 -1.202e-03 
  3.470e+06 -1.202e-03 
  3.480e+06 -1.202e-03 
  3.490e+06 -1.202e-03 
  3.500e+06 -1.202e-03 
  3.510e+06 -1.202e-03 
  3.520e+06 -1.202e-03 
  3.530e+06 -1.202e-03 
  3.540e+06 -1.202e-03 
  3.550e+06 -1.202e-03 
  3.560e+06 -1.202e-03 
  3.570e+06 -1.202e-03 
  3.580e+06 -1.202e-03 
  3.590e+06 -1.202e-03 
  3.600e+06 -1.202e-03 
  3.610e+06 -1.202e-03 
  3.620e+06 -1.202e-03 
  3.630e+06 -1.202e-03 
  3.640e+06 -1.202e-03 
  3.650e+06 -1.202e-03 
  3.660e+06 -1.202e-03 
  3.670e+06 -1.202e-03 
  3.680e+06 -1.202e-03 
  3.690e+06 -1.202e-03 
  3.700e+06 -1.202e-03 
  3.710e+06 -1.202e-03 
  3.720e+06 -1.202e-03 
  3.730e+06 -1.202e-03 
  3.740e+06 -1.202e-03 
  3.750e+06 -1.202e-03 
  3.760e+06 -1.202e-03 
  3.770e+06 -1.282e-03 
  3.780e+06 -1.282e-03 
  3.790e+06 -1.282e-03 
  3.800e+06 -1.282e-03 
  3.810e+06 -1.282e-03 
  3.820e+06 -1.282e-03 
  3.830e+06 -1.282e-03 
  3.840e+06 -1.282e-03 
  3.850e+06 -1.282e-03 
  3.860e+06 -1.282e-03 
  3.870e+06 -1.282e-03 
  3.880e+06 -1.282e-03 
  3.890e+06 -1.282e-03 
  3.900e+06 -1.282e-03 
  3.910e+06 -1.282e-03 
  3.920e+06 -1.282e-03 
  3.930e+06 -1.282e-03 
  3.940e+06 -1.282e-03 
  3.950e+06 -1.282e-03 
  3.960e+06 -1.282e-03 
  3.970e+06 -1.282e-03 
  3.980e+06 -1.282e-03 
  3.990e+06 -1.282e-03 
  4.000e+06 -1.282e-03 


==> figures/Figure_3/f_Tae_4.txt <==
n c 
  1.500e+06 -7.037e-4 
  1.510e+06 -1.276e-3 
  1.520e+06 -2.032e-3 
  1.530e+06 -2.032e-3 
  1.540e+06 -2.032e-3 
  1.550e+06 -2.032e-3 
  1.560e+06 -2.032e-3 
  1.570e+06 -2.032e-3 
  1.580e+06 -2.097e-3 
  1.590e+06 -2.097e-3 
  1.600e+06 -2.097e-3 
  1.610e+06 -2.097e-3 
  1.620e+06 -2.097e-3 
  1.630e+06 -2.097e-3 
  1.640e+06 -2.697e-3 
  1.650e+06 -2.697e-3 
  1.660e+06 -3.803e-3 
  1.670e+06 -3.803e-3 
  1.680e+06 -4.059e-3 
  1.690e+06 -4.059e-3 
  1.700e+06 -4.059e-3 
  1.710e+06 -4.059e-3 
  1.720e+06 -4.112e-3 
  1.730e+06 -4.112e-3 
  1.740e+06 -4.112e-3 
  1.750e+06 -4.112e-3 
  1.760e+06 -4.112e-3 
  1.770e+06 -4.112e-3 
  1.780e+06 -4.112e-3 
  1.790e+06 -4.112e-3 
  1.800e+06 -4.112e-3 
  1.810e+06 -4.112e-3 
  1.820e+06 -4.112e-3 
  1.830e+06 -4.567e-3 
  1.840e+06 -4.610e-3 
  1.850e+06 -4.610e-3 
  1.860e+06 -4.610e-3 
  1.870e+06 -4.610e-3 
  1.880e+06 -4.610e-3 
  1.890e+06 -4.610e-3 
  1.900e+06 -4.610e-3 
  1.910e+06 -4.610e-3 
  1.920e+06 -4.844e-3 
  1.930e+06 -4.844e-3 
  1.940e+06 -4.844e-3 
  1.950e+06 -4.844e-3 
  1.960e+06 -4.844e-3 
  1.970e+06 -4.844e-3 
  1.980e+06 -4.844e-3 
  1.990e+06 -4.844e-3 
  2.000e+06 -4.867e-3 
  2.010e+06 -4.867e-3 
  2.020e+06 -4.867e-3 
  2.030e+06 -4.867e-3 
  2.040e+06 -4.867e-3 
  2.050e+06 -4.867e-3 
  2.060e+06 -4.867e-3 
  2.070e+06 -4.867e-3 
  2.080e+06 -4.867e-3 
  2.090e+06 -5.440e-3 
  2.100e+06 -5.440e-3 
  2.110e+06 -5.440e-3 
  2.120e+06 -5.440e-3 
  2.130e+06 -5.440e-3 
  2.140e+06 -5.440e-3 
  2.150e+06 -5.440e-3 
  2.160e+06 -5.440e-3 
  2.170e+06 -5.440e-3 
  2.180e+06 -5.440e-3 
  2.190e+06 -5.440e-3 
  2.200e+06 -5.440e-3 
  2.210e+06 -5.440e-3 
  2.220e+06 -5.903e-3 
  2.230e+06 -6.175e-3 
  2.240e+06 -6.175e-3 
  2.250e+06 -6.175e-3 
  2.260e+06 -6.175e-3 
  2.270e+06 -6.260e-3 
  2.280e+06 -6.260e-3 
  2.290e+06 -6.260e-3 
  2.300e+06 -6.260e-3 
  2.310e+06 -6.260e-3 
  2.320e+06 -6.260e-3 
  2.330e+06 -6.260e-3 
  2.340e+06 -6.260e-3 
  2.350e+06 -6.260e-3 
  2.360e+06 -6.260e-3 
  2.370e+06 -6.260e-3 
  2.380e+06 -6.260e-3 
  2.390e+06 -6.260e-3 
  2.400e+06 -6.260e-3 
  2.410e+06 -6.260e-3 
  2.420e+06 -6.260e-3 
  2.430e+06 -6.260e-3 
  2.440e+06 -6.260e-3 
  2.450e+06 -6.260e-3 
  2.460e+06 -6.260e-3 
  2.470e+06 -6.260e-3 
  2.480e+06 -6.260e-3 
  2.490e+06 -6.260e-3 
  2.500e+06 -6.260e-3 
  2.510e+06 -6.260e-3 
  2.520e+06 -6.260e-3 
  2.530e+06 -6.260e-3 
  2.540e+06 -6.260e-3 
  2.550e+06 -6.260e-3 
  2.560e+06 -6.260e-3 
  2.570e+06 -6.260e-3 
  2.580e+06 -6.586e-3 
  2.590e+06 -6.586e-3 
  2.600e+06 -6.586e-3 
  2.610e+06 -6.586e-3 
  2.620e+06 -6.586e-3 
  2.630e+06 -6.586e-3 
  2.640e+06 -6.586e-3 
  2.650e+06 -6.586e-3 
  2.660e+06 -6.586e-3 
  2.670e+06 -6.586e-3 
  2.680e+06 -6.586e-3 
  2.690e+06 -6.586e-3 
  2.700e+06 -6.586e-3 
  2.710e+06 -6.586e-3 
  2.720e+06 -6.586e-3 
  2.730e+06 -6.586e-3 
  2.740e+06 -6.586e-3 
  2.750e+06 -6.586e-3 
  2.760e+06 -6.586e-3 
  2.770e+06 -6.586e-3 
  2.780e+06 -6.586e-3 
  2.790e+06 -6.586e-3 
  2.800e+06 -6.586e-3 
  2.810e+06 -6.586e-3 
  2.820e+06 -6.586e-3 
  2.830e+06 -6.586e-3 
  2.840e+06 -6.586e-3 
  2.850e+06 -6.586e-3 
  2.860e+06 -6.586e-3 
  2.870e+06 -6.586e-3 
  2.880e+06 -6.586e-3 
  2.890e+06 -6.586e-3 
  2.900e+06 -6.586e-3 
  2.910e+06 -6.586e-3 
  2.920e+06 -6.586e-3 
  2.930e+06 -6.586e-3 
  2.940e+06 -6.586e-3 
  2.950e+06 -6.586e-3 
  2.960e+06 -6.586e-3 
  2.970e+06 -6.586e-3 
  2.980e+06 -6.586e-3 
  2.990e+06 -6.586e-3 
  3.000e+06 -6.586e-3 
  3.010e+06 -6.586e-3 
  3.020e+06 -6.586e-3 
  3.030e+06 -6.586e-3 
  3.040e+06 -6.586e-3 
  3.050e+06 -6.586e-3 
  3.060e+06 -6.586e-3 
  3.070e+06 -6.586e-3 
  3.080e+06 -6.586e-3 
  3.090e+06 -6.586e-3 
  3.100e+06 -6.586e-3 
  3.110e+06 -6.586e-3 
  3.120e+06 -6.586e-3 
  3.130e+06 -6.586e-3 
  3.140e+06 -6.586e-3 
  3.150e+06 -6.586e-3 
  3.160e+06 -6.586e-3 
  3.170e+06 -6.586e-3 
  3.180e+06 -6.586e-3 
  3.190e+06 -6.586e-3 
  3.200e+06 -6.815e-3 
  3.210e+06 -6.815e-3 
  3.220e+06 -6.815e-3 
  3.230e+06 -6.815e-3 
  3.240e+06 -6.815e-3 
  3.250e+06 -6.815e-3 
  3.260e+06 -6.815e-3 
  3.270e+06 -6.815e-3 
  3.280e+06 -6.815e-3 
  3.290e+06 -6.815e-3 
  3.300e+06 -6.815e-3 
  3.310e+06 -6.815e-3 
  3.320e+06 -6.815e-3 
  3.330e+06 -6.815e-3 
  3.340e+06 -6.815e-3 
  3.350e+06 -6.815e-3 
  3.360e+06 -6.815e-3 
  3.370e+06 -6.815e-3 
  3.380e+06 -6.815e-3 
  3.390e+06 -6.815e-3 
  3.400e+06 -6.815e-3 
  3.410e+06 -6.815e-3 
  3.420e+06 -6.815e-3 
  3.430e+06 -6.815e-3 
  3.440e+06 -6.815e-3 
  3.450e+06 -6.815e-3 
  3.460e+06 -6.815e-3 
  3.470e+06 -6.815e-3 
  3.480e+06 -6.815e-3 
  3.490e+06 -6.815e-3 
  3.500e+06 -6.815e-3 
  3.510e+06 -6.815e-3 
  3.520e+06 -6.815e-3 
  3.530e+06 -6.815e-3 
  3.540e+06 -6.815e-3 
  3.550e+06 -6.815e-3 
  3.560e+06 -6.815e-3 
  3.570e+06 -6.815e-3 
  3.580e+06 -6.815e-3 
  3.590e+06 -6.815e-3 
  3.600e+06 -6.815e-3 
  3.610e+06 -6.815e-3 
  3.620e+06 -6.815e-3 
  3.630e+06 -6.815e-3 
  3.640e+06 -6.815e-3 
  3.650e+06 -6.815e-3 
  3.660e+06 -6.815e-3 
  3.670e+06 -6.815e-3 
  3.680e+06 -6.815e-3 
  3.690e+06 -6.815e-3 
  3.700e+06 -6.815e-3 
  3.710e+06 -6.815e-3 
  3.720e+06 -6.815e-3 
  3.730e+06 -6.815e-3 
  3.740e+06 -6.815e-3 
  3.750e+06 -6.815e-3 
  3.760e+06 -6.917e-3 
  3.770e+06 -6.917e-3 
  3.780e+06 -6.917e-3 
  3.790e+06 -6.917e-3 
  3.800e+06 -6.917e-3 
  3.810e+06 -6.917e-3 
  3.820e+06 -6.917e-3 
  3.830e+06 -6.917e-3 
  3.840e+06 -6.917e-3 
  3.850e+06 -6.917e-3 
  3.860e+06 -6.917e-3 
  3.870e+06 -6.917e-3 
  3.880e+06 -6.917e-3 
  3.890e+06 -6.917e-3 
  3.900e+06 -6.917e-3 
  3.910e+06 -6.917e-3 
  3.920e+06 -6.917e-3 
  3.930e+06 -6.917e-3 
  3.940e+06 -6.917e-3 
  3.950e+06 -6.917e-3 
  3.960e+06 -6.917e-3 
  3.970e+06 -6.917e-3 
  3.980e+06 -7.074e-3 
  3.990e+06 -7.074e-3 
  4.000e+06 -7.074e-3 


==> figures/Figure_3/f_Tcomp_2.txt <==
n c 
 0.000e+00 -6.439e-05 
 1.500e+04 -6.439e-05 
 3.000e+04 -6.439e-05 
 4.500e+04 -6.439e-05 
 6.000e+04 -6.439e-05 
 7.500e+04 -6.439e-05 
 9.000e+04 -6.439e-05 
 1.050e+05 -6.439e-05 
 1.200e+05 -6.439e-05 
 1.350e+05 -8.515e-05 
 1.500e+05 -8.515e-05 
 1.650e+05 -8.515e-05 
 1.800e+05 -8.515e-05 
 1.950e+05 -1.194e-04 
 2.100e+05 -1.194e-04 
 2.250e+05 -1.194e-04 
 2.400e+05 -1.194e-04 
 2.550e+05 -1.194e-04 
 2.700e+05 -1.194e-04 
 2.850e+05 -1.194e-04 
 3.000e+05 -1.194e-04 
 3.150e+05 -1.194e-04 
 3.300e+05 -1.194e-04 
 3.450e+05 -1.194e-04 
 3.600e+05 -1.194e-04 
 3.750e+05 -1.194e-04 
 3.900e+05 -1.194e-04 
 4.050e+05 -1.194e-04 
 4.200e+05 -1.194e-04 
 4.350e+05 -1.194e-04 
 4.500e+05 -1.194e-04 
 4.650e+05 -1.194e-04 
 4.800e+05 -1.194e-04 
 4.950e+05 -1.194e-04 
 5.100e+05 -1.194e-04 
 5.250e+05 -1.194e-04 
 5.400e+05 -1.596e-04 
 5.550e+05 -1.596e-04 
 5.700e+05 -1.596e-04 
 5.850e+05 -1.596e-04 
 6.000e+05 -1.596e-04 
 6.150e+05 -1.596e-04 
 6.300e+05 -1.596e-04 
 6.450e+05 -1.596e-04 
 6.600e+05 -1.596e-04 
 6.750e+05 -1.596e-04 
 6.900e+05 -1.596e-04 
 7.050e+05 -1.596e-04 
 7.200e+05 -1.596e-04 
 7.350e+05 -1.596e-04 
 7.500e+05 -1.596e-04 
 7.650e+05 -1.596e-04 
 7.800e+05 -1.596e-04 
 7.950e+05 -1.596e-04 
 8.100e+05 -1.596e-04 
 8.250e+05 -1.596e-04 
 8.400e+05 -1.596e-04 
 8.550e+05 -1.596e-04 
 8.700e+05 -1.596e-04 
 8.850e+05 -1.596e-04 
 9.000e+05 -1.596e-04 
 9.150e+05 -1.596e-04 
 9.300e+05 -1.596e-04 
 9.450e+05 -1.596e-04 
 9.600e+05 -1.596e-04 
 9.750e+05 -1.596e-04 
 9.900e+05 -1.596e-04 
 1.005e+06 -1.596e-04 
 1.020e+06 -1.596e-04 
 1.035e+06 -1.596e-04 
 1.050e+06 -1.596e-04 
 1.065e+06 -1.596e-04 
 1.080e+06 -1.596e-04 
 1.095e+06 -1.596e-04 
 1.110e+06 -1.596e-04 
 1.125e+06 -1.596e-04 
 1.140e+06 -1.596e-04 
 1.155e+06 -1.596e-04 
 1.170e+06 -1.596e-04 
 1.185e+06 -1.596e-04 
 1.200e+06 -1.596e-04 
 1.215e+06 -1.596e-04 
 1.230e+06 -1.596e-04 
 1.245e+06 -1.596e-04 
 1.260e+06 -1.596e-04 
 1.275e+06 -1.596e-04 
 1.290e+06 -1.596e-04 
 1.305e+06 -1.596e-04 
 1.320e+06 -1.596e-04 
 1.335e+06 -1.596e-04 
 1.350e+06 -1.596e-04 
 1.365e+06 -1.596e-04 
 1.380e+06 -1.596e-04 
 1.395e+06 -1.596e-04 
 1.410e+06 -1.596e-04 
 1.425e+06 -1.596e-04 
 1.440e+06 -1.596e-04 
 1.455e+06 -1.596e-04 
 1.470e+06 -1.596e-04 
 1.485e+06 -1.596e-04 
 1.500e+06 -1.596e-04 
 1.515e+06 -1.596e-04 
 1.530e+06 -1.596e-04 
 1.545e+06 -1.596e-04 
 1.560e+06 -1.596e-04 
 1.575e+06 -1.596e-04 
 1.590e+06 -1.596e-04 
 1.605e+06 -1.596e-04 
 1.620e+06 -1.596e-04 
 1.635e+06 -1.596e-04 
 1.650e+06 -1.596e-04 
 1.665e+06 -1.596e-04 
 1.680e+06 -1.596e-04 
 1.695e+06 -1.596e-04 
 1.710e+06 -1.596e-04 
 1.725e+06 -1.596e-04 
 1.740e+06 -1.596e-04 
 1.755e+06 -1.596e-04 
 1.770e+06 -1.596e-04 
 1.785e+06 -1.596e-04 
 1.800e+06 -1.596e-04 
 1.815e+06 -1.596e-04 
 1.830e+06 -1.596e-04 
 1.845e+06 -1.596e-04 
 1.860e+06 -1.596e-04 
 1.875e+06 -1.596e-04 
 1.890e+06 -1.596e-04 
 1.905e+06 -1.596e-04 
 1.920e+06 -1.596e-04 
 1.935e+06 -1.596e-04 
 1.950e+06 -1.596e-04 
 1.965e+06 -1.596e-04 
 1.980e+06 -1.596e-04 
 1.995e+06 -1.596e-04 
 2.010e+06 -1.596e-04 
 2.025e+06 -1.596e-04 
 2.040e+06 -1.596e-04 
 2.055e+06 -1.596e-04 
 2.070e+06 -1.596e-04 
 2.085e+06 -1.596e-04 
 2.100e+06 -1.596e-04 
 2.115e+06 -1.596e-04 
 2.130e+06 -1.596e-04 
 2.145e+06 -1.596e-04 
 2.160e+06 -1.596e-04 
 2.175e+06 -1.596e-04 
 2.190e+06 -1.596e-04 
 2.205e+06 -1.596e-04 
 2.220e+06 -1.596e-04 
 2.235e+06 -1.596e-04 
 2.250e+06 -1.596e-04 
 2.265e+06 -1.596e-04 
 2.280e+06 -1.596e-04 
 2.295e+06 -1.596e-04 
 2.310e+06 -1.596e-04 
 2.325e+06 -1.596e-04 
 2.340e+06 -1.596e-04 
 2.355e+06 -1.596e-04 
 2.370e+06 -1.596e-04 
 2.385e+06 -1.596e-04 
 2.400e+06 -1.596e-04 
 2.415e+06 -1.596e-04 
 2.430e+06 -1.596e-04 
 2.445e+06 -1.596e-04 
 2.460e+06 -1.596e-04 
 2.475e+06 -1.596e-04 
 2.490e+06 -1.596e-04 
 2.505e+06 -1.596e-04 
 2.520e+06 -1.596e-04 
 2.535e+06 -1.596e-04 
 2.550e+06 -1.596e-04 
 2.565e+06 -1.596e-04 
 2.580e+06 -1.596e-04 
 2.595e+06 -1.596e-04 
 2.610e+06 -1.596e-04 
 2.625e+06 -1.596e-04 
 2.640e+06 -1.596e-04 
 2.655e+06 -1.596e-04 
 2.670e+06 -2.511e-04 
 2.685e+06 -2.511e-04 
 2.700e+06 -2.511e-04 
 2.715e+06 -2.511e-04 
 2.730e+06 -2.511e-04 
 2.745e+06 -2.511e-04 
 2.760e+06 -2.511e-04 
 2.775e+06 -2.511e-04 
 2.790e+06 -2.511e-04 
 2.805e+06 -2.511e-04 
 2.820e+06 -2.511e-04 
 2.835e+06 -2.511e-04 
 2.850e+06 -2.511e-04 
 2.865e+06 -2.855e-04 
 2.880e+06 -2.855e-04 
 2.895e+06 -2.855e-04 
 2.910e+06 -2.855e-04 
 2.925e+06 -2.855e-04 
 2.940e+06 -2.855e-04 
 2.955e+06 -2.855e-04 
 2.970e+06 -2.855e-04 
 2.985e+06 -2.855e-04 
 3.000e+06 -2.855e-04 
 3.015e+06 -2.855e-04 
 3.030e+06 -2.855e-04 
 3.045e+06 -2.855e-04 
 3.060e+06 -2.855e-04 
 3.075e+06 -2.855e-04 
 3.090e+06 -2.855e-04 
 3.105e+06 -2.855e-04 
 3.120e+06 -2.855e-04 
 3.135e+06 -2.855e-04 
 3.150e+06 -2.855e-04 
 3.165e+06 -2.855e-04 
 3.180e+06 -2.855e-04 
 3.195e+06 -2.855e-04 
 3.210e+06 -2.855e-04 
 3.225e+06 -2.855e-04 
 3.240e+06 -2.855e-04 
 3.255e+06 -2.855e-04 
 3.270e+06 -2.855e-04 
 3.285e+06 -2.855e-04 
 3.300e+06 -2.855e-04 
 3.315e+06 -2.855e-04 
 3.330e+06 -2.855e-04 
 3.345e+06 -2.855e-04 
 3.360e+06 -2.855e-04 
 3.375e+06 -2.855e-04 
 3.390e+06 -2.855e-04 
 3.405e+06 -2.855e-04 
 3.420e+06 -2.855e-04 
 3.435e+06 -2.855e-04 
 3.450e+06 -2.855e-04 
 3.465e+06 -2.855e-04 
 3.480e+06 -2.855e-04 
 3.495e+06 -2.855e-04 
 3.510e+06 -2.855e-04 
 3.525e+06 -2.855e-04 
 3.540e+06 -2.855e-04 
 3.555e+06 -2.855e-04 
 3.570e+06 -2.855e-04 
 3.585e+06 -2.855e-04 
 3.600e+06 -2.855e-04 
 3.615e+06 -2.855e-04 
 3.630e+06 -2.855e-04 
 3.645e+06 -2.855e-04 
 3.660e+06 -2.855e-04 
 3.675e+06 -2.855e-04 
 3.690e+06 -2.855e-04 
 3.705e+06 -2.855e-04 
 3.720e+06 -2.855e-04 
 3.735e+06 -2.855e-04 
 3.750e+06 -2.855e-04 
 3.765e+06 -2.855e-04 
 3.780e+06 -2.855e-04 
 3.795e+06 -2.855e-04 
 3.810e+06 -2.855e-04 
 3.825e+06 -2.855e-04 
 3.840e+06 -2.855e-04 
 3.855e+06 -2.855e-04 
 3.870e+06 -2.855e-04 
 3.885e+06 -2.855e-04 
 3.900e+06 -2.855e-04 
 3.915e+06 -2.855e-04 
 3.930e+06 -2.855e-04 
 3.945e+06 -2.855e-04 
 3.960e+06 -2.855e-04 
 3.975e+06 -2.855e-04 
 3.990e+06 -2.855e-04 
 4.005e+06 -2.855e-04 
 4.020e+06 -2.855e-04 
 4.035e+06 -2.855e-04 
 4.050e+06 -2.855e-04 
 4.065e+06 -2.855e-04 
 4.080e+06 -2.855e-04 
 4.095e+06 -2.855e-04 
 4.110e+06 -2.855e-04 
 4.125e+06 -2.855e-04 
 4.140e+06 -2.855e-04 
 4.155e+06 -2.855e-04 
 4.170e+06 -2.855e-04 
 4.185e+06 -2.855e-04 
 4.200e+06 -2.855e-04 
 4.215e+06 -2.855e-04 
 4.230e+06 -2.855e-04 
 4.245e+06 -2.855e-04 
 4.260e+06 -2.855e-04 
 4.275e+06 -2.855e-04 
 4.290e+06 -2.855e-04 
 4.305e+06 -2.855e-04 
 4.320e+06 -2.855e-04 
 4.335e+06 -2.855e-04 
 4.350e+06 -2.855e-04 
 4.365e+06 -2.855e-04 
 4.380e+06 -2.855e-04 
 4.395e+06 -2.855e-04 
 4.410e+06 -2.855e-04 
 4.425e+06 -2.855e-04 
 4.440e+06 -2.855e-04 
 4.455e+06 -2.855e-04 
 4.470e+06 -2.855e-04 
 4.485e+06 -2.855e-04 
 4.500e+06 -2.855e-04 


==> figures/Figure_3/f_Tcomp_3.txt <==
n c 
 0.000e+00 -1.434e-04 
 1.500e+04 -1.465e-04 
 3.000e+04 -1.614e-04 
 4.500e+04 -1.614e-04 
 6.000e+04 -1.614e-04 
 7.500e+04 -1.614e-04 
 9.000e+04 -1.614e-04 
 1.050e+05 -1.614e-04 
 1.200e+05 -1.614e-04 
 1.350e+05 -2.026e-04 
 1.500e+05 -2.026e-04 
 1.650e+05 -2.026e-04 
 1.800e+05 -2.026e-04 
 1.950e+05 -2.026e-04 
 2.100e+05 -2.026e-04 
 2.250e+05 -2.026e-04 
 2.400e+05 -2.026e-04 
 2.550e+05 -2.026e-04 
 2.700e+05 -2.026e-04 
 2.850e+05 -2.026e-04 
 3.000e+05 -2.026e-04 
 3.150e+05 -2.026e-04 
 3.300e+05 -2.026e-04 
 3.450e+05 -2.026e-04 
 3.600e+05 -2.026e-04 
 3.750e+05 -2.026e-04 
 3.900e+05 -2.026e-04 
 4.050e+05 -2.026e-04 
 4.200e+05 -2.026e-04 
 4.350e+05 -2.026e-04 
 4.500e+05 -2.026e-04 
 4.650e+05 -2.026e-04 
 4.800e+05 -2.026e-04 
 4.950e+05 -2.026e-04 
 5.100e+05 -2.026e-04 
 5.250e+05 -2.026e-04 
 5.400e+05 -2.385e-04 
 5.550e+05 -2.385e-04 
 5.700e+05 -2.385e-04 
 5.850e+05 -2.385e-04 
 6.000e+05 -2.385e-04 
 6.150e+05 -2.385e-04 
 6.300e+05 -2.385e-04 
 6.450e+05 -2.385e-04 
 6.600e+05 -2.385e-04 
 6.750e+05 -2.385e-04 
 6.900e+05 -2.385e-04 
 7.050e+05 -2.385e-04 
 7.200e+05 -2.385e-04 
 7.350e+05 -2.385e-04 
 7.500e+05 -2.385e-04 
 7.650e+05 -2.542e-04 
 7.800e+05 -2.542e-04 
 7.950e+05 -2.542e-04 
 8.100e+05 -2.542e-04 
 8.250e+05 -2.542e-04 
 8.400e+05 -2.542e-04 
 8.550e+05 -2.542e-04 
 8.700e+05 -2.542e-04 
 8.850e+05 -2.542e-04 
 9.000e+05 -2.542e-04 
 9.150e+05 -2.542e-04 
 9.300e+05 -2.542e-04 
 9.450e+05 -2.542e-04 
 9.600e+05 -2.542e-04 
 9.750e+05 -2.542e-04 
 9.900e+05 -2.542e-04 
 1.005e+06 -2.542e-04 
 1.020e+06 -2.542e-04 
 1.035e+06 -2.542e-04 
 1.050e+06 -2.542e-04 
 1.065e+06 -2.542e-04 
 1.080e+06 -2.542e-04 
 1.095e+06 -2.542e-04 
 1.110e+06 -2.542e-04 
 1.125e+06 -2.542e-04 
 1.140e+06 -2.542e-04 
 1.155e+06 -2.542e-04 
 1.170e+06 -2.542e-04 
 1.185e+06 -2.542e-04 
 1.200e+06 -2.542e-04 
 1.215e+06 -2.542e-04 
 1.230e+06 -2.542e-04 
 1.245e+06 -2.542e-04 
 1.260e+06 -2.542e-04 
 1.275e+06 -2.542e-04 
 1.290e+06 -2.542e-04 
 1.305e+06 -2.542e-04 
 1.320e+06 -2.542e-04 
 1.335e+06 -2.542e-04 
 1.350e+06 -2.542e-04 
 1.365e+06 -2.542e-04 
 1.380e+06 -2.542e-04 
 1.395e+06 -2.542e-04 
 1.410e+06 -2.542e-04 
 1.425e+06 -2.542e-04 
 1.440e+06 -2.542e-04 
 1.455e+06 -2.542e-04 
 1.470e+06 -2.542e-04 
 1.485e+06 -2.542e-04 
 1.500e+06 -2.542e-04 
 1.515e+06 -2.542e-04 
 1.530e+06 -2.542e-04 
 1.545e+06 -2.542e-04 
 1.560e+06 -2.542e-04 
 1.575e+06 -2.542e-04 
 1.590e+06 -2.542e-04 
 1.605e+06 -2.542e-04 
 1.620e+06 -2.542e-04 
 1.635e+06 -2.542e-04 
 1.650e+06 -2.542e-04 
 1.665e+06 -2.542e-04 
 1.680e+06 -2.542e-04 
 1.695e+06 -2.542e-04 
 1.710e+06 -2.542e-04 
 1.725e+06 -2.542e-04 
 1.740e+06 -2.542e-04 
 1.755e+06 -2.542e-04 
 1.770e+06 -2.542e-04 
 1.785e+06 -2.542e-04 
 1.800e+06 -2.542e-04 
 1.815e+06 -2.542e-04 
 1.830e+06 -2.542e-04 
 1.845e+06 -2.542e-04 
 1.860e+06 -2.542e-04 
 1.875e+06 -2.542e-04 
 1.890e+06 -2.542e-04 
 1.905e+06 -2.542e-04 
 1.920e+06 -2.542e-04 
 1.935e+06 -2.542e-04 
 1.950e+06 -2.542e-04 
 1.965e+06 -2.542e-04 
 1.980e+06 -2.542e-04 
 1.995e+06 -2.542e-04 
 2.010e+06 -2.542e-04 
 2.025e+06 -2.542e-04 
 2.040e+06 -2.542e-04 
 2.055e+06 -2.542e-04 
 2.070e+06 -2.542e-04 
 2.085e+06 -2.542e-04 
 2.100e+06 -2.542e-04 
 2.115e+06 -2.542e-04 
 2.130e+06 -2.542e-04 
 2.145e+06 -2.542e-04 
 2.160e+06 -2.542e-04 
 2.175e+06 -2.542e-04 
 2.190e+06 -2.542e-04 
 2.205e+06 -2.542e-04 
 2.220e+06 -2.542e-04 
 2.235e+06 -2.542e-04 
 2.250e+06 -2.542e-04 
 2.265e+06 -2.542e-04 
 2.280e+06 -2.542e-04 
 2.295e+06 -2.542e-04 
 2.310e+06 -2.542e-04 
 2.325e+06 -2.542e-04 
 2.340e+06 -2.542e-04 
 2.355e+06 -2.542e-04 
 2.370e+06 -2.542e-04 
 2.385e+06 -2.542e-04 
 2.400e+06 -2.542e-04 
 2.415e+06 -2.542e-04 
 2.430e+06 -2.542e-04 
 2.445e+06 -2.542e-04 
 2.460e+06 -2.542e-04 
 2.475e+06 -2.542e-04 
 2.490e+06 -2.542e-04 
 2.505e+06 -2.542e-04 
 2.520e+06 -2.542e-04 
 2.535e+06 -2.542e-04 
 2.550e+06 -2.542e-04 
 2.565e+06 -2.542e-04 
 2.580e+06 -2.542e-04 
 2.595e+06 -2.542e-04 
 2.610e+06 -2.542e-04 
 2.625e+06 -2.542e-04 
 2.640e+06 -2.542e-04 
 2.655e+06 -2.542e-04 
 2.670e+06 -2.542e-04 
 2.685e+06 -2.542e-04 
 2.700e+06 -2.542e-04 
 2.715e+06 -2.542e-04 
 2.730e+06 -2.542e-04 
 2.745e+06 -2.542e-04 
 2.760e+06 -2.542e-04 
 2.775e+06 -2.542e-04 
 2.790e+06 -2.542e-04 
 2.805e+06 -2.542e-04 
 2.820e+06 -2.542e-04 
 2.835e+06 -2.542e-04 
 2.850e+06 -2.542e-04 
 2.865e+06 -2.542e-04 
 2.880e+06 -2.542e-04 
 2.895e+06 -2.542e-04 
 2.910e+06 -2.542e-04 
 2.925e+06 -2.542e-04 
 2.940e+06 -2.542e-04 
 2.955e+06 -2.542e-04 
 2.970e+06 -2.542e-04 
 2.985e+06 -2.542e-04 
 3.000e+06 -2.542e-04 
 3.015e+06 -2.542e-04 
 3.030e+06 -2.542e-04 
 3.045e+06 -2.542e-04 
 3.060e+06 -2.542e-04 
 3.075e+06 -2.542e-04 
 3.090e+06 -2.542e-04 
 3.105e+06 -2.542e-04 
 3.120e+06 -2.542e-04 
 3.135e+06 -2.542e-04 
 3.150e+06 -2.542e-04 
 3.165e+06 -2.542e-04 
 3.180e+06 -2.542e-04 
 3.195e+06 -2.542e-04 
 3.210e+06 -2.542e-04 
 3.225e+06 -2.542e-04 
 3.240e+06 -2.542e-04 
 3.255e+06 -2.542e-04 
 3.270e+06 -2.542e-04 
 3.285e+06 -2.542e-04 
 3.300e+06 -2.542e-04 
 3.315e+06 -2.542e-04 
 3.330e+06 -2.542e-04 
 3.345e+06 -2.542e-04 
 3.360e+06 -2.542e-04 
 3.375e+06 -2.542e-04 
 3.390e+06 -2.542e-04 
 3.405e+06 -2.542e-04 
 3.420e+06 -2.542e-04 
 3.435e+06 -2.542e-04 
 3.450e+06 -2.542e-04 
 3.465e+06 -2.542e-04 
 3.480e+06 -2.542e-04 
 3.495e+06 -2.542e-04 
 3.510e+06 -2.542e-04 
 3.525e+06 -2.542e-04 
 3.540e+06 -2.542e-04 
 3.555e+06 -2.542e-04 
 3.570e+06 -2.542e-04 
 3.585e+06 -2.542e-04 
 3.600e+06 -2.542e-04 
 3.615e+06 -2.542e-04 
 3.630e+06 -2.542e-04 
 3.645e+06 -2.542e-04 
 3.660e+06 -2.542e-04 
 3.675e+06 -2.542e-04 
 3.690e+06 -2.997e-04 
 3.705e+06 -2.997e-04 
 3.720e+06 -2.997e-04 
 3.735e+06 -2.997e-04 
 3.750e+06 -2.997e-04 
 3.765e+06 -2.997e-04 
 3.780e+06 -2.997e-04 
 3.795e+06 -2.997e-04 
 3.810e+06 -2.997e-04 
 3.825e+06 -2.997e-04 
 3.840e+06 -2.997e-04 
 3.855e+06 -2.997e-04 
 3.870e+06 -2.997e-04 
 3.885e+06 -2.997e-04 
 3.900e+06 -2.997e-04 
 3.915e+06 -2.997e-04 
 3.930e+06 -2.997e-04 
 3.945e+06 -2.997e-04 
 3.960e+06 -2.997e-04 
 3.975e+06 -2.997e-04 
 3.990e+06 -2.997e-04 
 4.005e+06 -2.997e-04 
 4.020e+06 -2.997e-04 
 4.035e+06 -2.997e-04 
 4.050e+06 -2.997e-04 
 4.065e+06 -2.997e-04 
 4.080e+06 -2.997e-04 
 4.095e+06 -2.997e-04 
 4.110e+06 -2.997e-04 
 4.125e+06 -2.997e-04 
 4.140e+06 -2.997e-04 
 4.155e+06 -2.997e-04 
 4.170e+06 -2.997e-04 
 4.185e+06 -2.997e-04 
 4.200e+06 -2.997e-04 
 4.215e+06 -2.997e-04 
 4.230e+06 -2.997e-04 
 4.245e+06 -2.997e-04 
 4.260e+06 -2.997e-04 
 4.275e+06 -2.997e-04 
 4.290e+06 -2.997e-04 
 4.305e+06 -2.997e-04 
 4.320e+06 -2.997e-04 
 4.335e+06 -2.997e-04 
 4.350e+06 -2.997e-04 
 4.365e+06 -2.997e-04 
 4.380e+06 -2.997e-04 
 4.395e+06 -2.997e-04 
 4.410e+06 -2.997e-04 
 4.425e+06 -2.997e-04 
 4.440e+06 -2.997e-04 
 4.455e+06 -2.997e-04 
 4.470e+06 -2.997e-04 
 4.485e+06 -2.997e-04 
 4.500e+06 -2.997e-04 


==> figures/Figure_3/f_Tcomp_4.txt <==
n c 
 0.000e+00 -9.385e-4 
 1.500e+04 -9.385e-4 
 3.000e+04 -9.385e-4 
 4.500e+04 -9.385e-4 
 6.000e+04 -9.385e-4 
 7.500e+04 -1.482e-3 
 9.000e+04 -1.482e-3 
 1.050e+05 -1.482e-3 
 1.200e+05 -1.482e-3 
 1.350e+05 -1.482e-3 
 1.500e+05 -1.482e-3 
 1.650e+05 -1.482e-3 
 1.800e+05 -1.482e-3 
 1.950e+05 -1.482e-3 
 2.100e+05 -1.482e-3 
 2.250e+05 -1.482e-3 
 2.400e+05 -1.482e-3 
 2.550e+05 -1.696e-3 
 2.700e+05 -1.696e-3 
 2.850e+05 -1.696e-3 
 3.000e+05 -1.696e-3 
 3.150e+05 -1.696e-3 
 3.300e+05 -1.696e-3 
 3.450e+05 -1.696e-3 
 3.600e+05 -1.696e-3 
 3.750e+05 -1.696e-3 
 3.900e+05 -1.696e-3 
 4.050e+05 -1.696e-3 
 4.200e+05 -1.696e-3 
 4.350e+05 -1.696e-3 
 4.500e+05 -1.696e-3 
 4.650e+05 -1.696e-3 
 4.800e+05 -1.696e-3 
 4.950e+05 -1.696e-3 
 5.100e+05 -1.696e-3 
 5.250e+05 -1.696e-3 
 5.400e+05 -1.696e-3 
 5.550e+05 -1.696e-3 
 5.700e+05 -1.696e-3 
 5.850e+05 -1.696e-3 
 6.000e+05 -1.696e-3 
 6.150e+05 -1.696e-3 
 6.300e+05 -1.696e-3 
 6.450e+05 -1.696e-3 
 6.600e+05 -1.696e-3 
 6.750e+05 -1.696e-3 
 6.900e+05 -1.696e-3 
 7.050e+05 -1.696e-3 
 7.200e+05 -1.696e-3 
 7.350e+05 -1.696e-3 
 7.500e+05 -1.696e-3 
 7.650e+05 -1.696e-3 
 7.800e+05 -1.696e-3 
 7.950e+05 -1.696e-3 
 8.100e+05 -1.696e-3 
 8.250e+05 -1.696e-3 
 8.400e+05 -1.696e-3 
 8.550e+05 -1.696e-3 
 8.700e+05 -1.696e-3 
 8.850e+05 -1.696e-3 
 9.000e+05 -1.696e-3 
 9.150e+05 -1.696e-3 
 9.300e+05 -1.696e-3 
 9.450e+05 -1.696e-3 
 9.600e+05 -1.696e-3 
 9.750e+05 -1.696e-3 
 9.900e+05 -1.696e-3 
 1.005e+06 -1.696e-3 
 1.020e+06 -1.696e-3 
 1.035e+06 -1.696e-3 
 1.050e+06 -1.696e-3 
 1.065e+06 -1.696e-3 
 1.080e+06 -1.696e-3 
 1.095e+06 -1.696e-3 
 1.110e+06 -1.696e-3 
 1.125e+06 -1.696e-3 
 1.140e+06 -1.696e-3 
 1.155e+06 -1.696e-3 
 1.170e+06 -1.696e-3 
 1.185e+06 -1.696e-3 
 1.200e+06 -1.696e-3 
 1.215e+06 -1.696e-3 
 1.230e+06 -1.696e-3 
 1.245e+06 -1.696e-3 
 1.260e+06 -1.696e-3 
 1.275e+06 -1.696e-3 
 1.290e+06 -1.696e-3 
 1.305e+06 -1.696e-3 
 1.320e+06 -1.696e-3 
 1.335e+06 -1.696e-3 
 1.350e+06 -1.696e-3 
 1.365e+06 -1.696e-3 
 1.380e+06 -1.696e-3 
 1.395e+06 -1.696e-3 
 1.410e+06 -1.696e-3 
 1.425e+06 -1.696e-3 
 1.440e+06 -1.696e-3 
 1.455e+06 -1.696e-3 
 1.470e+06 -1.696e-3 
 1.485e+06 -1.696e-3 
 1.500e+06 -1.696e-3 
 1.515e+06 -1.696e-3 
 1.530e+06 -1.696e-3 
 1.545e+06 -1.696e-3 
 1.560e+06 -1.696e-3 
 1.575e+06 -1.696e-3 
 1.590e+06 -1.696e-3 
 1.605e+06 -1.696e-3 
 1.620e+06 -1.696e-3 
 1.635e+06 -1.696e-3 
 1.650e+06 -1.696e-3 
 1.665e+06 -1.696e-3 
 1.680e+06 -1.696e-3 
 1.695e+06 -1.696e-3 
 1.710e+06 -1.696e-3 
 1.725e+06 -1.696e-3 
 1.740e+06 -1.696e-3 
 1.755e+06 -1.696e-3 
 1.770e+06 -1.696e-3 
 1.785e+06 -1.696e-3 
 1.800e+06 -1.696e-3 
 1.815e+06 -1.696e-3 
 1.830e+06 -1.696e-3 
 1.845e+06 -1.696e-3 
 1.860e+06 -1.696e-3 
 1.875e+06 -1.696e-3 
 1.890e+06 -1.696e-3 
 1.905e+06 -1.696e-3 
 1.920e+06 -1.696e-3 
 1.935e+06 -1.696e-3 
 1.950e+06 -1.696e-3 
 1.965e+06 -1.696e-3 
 1.980e+06 -1.696e-3 
 1.995e+06 -1.696e-3 
 2.010e+06 -1.696e-3 
 2.025e+06 -1.696e-3 
 2.040e+06 -1.696e-3 
 2.055e+06 -1.696e-3 
 2.070e+06 -1.696e-3 
 2.085e+06 -1.696e-3 
 2.100e+06 -1.696e-3 
 2.115e+06 -1.696e-3 
 2.130e+06 -1.696e-3 
 2.145e+06 -1.696e-3 
 2.160e+06 -1.696e-3 
 2.175e+06 -1.696e-3 
 2.190e+06 -1.696e-3 
 2.205e+06 -1.696e-3 
 2.220e+06 -1.696e-3 
 2.235e+06 -1.696e-3 
 2.250e+06 -1.696e-3 
 2.265e+06 -1.696e-3 
 2.280e+06 -1.696e-3 
 2.295e+06 -1.696e-3 
 2.310e+06 -1.696e-3 
 2.325e+06 -1.696e-3 
 2.340e+06 -1.696e-3 
 2.355e+06 -1.696e-3 
 2.370e+06 -1.696e-3 
 2.385e+06 -1.696e-3 
 2.400e+06 -1.696e-3 
 2.415e+06 -1.696e-3 
 2.430e+06 -1.696e-3 
 2.445e+06 -1.696e-3 
 2.460e+06 -1.696e-3 
 2.475e+06 -1.696e-3 
 2.490e+06 -1.696e-3 
 2.505e+06 -1.696e-3 
 2.520e+06 -1.696e-3 
 2.535e+06 -1.696e-3 
 2.550e+06 -1.696e-3 
 2.565e+06 -1.696e-3 
 2.580e+06 -1.696e-3 
 2.595e+06 -1.696e-3 
 2.610e+06 -1.696e-3 
 2.625e+06 -1.696e-3 
 2.640e+06 -1.696e-3 
 2.655e+06 -1.696e-3 
 2.670e+06 -1.696e-3 
 2.685e+06 -1.696e-3 
 2.700e+06 -1.696e-3 
 2.715e+06 -1.696e-3 
 2.730e+06 -1.696e-3 
 2.745e+06 -1.696e-3 
 2.760e+06 -1.696e-3 
 2.775e+06 -1.696e-3 
 2.790e+06 -1.696e-3 
 2.805e+06 -1.696e-3 
 2.820e+06 -1.696e-3 
 2.835e+06 -1.696e-3 
 2.850e+06 -1.696e-3 
 2.865e+06 -1.696e-3 
 2.880e+06 -1.696e-3 
 2.895e+06 -1.696e-3 
 2.910e+06 -1.696e-3 
 2.925e+06 -1.696e-3 
 2.940e+06 -1.696e-3 
 2.955e+06 -1.696e-3 
 2.970e+06 -1.696e-3 
 2.985e+06 -1.696e-3 
 3.000e+06 -1.696e-3 
 3.015e+06 -1.696e-3 
 3.030e+06 -1.696e-3 
 3.045e+06 -1.696e-3 
 3.060e+06 -1.696e-3 
 3.075e+06 -1.696e-3 
 3.090e+06 -1.696e-3 
 3.105e+06 -1.696e-3 
 3.120e+06 -1.696e-3 
 3.135e+06 -1.696e-3 
 3.150e+06 -1.696e-3 
 3.165e+06 -1.696e-3 
 3.180e+06 -1.696e-3 
 3.195e+06 -1.696e-3 
 3.210e+06 -1.696e-3 
 3.225e+06 -1.696e-3 
 3.240e+06 -1.696e-3 
 3.255e+06 -1.696e-3 
 3.270e+06 -1.696e-3 
 3.285e+06 -1.696e-3 
 3.300e+06 -1.696e-3 
 3.315e+06 -1.696e-3 
 3.330e+06 -1.696e-3 
 3.345e+06 -1.696e-3 
 3.360e+06 -1.696e-3 
 3.375e+06 -1.696e-3 
 3.390e+06 -1.696e-3 
 3.405e+06 -1.696e-3 
 3.420e+06 -1.696e-3 
 3.435e+06 -1.696e-3 
 3.450e+06 -1.696e-3 
 3.465e+06 -1.696e-3 
 3.480e+06 -1.696e-3 
 3.495e+06 -1.696e-3 
 3.510e+06 -1.696e-3 
 3.525e+06 -1.696e-3 
 3.540e+06 -1.696e-3 
 3.555e+06 -1.696e-3 
 3.570e+06 -1.696e-3 
 3.585e+06 -1.696e-3 
 3.600e+06 -1.696e-3 
 3.615e+06 -1.696e-3 
 3.630e+06 -1.696e-3 
 3.645e+06 -1.696e-3 
 3.660e+06 -1.696e-3 
 3.675e+06 -1.696e-3 
 3.690e+06 -1.696e-3 
 3.705e+06 -1.696e-3 
 3.720e+06 -1.696e-3 
 3.735e+06 -1.696e-3 
 3.750e+06 -1.696e-3 
 3.765e+06 -1.696e-3 
 3.780e+06 -1.696e-3 
 3.795e+06 -1.696e-3 
 3.810e+06 -1.696e-3 
 3.825e+06 -1.696e-3 
 3.840e+06 -1.696e-3 
 3.855e+06 -1.696e-3 
 3.870e+06 -1.696e-3 
 3.885e+06 -1.696e-3 
 3.900e+06 -1.696e-3 
 3.915e+06 -1.696e-3 
 3.930e+06 -1.696e-3 
 3.945e+06 -1.696e-3 
 3.960e+06 -1.696e-3 
 3.975e+06 -1.696e-3 
 3.990e+06 -1.696e-3 
 4.005e+06 -1.696e-3 
 4.020e+06 -1.696e-3 
 4.035e+06 -1.696e-3 
 4.050e+06 -1.696e-3 
 4.065e+06 -1.696e-3 
 4.080e+06 -1.696e-3 
 4.095e+06 -1.696e-3 
 4.110e+06 -1.696e-3 
 4.125e+06 -1.696e-3 
 4.140e+06 -1.696e-3 
 4.155e+06 -1.696e-3 
 4.170e+06 -1.696e-3 
 4.185e+06 -1.696e-3 
 4.200e+06 -1.696e-3 
 4.215e+06 -1.696e-3 
 4.230e+06 -1.696e-3 
 4.245e+06 -1.696e-3 
 4.260e+06 -1.696e-3 
 4.275e+06 -1.696e-3 
 4.290e+06 -1.696e-3 
 4.305e+06 -1.696e-3 
 4.320e+06 -1.696e-3 
 4.335e+06 -1.696e-3 
 4.350e+06 -1.696e-3 
 4.365e+06 -1.696e-3 
 4.380e+06 -1.696e-3 
 4.395e+06 -1.696e-3 
 4.410e+06 -1.696e-3 
 4.425e+06 -1.696e-3 
 4.440e+06 -1.696e-3 
 4.455e+06 -1.696e-3 
 4.470e+06 -1.696e-3 
 4.485e+06 -1.696e-3 
 4.500e+06 -1.696e-3 


==> figures/Figure_3/f_Tpost_2.txt <==
n c 
  4.000e+06 -1.996e-03 
  4.000e+06 -1.996e-03 
  4.000e+06 -2.005e-03 
  4.000e+06 -2.055e-03 
  4.000e+06 -2.072e-03 
  4.000e+06 -2.078e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.001e+06 -2.080e-03 
  4.002e+06 -2.193e-03 
  4.002e+06 -2.193e-03 
  4.002e+06 -2.280e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.002e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.003e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.004e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.005e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.006e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.007e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.008e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.009e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.010e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.011e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.012e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.013e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.481e-03 
  4.014e+06 -3.678e-03 
  4.014e+06 -3.678e-03 
  4.014e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.015e+06 -4.157e-03 
  4.016e+06 -4.252e-03 
  4.016e+06 -4.252e-03 
  4.016e+06 -4.252e-03 
  4.016e+06 -4.252e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.016e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.017e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.018e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.019e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.020e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.021e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.022e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.023e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.024e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.025e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.026e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.027e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.028e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.029e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.030e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.031e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.032e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.033e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.034e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.035e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.036e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.037e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.038e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.039e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.040e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.041e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.042e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.043e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.044e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.045e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.046e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.047e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.048e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.049e+06 -4.488e-03 
  4.050e+06 -4.488e-03 
  4.050e+06 -4.488e-03 
  4.050e+06 -4.488e-03 
  4.050e+06 -4.488e-03 
  4.050e+06 -4.488e-03 
  4.050e+06 -4.488e-03 


==> figures/Figure_3/f_Tpost_3.txt <==
n c 
  4.000e+06 -1.282e-03 
  4.000e+06 -1.282e-03 
  4.000e+06 -1.282e-03 
  4.000e+06 -1.282e-03 
  4.000e+06 -1.282e-03 
  4.000e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.001e+06 -1.282e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.002e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.003e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.004e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.005e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.006e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.007e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.008e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.009e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.010e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.011e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.012e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.013e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.014e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.015e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.016e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.017e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.018e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.019e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.020e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.021e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.022e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.023e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.024e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.025e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.026e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.027e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.028e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.029e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.030e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.031e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.032e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.033e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.034e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.035e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.036e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.037e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.038e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.039e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.040e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.041e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.042e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.043e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.044e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.045e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.046e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.047e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.048e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.049e+06 -1.396e-03 
  4.050e+06 -1.396e-03 
  4.050e+06 -1.396e-03 
  4.050e+06 -1.396e-03 
  4.050e+06 -1.396e-03 
  4.050e+06 -1.396e-03 
  4.050e+06 -1.396e-03 


==> figures/Figure_3/f_Tpost_4.txt <==
n c 
  4.000e+06 -7.074e-3 
  4.000e+06 -7.074e-3 
  4.000e+06 -7.573e-3 
  4.000e+06 -7.591e-3 
  4.000e+06 -7.591e-3 
  4.000e+06 -7.591e-3 
  4.001e+06 -7.591e-3 
  4.001e+06 -7.654e-3 
  4.001e+06 -7.654e-3 
  4.001e+06 -8.085e-3 
  4.001e+06 -8.085e-3 
  4.001e+06 -8.085e-3 
  4.001e+06 -8.369e-3 
  4.001e+06 -8.369e-3 
  4.001e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.002e+06 -8.369e-3 
  4.003e+06 -8.369e-3 
  4.003e+06 -8.369e-3 
  4.003e+06 -8.369e-3 
  4.003e+06 -8.369e-3 
  4.003e+06 -8.369e-3 
  4.003e+06 -8.613e-3 
  4.003e+06 -8.613e-3 
  4.003e+06 -8.613e-3 
  4.003e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.004e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.005e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.006e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.007e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.008e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.009e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.010e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.011e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.012e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.013e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.014e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.015e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.016e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.017e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.018e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.019e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.020e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.021e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.022e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.023e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.024e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.025e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.026e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.027e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.028e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.029e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.030e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.031e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.032e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.033e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.034e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.035e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.036e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.037e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.038e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.039e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.040e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.041e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.042e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.043e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.044e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.045e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.046e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.047e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.048e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.049e+06 -8.613e-3 
  4.050e+06 -8.613e-3 
  4.050e+06 -8.613e-3 
  4.050e+06 -8.613e-3 
  4.050e+06 -8.613e-3 
  4.050e+06 -8.613e-3 
  4.050e+06 -8.613e-3 


==> figures/Figure_3/f_Trand_2.txt <==
n c 
 0.000e+00 -1.632e-05 
 6.000e+03 -1.285e-04 
 1.200e+04 -1.285e-04 
 1.800e+04 -1.285e-04 
 2.400e+04 -1.285e-04 
 3.000e+04 -1.285e-04 
 3.600e+04 -1.285e-04 
 4.200e+04 -1.285e-04 
 4.800e+04 -1.285e-04 
 5.400e+04 -1.285e-04 
 6.000e+04 -1.285e-04 
 6.600e+04 -1.285e-04 
 7.200e+04 -1.285e-04 
 7.800e+04 -1.285e-04 
 8.400e+04 -1.285e-04 
 9.000e+04 -1.285e-04 
 9.600e+04 -1.285e-04 
 1.020e+05 -1.285e-04 
 1.080e+05 -1.285e-04 
 1.140e+05 -1.285e-04 
 1.200e+05 -1.285e-04 
 1.260e+05 -1.285e-04 
 1.320e+05 -1.285e-04 
 1.380e+05 -1.285e-04 
 1.440e+05 -1.285e-04 
 1.500e+05 -1.285e-04 
 1.560e+05 -1.285e-04 
 1.620e+05 -1.285e-04 
 1.680e+05 -1.285e-04 
 1.740e+05 -1.285e-04 
 1.800e+05 -1.285e-04 
 1.860e+05 -1.285e-04 
 1.920e+05 -1.285e-04 
 1.980e+05 -1.285e-04 
 2.040e+05 -1.285e-04 
 2.100e+05 -1.285e-04 
 2.160e+05 -1.285e-04 
 2.220e+05 -1.285e-04 
 2.280e+05 -1.285e-04 
 2.340e+05 -1.285e-04 
 2.400e+05 -1.285e-04 
 2.460e+05 -1.285e-04 
 2.520e+05 -1.285e-04 
 2.580e+05 -1.285e-04 
 2.640e+05 -1.285e-04 
 2.700e+05 -1.285e-04 
 2.760e+05 -1.285e-04 
 2.820e+05 -1.285e-04 
 2.880e+05 -1.285e-04 
 2.940e+05 -1.285e-04 
 3.000e+05 -1.285e-04 
 3.060e+05 -1.285e-04 
 3.120e+05 -1.285e-04 
 3.180e+05 -2.192e-04 
 3.240e+05 -2.192e-04 
 3.300e+05 -2.192e-04 
 3.360e+05 -2.192e-04 
 3.420e+05 -2.273e-04 
 3.480e+05 -2.273e-04 
 3.540e+05 -2.440e-04 
 3.600e+05 -2.440e-04 
 3.660e+05 -2.440e-04 
 3.720e+05 -2.440e-04 
 3.780e+05 -2.440e-04 
 3.840e+05 -2.440e-04 
 3.900e+05 -2.440e-04 
 3.960e+05 -2.440e-04 
 4.020e+05 -2.440e-04 
 4.080e+05 -2.440e-04 
 4.140e+05 -2.440e-04 
 4.200e+05 -2.440e-04 
 4.260e+05 -2.440e-04 
 4.320e+05 -2.440e-04 
 4.380e+05 -2.440e-04 
 4.440e+05 -2.440e-04 
 4.500e+05 -2.440e-04 
 4.560e+05 -2.440e-04 
 4.620e+05 -2.440e-04 
 4.680e+05 -2.440e-04 
 4.740e+05 -2.440e-04 
 4.800e+05 -2.440e-04 
 4.860e+05 -2.440e-04 
 4.920e+05 -2.440e-04 
 4.980e+05 -2.440e-04 
 5.040e+05 -2.440e-04 
 5.100e+05 -2.440e-04 
 5.160e+05 -2.440e-04 
 5.220e+05 -2.440e-04 
 5.280e+05 -2.440e-04 
 5.340e+05 -2.440e-04 
 5.400e+05 -2.440e-04 
 5.460e+05 -2.440e-04 
 5.520e+05 -2.440e-04 
 5.580e+05 -2.440e-04 
 5.640e+05 -2.440e-04 
 5.700e+05 -2.440e-04 
 5.760e+05 -2.440e-04 
 5.820e+05 -2.440e-04 
 5.880e+05 -2.440e-04 
 5.940e+05 -2.440e-04 
 6.000e+05 -2.440e-04 
 6.060e+05 -2.440e-04 
 6.120e+05 -2.440e-04 
 6.180e+05 -2.440e-04 
 6.240e+05 -2.440e-04 
 6.300e+05 -2.440e-04 
 6.360e+05 -2.440e-04 
 6.420e+05 -2.440e-04 
 6.480e+05 -2.759e-04 
 6.540e+05 -2.759e-04 
 6.600e+05 -2.759e-04 
 6.660e+05 -2.759e-04 
 6.720e+05 -2.759e-04 
 6.780e+05 -2.759e-04 
 6.840e+05 -2.759e-04 
 6.900e+05 -2.759e-04 
 6.960e+05 -2.759e-04 
 7.020e+05 -2.759e-04 
 7.080e+05 -2.759e-04 
 7.140e+05 -2.759e-04 
 7.200e+05 -2.759e-04 
 7.260e+05 -2.759e-04 
 7.320e+05 -2.759e-04 
 7.380e+05 -2.759e-04 
 7.440e+05 -2.759e-04 
 7.500e+05 -2.759e-04 
 7.560e+05 -2.759e-04 
 7.620e+05 -2.759e-04 
 7.680e+05 -2.759e-04 
 7.740e+05 -2.759e-04 
 7.800e+05 -2.759e-04 
 7.860e+05 -2.759e-04 
 7.920e+05 -2.759e-04 
 7.980e+05 -2.759e-04 
 8.040e+05 -2.759e-04 
 8.100e+05 -2.759e-04 
 8.160e+05 -2.759e-04 
 8.220e+05 -2.759e-04 
 8.280e+05 -2.759e-04 
 8.340e+05 -2.759e-04 
 8.400e+05 -2.759e-04 
 8.460e+05 -2.759e-04 
 8.520e+05 -2.759e-04 
 8.580e+05 -2.759e-04 
 8.640e+05 -2.759e-04 
 8.700e+05 -2.759e-04 
 8.760e+05 -2.759e-04 
 8.820e+05 -2.759e-04 
 8.880e+05 -2.759e-04 
 8.940e+05 -2.759e-04 
 9.000e+05 -2.759e-04 
 9.060e+05 -2.759e-04 
 9.120e+05 -2.759e-04 
 9.180e+05 -2.759e-04 
 9.240e+05 -2.759e-04 
 9.300e+05 -2.759e-04 
 9.360e+05 -2.759e-04 
 9.420e+05 -2.759e-04 
 9.480e+05 -2.759e-04 
 9.540e+05 -2.759e-04 
 9.600e+05 -3.541e-04 
 9.660e+05 -3.541e-04 
 9.720e+05 -3.541e-04 
 9.780e+05 -3.541e-04 
 9.840e+05 -3.541e-04 
 9.900e+05 -3.541e-04 
 9.960e+05 -3.541e-04 
 1.002e+06 -3.541e-04 
 1.008e+06 -3.541e-04 
 1.014e+06 -3.541e-04 
 1.020e+06 -3.541e-04 
 1.026e+06 -3.541e-04 
 1.032e+06 -3.541e-04 
 1.038e+06 -3.541e-04 
 1.044e+06 -3.836e-04 
 1.050e+06 -3.836e-04 
 1.056e+06 -4.256e-04 
 1.062e+06 -4.256e-04 
 1.068e+06 -4.256e-04 
 1.074e+06 -4.256e-04 
 1.080e+06 -4.256e-04 
 1.086e+06 -4.256e-04 
 1.092e+06 -4.256e-04 
 1.098e+06 -4.256e-04 
 1.104e+06 -4.256e-04 
 1.110e+06 -4.256e-04 
 1.116e+06 -4.256e-04 
 1.122e+06 -4.256e-04 
 1.128e+06 -4.256e-04 
 1.134e+06 -4.256e-04 
 1.140e+06 -4.256e-04 
 1.146e+06 -4.256e-04 
 1.152e+06 -4.256e-04 
 1.158e+06 -4.256e-04 
 1.164e+06 -4.256e-04 
 1.170e+06 -4.256e-04 
 1.176e+06 -4.256e-04 
 1.182e+06 -4.256e-04 
 1.188e+06 -4.256e-04 
 1.194e+06 -4.256e-04 
 1.200e+06 -4.256e-04 
 1.206e+06 -4.256e-04 
 1.212e+06 -4.256e-04 
 1.218e+06 -4.256e-04 
 1.224e+06 -4.256e-04 
 1.230e+06 -4.256e-04 
 1.236e+06 -4.256e-04 
 1.242e+06 -4.256e-04 
 1.248e+06 -4.256e-04 
 1.254e+06 -4.256e-04 
 1.260e+06 -4.256e-04 
 1.266e+06 -4.256e-04 
 1.272e+06 -4.256e-04 
 1.278e+06 -4.256e-04 
 1.284e+06 -4.256e-04 
 1.290e+06 -4.256e-04 
 1.296e+06 -4.256e-04 
 1.302e+06 -4.256e-04 
 1.308e+06 -4.256e-04 
 1.314e+06 -4.256e-04 
 1.320e+06 -4.256e-04 
 1.326e+06 -4.256e-04 
 1.332e+06 -4.256e-04 
 1.338e+06 -4.256e-04 
 1.344e+06 -4.256e-04 
 1.350e+06 -4.256e-04 
 1.356e+06 -4.256e-04 
 1.362e+06 -4.256e-04 
 1.368e+06 -4.256e-04 
 1.374e+06 -4.256e-04 
 1.380e+06 -4.256e-04 
 1.386e+06 -4.256e-04 
 1.392e+06 -4.256e-04 
 1.398e+06 -4.256e-04 
 1.404e+06 -4.256e-04 
 1.410e+06 -4.256e-04 
 1.416e+06 -4.256e-04 
 1.422e+06 -4.256e-04 
 1.428e+06 -4.256e-04 
 1.434e+06 -4.256e-04 
 1.440e+06 -4.256e-04 
 1.446e+06 -4.256e-04 
 1.452e+06 -4.256e-04 
 1.458e+06 -4.256e-04 
 1.464e+06 -4.256e-04 
 1.470e+06 -4.256e-04 
 1.476e+06 -4.256e-04 
 1.482e+06 -4.256e-04 
 1.488e+06 -4.256e-04 
 1.494e+06 -4.256e-04 
 1.500e+06 -4.256e-04 


==> figures/Figure_3/f_Trand_3.txt <==
n c 
 0.000e+00 -1.686e-04 
 6.000e+03 -2.611e-04 
 1.200e+04 -2.611e-04 
 1.800e+04 -2.611e-04 
 2.400e+04 -2.611e-04 
 3.000e+04 -2.611e-04 
 3.600e+04 -2.611e-04 
 4.200e+04 -2.611e-04 
 4.800e+04 -2.611e-04 
 5.400e+04 -2.611e-04 
 6.000e+04 -2.611e-04 
 6.600e+04 -2.615e-04 
 7.200e+04 -2.632e-04 
 7.800e+04 -2.632e-04 
 8.400e+04 -2.632e-04 
 9.000e+04 -2.632e-04 
 9.600e+04 -2.632e-04 
 1.020e+05 -2.632e-04 
 1.080e+05 -2.632e-04 
 1.140e+05 -2.632e-04 
 1.200e+05 -2.632e-04 
 1.260e+05 -2.632e-04 
 1.320e+05 -2.632e-04 
 1.380e+05 -2.632e-04 
 1.440e+05 -2.632e-04 
 1.500e+05 -2.632e-04 
 1.560e+05 -2.632e-04 
 1.620e+05 -2.632e-04 
 1.680e+05 -2.632e-04 
 1.740e+05 -2.632e-04 
 1.800e+05 -2.632e-04 
 1.860e+05 -2.632e-04 
 1.920e+05 -2.632e-04 
 1.980e+05 -2.632e-04 
 2.040e+05 -2.632e-04 
 2.100e+05 -2.632e-04 
 2.160e+05 -2.632e-04 
 2.220e+05 -2.632e-04 
 2.280e+05 -2.632e-04 
 2.340e+05 -2.632e-04 
 2.400e+05 -2.632e-04 
 2.460e+05 -2.632e-04 
 2.520e+05 -2.632e-04 
 2.580e+05 -2.632e-04 
 2.640e+05 -2.632e-04 
 2.700e+05 -2.632e-04 
 2.760e+05 -2.632e-04 
 2.820e+05 -2.632e-04 
 2.880e+05 -2.632e-04 
 2.940e+05 -2.632e-04 
 3.000e+05 -2.632e-04 
 3.060e+05 -2.632e-04 
 3.120e+05 -2.632e-04 
 3.180e+05 -2.632e-04 
 3.240e+05 -2.632e-04 
 3.300e+05 -2.632e-04 
 3.360e+05 -2.632e-04 
 3.420e+05 -2.632e-04 
 3.480e+05 -2.632e-04 
 3.540e+05 -2.632e-04 
 3.600e+05 -2.632e-04 
 3.660e+05 -2.632e-04 
 3.720e+05 -2.632e-04 
 3.780e+05 -2.632e-04 
 3.840e+05 -2.632e-04 
 3.900e+05 -2.632e-04 
 3.960e+05 -2.632e-04 
 4.020e+05 -2.632e-04 
 4.080e+05 -2.632e-04 
 4.140e+05 -2.632e-04 
 4.200e+05 -2.632e-04 
 4.260e+05 -2.632e-04 
 4.320e+05 -2.632e-04 
 4.380e+05 -2.632e-04 
 4.440e+05 -2.632e-04 
 4.500e+05 -2.632e-04 
 4.560e+05 -2.632e-04 
 4.620e+05 -2.632e-04 
 4.680e+05 -2.632e-04 
 4.740e+05 -2.632e-04 
 4.800e+05 -2.632e-04 
 4.860e+05 -2.632e-04 
 4.920e+05 -2.632e-04 
 4.980e+05 -3.411e-04 
 5.040e+05 -3.411e-04 
 5.100e+05 -3.634e-04 
 5.160e+05 -3.634e-04 
 5.220e+05 -3.634e-04 
 5.280e+05 -3.634e-04 
 5.340e+05 -4.061e-04 
 5.400e+05 -4.061e-04 
 5.460e+05 -4.061e-04 
 5.520e+05 -4.061e-04 
 5.580e+05 -4.061e-04 
 5.640e+05 -4.061e-04 
 5.700e+05 -4.061e-04 
 5.760e+05 -4.061e-04 
 5.820e+05 -4.061e-04 
 5.880e+05 -4.061e-04 
 5.940e+05 -4.061e-04 
 6.000e+05 -4.061e-04 
 6.060e+05 -4.061e-04 
 6.120e+05 -4.061e-04 
 6.180e+05 -4.061e-04 
 6.240e+05 -4.061e-04 
 6.300e+05 -4.061e-04 
 6.360e+05 -4.061e-04 
 6.420e+05 -4.061e-04 
 6.480e+05 -4.061e-04 
 6.540e+05 -4.061e-04 
 6.600e+05 -4.061e-04 
 6.660e+05 -4.061e-04 
 6.720e+05 -4.061e-04 
 6.780e+05 -4.061e-04 
 6.840e+05 -4.061e-04 
 6.900e+05 -4.061e-04 
 6.960e+05 -4.061e-04 
 7.020e+05 -4.061e-04 
 7.080e+05 -4.061e-04 
 7.140e+05 -4.061e-04 
 7.200e+05 -4.061e-04 
 7.260e+05 -4.061e-04 
 7.320e+05 -4.061e-04 
 7.380e+05 -4.061e-04 
 7.440e+05 -4.061e-04 
 7.500e+05 -4.061e-04 
 7.560e+05 -5.477e-04 
 7.620e+05 -5.477e-04 
 7.680e+05 -6.970e-04 
 7.740e+05 -6.970e-04 
 7.800e+05 -8.149e-04 
 7.860e+05 -8.149e-04 
 7.920e+05 -8.149e-04 
 7.980e+05 -8.149e-04 
 8.040e+05 -8.149e-04 
 8.100e+05 -8.149e-04 
 8.160e+05 -8.149e-04 
 8.220e+05 -8.149e-04 
 8.280e+05 -8.149e-04 
 8.340e+05 -8.149e-04 
 8.400e+05 -8.149e-04 
 8.460e+05 -8.149e-04 
 8.520e+05 -8.149e-04 
 8.580e+05 -8.149e-04 
 8.640e+05 -8.149e-04 
 8.700e+05 -8.149e-04 
 8.760e+05 -8.149e-04 
 8.820e+05 -8.149e-04 
 8.880e+05 -8.149e-04 
 8.940e+05 -8.149e-04 
 9.000e+05 -8.149e-04 
 9.060e+05 -8.149e-04 
 9.120e+05 -8.149e-04 
 9.180e+05 -8.149e-04 
 9.240e+05 -8.149e-04 
 9.300e+05 -8.149e-04 
 9.360e+05 -8.149e-04 
 9.420e+05 -8.149e-04 
 9.480e+05 -8.149e-04 
 9.540e+05 -8.149e-04 
 9.600e+05 -8.149e-04 
 9.660e+05 -8.149e-04 
 9.720e+05 -8.149e-04 
 9.780e+05 -8.149e-04 
 9.840e+05 -8.149e-04 
 9.900e+05 -8.149e-04 
 9.960e+05 -8.149e-04 
 1.002e+06 -8.149e-04 
 1.008e+06 -8.149e-04 
 1.014e+06 -8.149e-04 
 1.020e+06 -8.149e-04 
 1.026e+06 -8.149e-04 
 1.032e+06 -8.149e-04 
 1.038e+06 -8.149e-04 
 1.044e+06 -8.149e-04 
 1.050e+06 -8.149e-04 
 1.056e+06 -8.149e-04 
 1.062e+06 -8.149e-04 
 1.068e+06 -8.149e-04 
 1.074e+06 -8.149e-04 
 1.080e+06 -8.149e-04 
 1.086e+06 -8.149e-04 
 1.092e+06 -8.149e-04 
 1.098e+06 -8.149e-04 
 1.104e+06 -8.149e-04 
 1.110e+06 -8.149e-04 
 1.116e+06 -8.149e-04 
 1.122e+06 -8.149e-04 
 1.128e+06 -8.149e-04 
 1.134e+06 -8.149e-04 
 1.140e+06 -8.149e-04 
 1.146e+06 -8.149e-04 
 1.152e+06 -8.149e-04 
 1.158e+06 -8.149e-04 
 1.164e+06 -8.149e-04 
 1.170e+06 -8.149e-04 
 1.176e+06 -8.149e-04 
 1.182e+06 -8.149e-04 
 1.188e+06 -8.149e-04 
 1.194e+06 -8.149e-04 
 1.200e+06 -8.149e-04 
 1.206e+06 -8.149e-04 
 1.212e+06 -8.149e-04 
 1.218e+06 -8.149e-04 
 1.224e+06 -8.149e-04 
 1.230e+06 -8.149e-04 
 1.236e+06 -8.149e-04 
 1.242e+06 -8.149e-04 
 1.248e+06 -8.149e-04 
 1.254e+06 -8.149e-04 
 1.260e+06 -8.149e-04 
 1.266e+06 -8.149e-04 
 1.272e+06 -8.149e-04 
 1.278e+06 -8.149e-04 
 1.284e+06 -8.149e-04 
 1.290e+06 -8.149e-04 
 1.296e+06 -8.149e-04 
 1.302e+06 -8.149e-04 
 1.308e+06 -8.149e-04 
 1.314e+06 -8.149e-04 
 1.320e+06 -8.149e-04 
 1.326e+06 -8.149e-04 
 1.332e+06 -8.149e-04 
 1.338e+06 -8.149e-04 
 1.344e+06 -8.149e-04 
 1.350e+06 -8.149e-04 
 1.356e+06 -8.149e-04 
 1.362e+06 -8.149e-04 
 1.368e+06 -8.149e-04 
 1.374e+06 -8.149e-04 
 1.380e+06 -8.149e-04 
 1.386e+06 -8.149e-04 
 1.392e+06 -8.149e-04 
 1.398e+06 -8.149e-04 
 1.404e+06 -8.149e-04 
 1.410e+06 -8.149e-04 
 1.416e+06 -8.149e-04 
 1.422e+06 -8.149e-04 
 1.428e+06 -8.149e-04 
 1.434e+06 -8.149e-04 
 1.440e+06 -8.149e-04 
 1.446e+06 -8.149e-04 
 1.452e+06 -8.149e-04 
 1.458e+06 -8.149e-04 
 1.464e+06 -8.149e-04 
 1.470e+06 -8.149e-04 
 1.476e+06 -8.149e-04 
 1.482e+06 -8.149e-04 
 1.488e+06 -8.149e-04 
 1.494e+06 -8.149e-04 
 1.500e+06 -8.149e-04 


==> figures/Figure_3/f_Trand_4.txt <==
n c 
 0.000e+00 -1.773e-3 
 6.000e+03 -1.925e-3 
 1.200e+04 -1.925e-3 
 1.800e+04 -1.925e-3 
 2.400e+04 -1.925e-3 
 3.000e+04 -1.925e-3 
 3.600e+04 -1.925e-3 
 4.200e+04 -1.925e-3 
 4.800e+04 -1.925e-3 
 5.400e+04 -1.925e-3 
 6.000e+04 -1.925e-3 
 6.600e+04 -1.925e-3 
 7.200e+04 -1.925e-3 
 7.800e+04 -1.925e-3 
 8.400e+04 -1.925e-3 
 9.000e+04 -1.925e-3 
 9.600e+04 -1.925e-3 
 1.020e+05 -1.925e-3 
 1.080e+05 -1.925e-3 
 1.140e+05 -1.925e-3 
 1.200e+05 -1.925e-3 
 1.260e+05 -1.925e-3 
 1.320e+05 -1.925e-3 
 1.380e+05 -1.925e-3 
 1.440e+05 -1.925e-3 
 1.500e+05 -1.925e-3 
 1.560e+05 -1.925e-3 
 1.620e+05 -1.925e-3 
 1.680e+05 -1.925e-3 
 1.740e+05 -1.925e-3 
 1.800e+05 -1.925e-3 
 1.860e+05 -1.925e-3 
 1.920e+05 -1.925e-3 
 1.980e+05 -1.925e-3 
 2.040e+05 -1.925e-3 
 2.100e+05 -1.925e-3 
 2.160e+05 -1.925e-3 
 2.220e+05 -1.925e-3 
 2.280e+05 -1.925e-3 
 2.340e+05 -1.925e-3 
 2.400e+05 -1.925e-3 
 2.460e+05 -1.925e-3 
 2.520e+05 -1.925e-3 
 2.580e+05 -1.925e-3 
 2.640e+05 -1.925e-3 
 2.700e+05 -1.925e-3 
 2.760e+05 -1.925e-3 
 2.820e+05 -1.925e-3 
 2.880e+05 -1.925e-3 
 2.940e+05 -1.925e-3 
 3.000e+05 -1.925e-3 
 3.060e+05 -1.925e-3 
 3.120e+05 -1.925e-3 
 3.180e+05 -1.925e-3 
 3.240e+05 -1.925e-3 
 3.300e+05 -1.925e-3 
 3.360e+05 -1.925e-3 
 3.420e+05 -1.925e-3 
 3.480e+05 -1.925e-3 
 3.540e+05 -1.925e-3 
 3.600e+05 -1.925e-3 
 3.660e+05 -1.925e-3 
 3.720e+05 -1.925e-3 
 3.780e+05 -1.925e-3 
 3.840e+05 -1.925e-3 
 3.900e+05 -1.925e-3 
 3.960e+05 -1.925e-3 
 4.020e+05 -1.925e-3 
 4.080e+05 -1.925e-3 
 4.140e+05 -1.925e-3 
 4.200e+05 -1.925e-3 
 4.260e+05 -1.925e-3 
 4.320e+05 -1.925e-3 
 4.380e+05 -1.925e-3 
 4.440e+05 -1.925e-3 
 4.500e+05 -1.925e-3 
 4.560e+05 -1.925e-3 
 4.620e+05 -1.925e-3 
 4.680e+05 -1.925e-3 
 4.740e+05 -1.925e-3 
 4.800e+05 -1.925e-3 
 4.860e+05 -1.925e-3 
 4.920e+05 -1.925e-3 
 4.980e+05 -1.925e-3 
 5.040e+05 -1.925e-3 
 5.100e+05 -1.925e-3 
 5.160e+05 -1.925e-3 
 5.220e+05 -1.925e-3 
 5.280e+05 -1.925e-3 
 5.340e+05 -1.925e-3 
 5.400e+05 -1.925e-3 
 5.460e+05 -1.925e-3 
 5.520e+05 -1.925e-3 
 5.580e+05 -1.982e-3 
 5.640e+05 -1.982e-3 
 5.700e+05 -1.982e-3 
 5.760e+05 -1.982e-3 
 5.820e+05 -1.982e-3 
 5.880e+05 -1.982e-3 
 5.940e+05 -1.982e-3 
 6.000e+05 -1.982e-3 
 6.060e+05 -1.982e-3 
 6.120e+05 -1.982e-3 
 6.180e+05 -1.982e-3 
 6.240e+05 -1.982e-3 
 6.300e+05 -1.982e-3 
 6.360e+05 -1.982e-3 
 6.420e+05 -1.982e-3 
 6.480e+05 -1.982e-3 
 6.540e+05 -1.982e-3 
 6.600e+05 -1.982e-3 
 6.660e+05 -1.982e-3 
 6.720e+05 -1.982e-3 
 6.780e+05 -1.982e-3 
 6.840e+05 -1.982e-3 
 6.900e+05 -1.982e-3 
 6.960e+05 -1.982e-3 
 7.020e+05 -1.982e-3 
 7.080e+05 -1.982e-3 
 7.140e+05 -1.982e-3 
 7.200e+05 -1.982e-3 
 7.260e+05 -1.982e-3 
 7.320e+05 -1.982e-3 
 7.380e+05 -1.982e-3 
 7.440e+05 -1.982e-3 
 7.500e+05 -1.982e-3 
 7.560e+05 -1.982e-3 
 7.620e+05 -1.982e-3 
 7.680e+05 -1.982e-3 
 7.740e+05 -1.982e-3 
 7.800e+05 -1.982e-3 
 7.860e+05 -1.982e-3 
 7.920e+05 -1.982e-3 
 7.980e+05 -1.982e-3 
 8.040e+05 -1.982e-3 
 8.100e+05 -1.982e-3 
 8.160e+05 -1.982e-3 
 8.220e+05 -1.982e-3 
 8.280e+05 -1.982e-3 
 8.340e+05 -1.982e-3 
 8.400e+05 -1.982e-3 
 8.460e+05 -1.982e-3 
 8.520e+05 -1.982e-3 
 8.580e+05 -1.982e-3 
 8.640e+05 -1.982e-3 
 8.700e+05 -1.982e-3 
 8.760e+05 -1.982e-3 
 8.820e+05 -1.982e-3 
 8.880e+05 -1.982e-3 
 8.940e+05 -1.982e-3 
 9.000e+05 -1.982e-3 
 9.060e+05 -1.982e-3 
 9.120e+05 -1.982e-3 
 9.180e+05 -1.982e-3 
 9.240e+05 -1.982e-3 
 9.300e+05 -1.982e-3 
 9.360e+05 -1.982e-3 
 9.420e+05 -1.982e-3 
 9.480e+05 -1.982e-3 
 9.540e+05 -1.982e-3 
 9.600e+05 -1.982e-3 
 9.660e+05 -1.982e-3 
 9.720e+05 -1.982e-3 
 9.780e+05 -1.982e-3 
 9.840e+05 -1.982e-3 
 9.900e+05 -1.982e-3 
 9.960e+05 -1.982e-3 
 1.002e+06 -1.982e-3 
 1.008e+06 -1.982e-3 
 1.014e+06 -1.982e-3 
 1.020e+06 -1.982e-3 
 1.026e+06 -1.982e-3 
 1.032e+06 -1.982e-3 
 1.038e+06 -1.982e-3 
 1.044e+06 -1.982e-3 
 1.050e+06 -1.982e-3 
 1.056e+06 -1.982e-3 
 1.062e+06 -1.982e-3 
 1.068e+06 -1.982e-3 
 1.074e+06 -1.982e-3 
 1.080e+06 -1.982e-3 
 1.086e+06 -1.982e-3 
 1.092e+06 -1.982e-3 
 1.098e+06 -1.982e-3 
 1.104e+06 -1.982e-3 
 1.110e+06 -1.982e-3 
 1.116e+06 -1.982e-3 
 1.122e+06 -1.982e-3 
 1.128e+06 -1.982e-3 
 1.134e+06 -1.982e-3 
 1.140e+06 -1.982e-3 
 1.146e+06 -1.982e-3 
 1.152e+06 -1.982e-3 
 1.158e+06 -1.982e-3 
 1.164e+06 -1.982e-3 
 1.170e+06 -1.982e-3 
 1.176e+06 -1.982e-3 
 1.182e+06 -1.982e-3 
 1.188e+06 -1.982e-3 
 1.194e+06 -1.982e-3 
 1.200e+06 -1.982e-3 
 1.206e+06 -1.982e-3 
 1.212e+06 -1.982e-3 
 1.218e+06 -1.982e-3 
 1.224e+06 -1.982e-3 
 1.230e+06 -1.982e-3 
 1.236e+06 -1.982e-3 
 1.242e+06 -1.982e-3 
 1.248e+06 -1.982e-3 
 1.254e+06 -1.982e-3 
 1.260e+06 -1.982e-3 
 1.266e+06 -1.982e-3 
 1.272e+06 -1.982e-3 
 1.278e+06 -1.982e-3 
 1.284e+06 -1.982e-3 
 1.290e+06 -1.982e-3 
 1.296e+06 -1.982e-3 
 1.302e+06 -1.982e-3 
 1.308e+06 -1.982e-3 
 1.314e+06 -1.982e-3 
 1.320e+06 -1.982e-3 
 1.326e+06 -1.982e-3 
 1.332e+06 -1.982e-3 
 1.338e+06 -1.982e-3 
 1.344e+06 -1.982e-3 
 1.350e+06 -1.982e-3 
 1.356e+06 -1.982e-3 
 1.362e+06 -1.982e-3 
 1.368e+06 -1.982e-3 
 1.374e+06 -1.982e-3 
 1.380e+06 -1.982e-3 
 1.386e+06 -1.982e-3 
 1.392e+06 -1.982e-3 
 1.398e+06 -1.982e-3 
 1.404e+06 -1.982e-3 
 1.410e+06 -1.982e-3 
 1.416e+06 -1.982e-3 
 1.422e+06 -1.982e-3 
 1.428e+06 -1.982e-3 
 1.434e+06 -1.982e-3 
 1.440e+06 -1.982e-3 
 1.446e+06 -1.982e-3 
 1.452e+06 -1.982e-3 
 1.458e+06 -1.982e-3 
 1.464e+06 -1.982e-3 
 1.470e+06 -1.982e-3 
 1.476e+06 -1.982e-3 
 1.482e+06 -1.982e-3 
 1.488e+06 -1.982e-3 
 1.494e+06 -1.982e-3 
 1.500e+06 -1.982e-3 


==> figures/Figure_4/X_AE.txt <==
x y 
 6.221e-01  1.936e-01 
 9.186e-01 -4.771e-01 
-3.637e-01  2.963e-02 
-3.974e-01 -6.166e-01 
-4.032e-01 -5.369e-01 
-3.664e-01 -8.065e-01 
 6.956e-01  1.254e-01 
 6.198e-01  1.955e-01 
-3.640e-01  2.833e-02 
 6.211e-01  1.945e-01 
-3.664e-01 -8.067e-01 
-3.662e-01 -8.071e-01 
 9.192e-01 -4.811e-01 
-3.729e-01 -7.823e-01 
-4.007e-01 -1.733e-01 
 8.438e-01 -1.554e-01 
-3.663e-01 -8.070e-01 
-3.881e-01 -9.241e-02 
-3.644e-01  2.618e-02 
 9.192e-01 -4.811e-01 
 9.187e-01 -4.777e-01 
-3.967e-01 -1.448e-01 
 9.192e-01 -4.812e-01 
 6.206e-01  1.949e-01 
 8.431e-01 -1.536e-01 
-3.976e-01 -6.144e-01 
-4.030e-01 -5.392e-01 
 9.186e-01 -4.774e-01 
-4.031e-01 -5.373e-01 
 9.192e-01 -4.815e-01 
-3.664e-01 -8.066e-01 
-3.965e-01 -1.429e-01 
 9.192e-01 -4.814e-01 
 6.203e-01  1.951e-01 
 9.192e-01 -4.813e-01 
 8.443e-01 -1.569e-01 
 9.187e-01 -4.775e-01 
-4.032e-01 -5.357e-01 
 8.432e-01 -1.537e-01 
 9.187e-01 -4.776e-01 
 8.432e-01 -1.538e-01 
 9.192e-01 -4.814e-01 
-4.032e-01 -5.368e-01 
-3.730e-01 -7.821e-01 
-4.032e-01 -5.362e-01 
-3.638e-01  2.932e-02 
-3.647e-01  2.519e-02 
-3.665e-01 -8.062e-01 
-3.976e-01 -6.143e-01 
 9.186e-01 -4.773e-01 


==> figures/Figure_4/X_Z_0.txt <==
z x y c
 0.000e+00 -3.723e-01 -8.217e-01  2.003e+00 
 1.000e-03 -3.721e-01 -8.214e-01  2.003e+00 
 2.000e-03 -3.719e-01 -8.210e-01  2.003e+00 
 3.000e-03 -3.717e-01 -8.206e-01  2.003e+00 
 4.000e-03 -3.715e-01 -8.202e-01  2.003e+00 
 5.000e-03 -3.712e-01 -8.199e-01  2.003e+00 
 6.000e-03 -3.710e-01 -8.195e-01  2.003e+00 
 7.000e-03 -3.708e-01 -8.191e-01  2.003e+00 
 8.000e-03 -3.706e-01 -8.187e-01  2.003e+00 
 9.000e-03 -3.704e-01 -8.184e-01  2.003e+00 
 1.000e-02 -3.701e-01 -8.180e-01  2.003e+00 
 1.100e-02 -3.699e-01 -8.175e-01  2.002e+00 
 1.200e-02 -3.697e-01 -8.170e-01  2.002e+00 
 1.300e-02 -3.695e-01 -8.164e-01  2.002e+00 
 1.400e-02 -3.692e-01 -8.158e-01  2.002e+00 
 1.500e-02 -3.690e-01 -8.153e-01  2.002e+00 
 1.600e-02 -3.688e-01 -8.147e-01  2.002e+00 
 1.700e-02 -3.686e-01 -8.141e-01  2.002e+00 
 1.800e-02 -3.683e-01 -8.135e-01  2.002e+00 
 1.900e-02 -3.681e-01 -8.129e-01  2.002e+00 
 2.000e-02 -3.679e-01 -8.124e-01  2.002e+00 
 2.100e-02 -3.676e-01 -8.118e-01  2.002e+00 
 2.200e-02 -3.674e-01 -8.112e-01  2.002e+00 
 2.300e-02 -3.672e-01 -8.106e-01  2.002e+00 
 2.400e-02 -3.670e-01 -8.100e-01  2.002e+00 
 2.500e-02 -3.668e-01 -8.094e-01  2.002e+00 
 2.600e-02 -3.666e-01 -8.087e-01  2.002e+00 
 2.700e-02 -3.664e-01 -8.081e-01  2.002e+00 
 2.800e-02 -3.662e-01 -8.075e-01  2.002e+00 
 2.900e-02 -3.666e-01 -8.058e-01  2.002e+00 
 3.000e-02 -3.674e-01 -8.032e-01  2.002e+00 
 3.100e-02 -3.681e-01 -8.005e-01  2.002e+00 
 3.200e-02 -3.689e-01 -7.978e-01  2.002e+00 
 3.300e-02 -3.696e-01 -7.951e-01  2.001e+00 
 3.400e-02 -3.704e-01 -7.924e-01  2.001e+00 
 3.500e-02 -3.711e-01 -7.896e-01  2.001e+00 
 3.600e-02 -3.718e-01 -7.867e-01  2.001e+00 
 3.700e-02 -3.726e-01 -7.838e-01  2.001e+00 
 3.800e-02 -3.733e-01 -7.809e-01  2.000e+00 
 3.900e-02 -3.740e-01 -7.779e-01  2.000e+00 
 4.000e-02 -3.747e-01 -7.749e-01  2.000e+00 
 4.100e-02 -3.754e-01 -7.718e-01  2.000e+00 
 4.200e-02 -3.761e-01 -7.687e-01  2.000e+00 
 4.300e-02 -3.768e-01 -7.656e-01  2.000e+00 
 4.400e-02 -3.775e-01 -7.624e-01  2.000e+00 
 4.500e-02 -3.781e-01 -7.591e-01  2.000e+00 
 4.600e-02 -3.788e-01 -7.558e-01  2.000e+00 
 4.700e-02 -3.795e-01 -7.525e-01  2.000e+00 
 4.800e-02 -3.801e-01 -7.491e-01  2.000e+00 
 4.900e-02 -3.808e-01 -7.456e-01  2.000e+00 
 5.000e-02 -3.814e-01 -7.421e-01  2.000e+00 
 5.100e-02 -3.820e-01 -7.386e-01  2.000e+00 
 5.200e-02 -3.827e-01 -7.350e-01  2.001e+00 
 5.300e-02 -3.833e-01 -7.313e-01  2.001e+00 
 5.400e-02 -3.839e-01 -7.276e-01  2.001e+00 
 5.500e-02 -3.845e-01 -7.239e-01  2.001e+00 
 5.600e-02 -3.851e-01 -7.201e-01  2.002e+00 
 5.700e-02 -3.857e-01 -7.162e-01  2.002e+00 
 5.800e-02 -3.863e-01 -7.123e-01  2.002e+00 
 5.900e-02 -3.869e-01 -7.083e-01  2.003e+00 
 6.000e-02 -3.875e-01 -7.043e-01  2.003e+00 
 6.100e-02 -3.881e-01 -7.002e-01  2.004e+00 
 6.200e-02 -3.887e-01 -6.961e-01  2.004e+00 
 6.300e-02 -3.892e-01 -6.919e-01  2.005e+00 
 6.400e-02 -3.898e-01 -6.876e-01  2.005e+00 
 6.500e-02 -3.903e-01 -6.833e-01  2.005e+00 
 6.600e-02 -3.909e-01 -6.790e-01  2.004e+00 
 6.700e-02 -3.914e-01 -6.745e-01  2.004e+00 
 6.800e-02 -3.920e-01 -6.700e-01  2.003e+00 
 6.900e-02 -3.925e-01 -6.655e-01  2.003e+00 
 7.000e-02 -3.930e-01 -6.609e-01  2.002e+00 
 7.100e-02 -3.935e-01 -6.562e-01  2.002e+00 
 7.200e-02 -3.940e-01 -6.514e-01  2.002e+00 
 7.300e-02 -3.945e-01 -6.466e-01  2.001e+00 
 7.400e-02 -3.950e-01 -6.418e-01  2.001e+00 
 7.500e-02 -3.955e-01 -6.368e-01  2.001e+00 
 7.600e-02 -3.960e-01 -6.318e-01  2.001e+00 
 7.700e-02 -3.965e-01 -6.268e-01  2.001e+00 
 7.800e-02 -3.969e-01 -6.217e-01  2.001e+00 
 7.900e-02 -3.974e-01 -6.165e-01  2.001e+00 
 8.000e-02 -3.978e-01 -6.112e-01  2.001e+00 
 8.100e-02 -3.983e-01 -6.059e-01  2.001e+00 
 8.200e-02 -3.987e-01 -6.005e-01  2.001e+00 
 8.300e-02 -3.992e-01 -5.951e-01  2.001e+00 
 8.400e-02 -3.996e-01 -5.895e-01  2.001e+00 
 8.500e-02 -4.000e-01 -5.839e-01  2.002e+00 
 8.600e-02 -4.004e-01 -5.783e-01  2.002e+00 
 8.700e-02 -4.009e-01 -5.726e-01  2.003e+00 
 8.800e-02 -4.013e-01 -5.668e-01  2.002e+00 
 8.900e-02 -4.017e-01 -5.609e-01  2.002e+00 
 9.000e-02 -4.020e-01 -5.550e-01  2.002e+00 
 9.100e-02 -4.024e-01 -5.490e-01  2.001e+00 
 9.200e-02 -4.028e-01 -5.429e-01  2.001e+00 
 9.300e-02 -4.032e-01 -5.367e-01  2.001e+00 
 9.400e-02 -4.035e-01 -5.305e-01  2.001e+00 
 9.500e-02 -4.039e-01 -5.243e-01  2.002e+00 
 9.600e-02 -4.043e-01 -5.179e-01  2.002e+00 
 9.700e-02 -4.046e-01 -5.115e-01  2.002e+00 
 9.800e-02 -4.049e-01 -5.050e-01  2.002e+00 
 9.900e-02 -4.053e-01 -4.984e-01  2.003e+00 
 1.000e-01 -4.056e-01 -4.918e-01  2.004e+00 
 1.010e-01 -4.059e-01 -4.851e-01  2.004e+00 
 1.020e-01 -4.062e-01 -4.783e-01  2.005e+00 
 1.030e-01 -4.065e-01 -4.715e-01  2.006e+00 
 1.040e-01 -4.068e-01 -4.646e-01  2.007e+00 
 1.050e-01 -4.071e-01 -4.576e-01  2.008e+00 
 1.060e-01 -4.074e-01 -4.506e-01  2.009e+00 
 1.070e-01 -4.077e-01 -4.434e-01  2.010e+00 
 1.080e-01 -4.080e-01 -4.363e-01  2.012e+00 
 1.090e-01 -4.083e-01 -4.290e-01  2.013e+00 
 1.100e-01 -4.085e-01 -4.217e-01  2.015e+00 
 1.110e-01 -4.088e-01 -4.143e-01  2.017e+00 
 1.120e-01 -4.090e-01 -4.068e-01  2.019e+00 
 1.130e-01 -4.093e-01 -3.993e-01  2.021e+00 
 1.140e-01 -4.095e-01 -3.917e-01  2.023e+00 
 1.150e-01 -4.097e-01 -3.841e-01  2.025e+00 
 1.160e-01 -4.100e-01 -3.764e-01  2.028e+00 
 1.170e-01 -4.102e-01 -3.686e-01  2.030e+00 
 1.180e-01 -4.104e-01 -3.607e-01  2.033e+00 
 1.190e-01 -4.106e-01 -3.528e-01  2.030e+00 
 1.200e-01 -4.108e-01 -3.449e-01  2.027e+00 
 1.210e-01 -4.110e-01 -3.368e-01  2.025e+00 
 1.220e-01 -4.112e-01 -3.287e-01  2.022e+00 
 1.230e-01 -4.113e-01 -3.205e-01  2.020e+00 
 1.240e-01 -4.107e-01 -3.113e-01  2.017e+00 
 1.250e-01 -4.100e-01 -3.020e-01  2.015e+00 
 1.260e-01 -4.094e-01 -2.926e-01  2.013e+00 
 1.270e-01 -4.087e-01 -2.832e-01  2.011e+00 
 1.280e-01 -4.081e-01 -2.737e-01  2.009e+00 
 1.290e-01 -4.074e-01 -2.641e-01  2.007e+00 
 1.300e-01 -4.067e-01 -2.544e-01  2.006e+00 
 1.310e-01 -4.060e-01 -2.447e-01  2.004e+00 
 1.320e-01 -4.053e-01 -2.349e-01  2.003e+00 
 1.330e-01 -4.046e-01 -2.251e-01  2.002e+00 
 1.340e-01 -4.039e-01 -2.152e-01  2.001e+00 
 1.350e-01 -4.032e-01 -2.053e-01  2.001e+00 
 1.360e-01 -4.025e-01 -1.952e-01  2.001e+00 
 1.370e-01 -4.017e-01 -1.852e-01  2.000e+00 
 1.380e-01 -4.008e-01 -1.743e-01  2.000e+00 
 1.390e-01 -3.994e-01 -1.629e-01  2.001e+00 
 1.400e-01 -3.977e-01 -1.511e-01  2.001e+00 
 1.410e-01 -3.959e-01 -1.393e-01  2.001e+00 
 1.420e-01 -3.942e-01 -1.274e-01  2.001e+00 
 1.430e-01 -3.919e-01 -1.141e-01  2.000e+00 
 1.440e-01 -3.895e-01 -1.005e-01  2.000e+00 
 1.450e-01 -3.871e-01 -8.678e-02  2.000e+00 
 1.460e-01 -3.847e-01 -7.303e-02  2.001e+00 
 1.470e-01 -3.822e-01 -5.924e-02  2.002e+00 
 1.480e-01 -3.798e-01 -4.541e-02  2.003e+00 
 1.490e-01 -3.771e-01 -3.260e-02  2.004e+00 
 1.500e-01 -3.745e-01 -2.001e-02  2.003e+00 
 1.510e-01 -3.717e-01 -7.403e-03  2.002e+00 
 1.520e-01 -3.690e-01  5.219e-03  2.001e+00 
 1.530e-01 -3.663e-01  1.785e-02  2.001e+00 
 1.540e-01 -3.635e-01  3.049e-02  2.001e+00 
 1.550e-01 -3.607e-01  4.312e-02  2.001e+00 
 1.560e-01 -3.579e-01  5.575e-02  2.002e+00 
 1.570e-01 -3.549e-01  6.652e-02  2.002e+00 
 1.580e-01 -3.517e-01  7.609e-02  2.003e+00 
 1.590e-01 -3.485e-01  8.565e-02  2.004e+00 
 1.600e-01 -3.453e-01  9.521e-02  2.006e+00 
 1.610e-01 -3.420e-01  1.032e-01  2.007e+00 
 1.620e-01 -3.387e-01  1.110e-01  2.008e+00 
 1.630e-01 -3.354e-01  1.187e-01  2.010e+00 
 1.640e-01 -3.320e-01  1.265e-01  2.011e+00 
 1.650e-01 -3.284e-01  1.345e-01  2.013e+00 
 1.660e-01 -3.246e-01  1.429e-01  2.015e+00 
 1.670e-01 -3.208e-01  1.513e-01  2.018e+00 
 1.680e-01 -3.169e-01  1.597e-01  2.020e+00 
 1.690e-01 -3.130e-01  1.681e-01  2.023e+00 
 1.700e-01 -3.091e-01  1.764e-01  2.025e+00 
 1.710e-01 -3.052e-01  1.847e-01  2.028e+00 
 1.720e-01 -3.012e-01  1.930e-01  2.031e+00 
 1.730e-01 -2.973e-01  2.012e-01  2.035e+00 
 1.740e-01 -2.933e-01  2.095e-01  2.038e+00 
 1.750e-01 -2.893e-01  2.176e-01  2.042e+00 
 1.760e-01 -2.853e-01  2.258e-01  2.045e+00 
 1.770e-01 -2.812e-01  2.339e-01  2.049e+00 
 1.780e-01 -2.790e-01  2.392e-01  2.052e+00 
 1.790e-01 -2.777e-01  2.430e-01  2.054e+00 
 1.800e-01 -2.765e-01  2.467e-01  2.055e+00 
 1.810e-01 -2.752e-01  2.505e-01  2.057e+00 
 1.820e-01 -2.739e-01  2.542e-01  2.059e+00 
 1.830e-01 -2.726e-01  2.580e-01  2.061e+00 
 1.840e-01 -2.713e-01  2.617e-01  2.063e+00 
 1.850e-01 -2.700e-01  2.654e-01  2.065e+00 
 1.860e-01 -2.687e-01  2.691e-01  2.067e+00 
 1.870e-01 -2.673e-01  2.728e-01  2.069e+00 
 1.880e-01 -2.660e-01  2.764e-01  2.071e+00 
 1.890e-01 -2.646e-01  2.800e-01  2.073e+00 
 1.900e-01 -2.633e-01  2.837e-01  2.075e+00 
 1.910e-01 -2.619e-01  2.873e-01  2.078e+00 
 1.920e-01 -2.606e-01  2.908e-01  2.080e+00 
 1.930e-01 -2.592e-01  2.944e-01  2.082e+00 
 1.940e-01 -2.575e-01  2.978e-01  2.084e+00 
 1.950e-01 -2.554e-01  3.011e-01  2.086e+00 
 1.960e-01 -2.533e-01  3.044e-01  2.088e+00 
 1.970e-01 -2.512e-01  3.077e-01  2.091e+00 
 1.980e-01 -2.491e-01  3.109e-01  2.093e+00 
 1.990e-01 -2.470e-01  3.141e-01  2.095e+00 
 2.000e-01 -2.449e-01  3.174e-01  2.097e+00 
 2.010e-01 -2.428e-01  3.205e-01  2.100e+00 
 2.020e-01 -2.406e-01  3.237e-01  2.102e+00 
 2.030e-01 -2.385e-01  3.269e-01  2.104e+00 
 2.040e-01 -2.363e-01  3.300e-01  2.107e+00 
 2.050e-01 -2.342e-01  3.331e-01  2.109e+00 
 2.060e-01 -2.320e-01  3.362e-01  2.112e+00 
 2.070e-01 -2.298e-01  3.392e-01  2.114e+00 
 2.080e-01 -2.277e-01  3.423e-01  2.117e+00 
 2.090e-01 -2.255e-01  3.453e-01  2.119e+00 
 2.100e-01 -2.233e-01  3.483e-01  2.121e+00 
 2.110e-01 -2.211e-01  3.513e-01  2.124e+00 
 2.120e-01 -2.189e-01  3.543e-01  2.126e+00 
 2.130e-01 -2.166e-01  3.572e-01  2.129e+00 
 2.140e-01 -2.144e-01  3.601e-01  2.131e+00 
 2.150e-01 -2.122e-01  3.630e-01  2.134e+00 
 2.160e-01 -2.099e-01  3.659e-01  2.137e+00 
 2.170e-01 -2.077e-01  3.688e-01  2.139e+00 
 2.180e-01 -2.055e-01  3.716e-01  2.142e+00 
 2.190e-01 -2.032e-01  3.744e-01  2.144e+00 
 2.200e-01 -2.008e-01  3.772e-01  2.147e+00 
 2.210e-01 -1.980e-01  3.797e-01  2.150e+00 
 2.220e-01 -1.951e-01  3.822e-01  2.152e+00 
 2.230e-01 -1.922e-01  3.846e-01  2.155e+00 
 2.240e-01 -1.894e-01  3.871e-01  2.158e+00 
 2.250e-01 -1.865e-01  3.895e-01  2.160e+00 
 2.260e-01 -1.836e-01  3.920e-01  2.163e+00 
 2.270e-01 -1.805e-01  3.945e-01  2.166e+00 
 2.280e-01 -1.775e-01  3.969e-01  2.169e+00 
 2.290e-01 -1.745e-01  3.994e-01  2.171e+00 
 2.300e-01 -1.714e-01  4.018e-01  2.174e+00 
 2.310e-01 -1.684e-01  4.042e-01  2.177e+00 
 2.320e-01 -1.653e-01  4.066e-01  2.180e+00 
 2.330e-01 -1.622e-01  4.090e-01  2.183e+00 
 2.340e-01 -1.592e-01  4.113e-01  2.186e+00 
 2.350e-01 -1.561e-01  4.137e-01  2.189e+00 
 2.360e-01 -1.530e-01  4.160e-01  2.190e+00 
 2.370e-01 -1.511e-01  4.179e-01  2.189e+00 
 2.380e-01 -1.492e-01  4.198e-01  2.188e+00 
 2.390e-01 -1.472e-01  4.217e-01  2.188e+00 
 2.400e-01 -1.453e-01  4.236e-01  2.187e+00 
 2.410e-01 -1.433e-01  4.254e-01  2.186e+00 
 2.420e-01 -1.414e-01  4.273e-01  2.185e+00 
 2.430e-01 -1.394e-01  4.291e-01  2.184e+00 
 2.440e-01 -1.364e-01  4.305e-01  2.182e+00 
 2.450e-01 -1.320e-01  4.313e-01  2.179e+00 
 2.460e-01 -1.276e-01  4.321e-01  2.176e+00 
 2.470e-01 -1.232e-01  4.328e-01  2.173e+00 
 2.480e-01 -1.188e-01  4.336e-01  2.170e+00 
 2.490e-01 -1.123e-01  4.332e-01  2.166e+00 
 2.500e-01 -1.051e-01  4.325e-01  2.160e+00 
 2.510e-01 -9.783e-02  4.318e-01  2.155e+00 
 2.520e-01 -9.059e-02  4.310e-01  2.151e+00 
 2.530e-01 -8.334e-02  4.302e-01  2.146e+00 
 2.540e-01 -7.609e-02  4.295e-01  2.141e+00 
 2.550e-01 -6.883e-02  4.287e-01  2.137e+00 
 2.560e-01 -6.157e-02  4.279e-01  2.134e+00 
 2.570e-01 -5.431e-02  4.270e-01  2.130e+00 
 2.580e-01 -4.704e-02  4.262e-01  2.127e+00 
 2.590e-01 -3.743e-02  4.245e-01  2.124e+00 
 2.600e-01 -2.779e-02  4.228e-01  2.121e+00 
 2.610e-01 -1.815e-02  4.210e-01  2.120e+00 
 2.620e-01 -8.514e-03  4.193e-01  2.120e+00 
 2.630e-01  1.117e-03  4.175e-01  2.123e+00 
 2.640e-01  1.074e-02  4.157e-01  2.127e+00 
 2.650e-01  2.035e-02  4.139e-01  2.134e+00 
 2.660e-01  2.995e-02  4.121e-01  2.143e+00 
 2.670e-01  3.954e-02  4.102e-01  2.156e+00 
 2.680e-01  4.911e-02  4.084e-01  2.172e+00 
 2.690e-01  5.866e-02  4.065e-01  2.191e+00 
 2.700e-01  6.820e-02  4.047e-01  2.214e+00 
 2.710e-01  7.770e-02  4.028e-01  2.240e+00 
 2.720e-01  8.719e-02  4.009e-01  2.268e+00 
 2.730e-01  9.665e-02  3.989e-01  2.299e+00 
 2.740e-01  1.061e-01  3.970e-01  2.331e+00 
 2.750e-01  1.155e-01  3.951e-01  2.363e+00 
 2.760e-01  1.248e-01  3.931e-01  2.394e+00 
 2.770e-01  1.342e-01  3.911e-01  2.422e+00 
 2.780e-01  1.435e-01  3.891e-01  2.445e+00 
 2.790e-01  1.527e-01  3.871e-01  2.462e+00 
 2.800e-01  1.620e-01  3.851e-01  2.472e+00 
 2.810e-01  1.711e-01  3.831e-01  2.474e+00 
 2.820e-01  1.803e-01  3.811e-01  2.467e+00 
 2.830e-01  1.894e-01  3.790e-01  2.451e+00 
 2.840e-01  1.984e-01  3.770e-01  2.427e+00 
 2.850e-01  2.074e-01  3.749e-01  2.397e+00 
 2.860e-01  2.163e-01  3.728e-01  2.362e+00 
 2.870e-01  2.252e-01  3.707e-01  2.324e+00 
 2.880e-01  2.339e-01  3.686e-01  2.286e+00 
 2.890e-01  2.418e-01  3.663e-01  2.250e+00 
 2.900e-01  2.496e-01  3.640e-01  2.216e+00 
 2.910e-01  2.574e-01  3.617e-01  2.188e+00 
 2.920e-01  2.652e-01  3.594e-01  2.165e+00 
 2.930e-01  2.729e-01  3.570e-01  2.151e+00 
 2.940e-01  2.805e-01  3.547e-01  2.145e+00 
 2.950e-01  2.881e-01  3.523e-01  2.147e+00 
 2.960e-01  2.957e-01  3.500e-01  2.158e+00 
 2.970e-01  3.032e-01  3.476e-01  2.176e+00 
 2.980e-01  3.107e-01  3.452e-01  2.201e+00 
 2.990e-01  3.181e-01  3.428e-01  2.231e+00 
 3.000e-01  3.255e-01  3.404e-01  2.264e+00 
 3.010e-01  3.328e-01  3.380e-01  2.299e+00 
 3.020e-01  3.400e-01  3.356e-01  2.334e+00 
 3.030e-01  3.467e-01  3.335e-01  2.365e+00 
 3.040e-01  3.528e-01  3.317e-01  2.392e+00 
 3.050e-01  3.588e-01  3.299e-01  2.416e+00 
 3.060e-01  3.648e-01  3.281e-01  2.436e+00 
 3.070e-01  3.708e-01  3.263e-01  2.452e+00 
 3.080e-01  3.767e-01  3.244e-01  2.464e+00 
 3.090e-01  3.825e-01  3.226e-01  2.471e+00 
 3.100e-01  3.884e-01  3.206e-01  2.474e+00 
 3.110e-01  3.942e-01  3.187e-01  2.473e+00 
 3.120e-01  4.000e-01  3.167e-01  2.469e+00 
 3.130e-01  4.057e-01  3.147e-01  2.461e+00 
 3.140e-01  4.114e-01  3.128e-01  2.450e+00 
 3.150e-01  4.170e-01  3.108e-01  2.433e+00 
 3.160e-01  4.226e-01  3.088e-01  2.415e+00 
 3.170e-01  4.282e-01  3.068e-01  2.395e+00 
 3.180e-01  4.337e-01  3.048e-01  2.373e+00 
 3.190e-01  4.391e-01  3.028e-01  2.351e+00 
 3.200e-01  4.446e-01  3.008e-01  2.329e+00 
 3.210e-01  4.499e-01  2.988e-01  2.306e+00 
 3.220e-01  4.553e-01  2.968e-01  2.284e+00 
 3.230e-01  4.606e-01  2.948e-01  2.262e+00 
 3.240e-01  4.658e-01  2.928e-01  2.241e+00 
 3.250e-01  4.710e-01  2.908e-01  2.221e+00 
 3.260e-01  4.762e-01  2.887e-01  2.202e+00 
 3.270e-01  4.813e-01  2.867e-01  2.184e+00 
 3.280e-01  4.863e-01  2.847e-01  2.166e+00 
 3.290e-01  4.914e-01  2.827e-01  2.150e+00 
 3.300e-01  4.963e-01  2.806e-01  2.136e+00 
 3.310e-01  5.008e-01  2.784e-01  2.123e+00 
 3.320e-01  5.048e-01  2.761e-01  2.113e+00 
 3.330e-01  5.087e-01  2.737e-01  2.103e+00 
 3.340e-01  5.125e-01  2.714e-01  2.094e+00 
 3.350e-01  5.160e-01  2.692e-01  2.087e+00 
 3.360e-01  5.195e-01  2.671e-01  2.080e+00 
 3.370e-01  5.230e-01  2.649e-01  2.073e+00 
 3.380e-01  5.264e-01  2.627e-01  2.067e+00 
 3.390e-01  5.298e-01  2.606e-01  2.061e+00 
 3.400e-01  5.331e-01  2.584e-01  2.056e+00 
 3.410e-01  5.365e-01  2.562e-01  2.051e+00 
 3.420e-01  5.398e-01  2.541e-01  2.047e+00 
 3.430e-01  5.431e-01  2.519e-01  2.043e+00 
 3.440e-01  5.464e-01  2.497e-01  2.039e+00 
 3.450e-01  5.496e-01  2.476e-01  2.035e+00 
 3.460e-01  5.528e-01  2.454e-01  2.032e+00 
 3.470e-01  5.560e-01  2.432e-01  2.029e+00 
 3.480e-01  5.592e-01  2.410e-01  2.027e+00 
 3.490e-01  5.624e-01  2.388e-01  2.024e+00 
 3.500e-01  5.655e-01  2.367e-01  2.022e+00 
 3.510e-01  5.686e-01  2.345e-01  2.020e+00 
 3.520e-01  5.716e-01  2.323e-01  2.019e+00 
 3.530e-01  5.747e-01  2.301e-01  2.017e+00 
 3.540e-01  5.777e-01  2.279e-01  2.016e+00 
 3.550e-01  5.807e-01  2.257e-01  2.015e+00 
 3.560e-01  5.837e-01  2.236e-01  2.013e+00 
 3.570e-01  5.866e-01  2.214e-01  2.013e+00 
 3.580e-01  5.896e-01  2.192e-01  2.012e+00 
 3.590e-01  5.925e-01  2.170e-01  2.011e+00 
 3.600e-01  5.954e-01  2.148e-01  2.011e+00 
 3.610e-01  5.982e-01  2.126e-01  2.010e+00 
 3.620e-01  6.010e-01  2.105e-01  2.010e+00 
 3.630e-01  6.039e-01  2.083e-01  2.009e+00 
 3.640e-01  6.066e-01  2.061e-01  2.009e+00 
 3.650e-01  6.094e-01  2.039e-01  2.009e+00 
 3.660e-01  6.122e-01  2.017e-01  2.009e+00 
 3.670e-01  6.149e-01  1.995e-01  2.009e+00 
 3.680e-01  6.176e-01  1.973e-01  2.009e+00 
 3.690e-01  6.203e-01  1.952e-01  2.009e+00 
 3.700e-01  6.229e-01  1.930e-01  2.009e+00 
 3.710e-01  6.255e-01  1.908e-01  2.010e+00 
 3.720e-01  6.282e-01  1.886e-01  2.009e+00 
 3.730e-01  6.307e-01  1.864e-01  2.009e+00 
 3.740e-01  6.333e-01  1.843e-01  2.008e+00 
 3.750e-01  6.359e-01  1.821e-01  2.007e+00 
 3.760e-01  6.384e-01  1.799e-01  2.007e+00 
 3.770e-01  6.409e-01  1.777e-01  2.006e+00 
 3.780e-01  6.434e-01  1.755e-01  2.005e+00 
 3.790e-01  6.458e-01  1.734e-01  2.005e+00 
 3.800e-01  6.483e-01  1.712e-01  2.004e+00 
 3.810e-01  6.507e-01  1.690e-01  2.004e+00 
 3.820e-01  6.531e-01  1.669e-01  2.004e+00 
 3.830e-01  6.555e-01  1.647e-01  2.003e+00 
 3.840e-01  6.578e-01  1.625e-01  2.003e+00 
 3.850e-01  6.602e-01  1.604e-01  2.002e+00 
 3.860e-01  6.625e-01  1.582e-01  2.002e+00 
 3.870e-01  6.648e-01  1.560e-01  2.002e+00 
 3.880e-01  6.671e-01  1.539e-01  2.002e+00 
 3.890e-01  6.693e-01  1.517e-01  2.001e+00 
 3.900e-01  6.716e-01  1.496e-01  2.001e+00 
 3.910e-01  6.738e-01  1.474e-01  2.001e+00 
 3.920e-01  6.760e-01  1.453e-01  2.001e+00 
 3.930e-01  6.782e-01  1.431e-01  2.001e+00 
 3.940e-01  6.804e-01  1.410e-01  2.001e+00 
 3.950e-01  6.825e-01  1.388e-01  2.001e+00 
 3.960e-01  6.846e-01  1.367e-01  2.000e+00 
 3.970e-01  6.867e-01  1.345e-01  2.000e+00 
 3.980e-01  6.888e-01  1.324e-01  2.000e+00 
 3.990e-01  6.909e-01  1.303e-01  2.000e+00 
 4.000e-01  6.930e-01  1.281e-01  2.000e+00 
 4.010e-01  6.950e-01  1.260e-01  2.000e+00 
 4.020e-01  6.970e-01  1.239e-01  2.000e+00 
 4.030e-01  6.990e-01  1.218e-01  2.000e+00 
 4.040e-01  7.010e-01  1.196e-01  2.000e+00 
 4.050e-01  7.030e-01  1.175e-01  2.001e+00 
 4.060e-01  7.049e-01  1.154e-01  2.001e+00 
 4.070e-01  7.069e-01  1.131e-01  2.000e+00 
 4.080e-01  7.088e-01  1.104e-01  2.000e+00 
 4.090e-01  7.107e-01  1.077e-01  2.000e+00 
 4.100e-01  7.126e-01  1.050e-01  2.000e+00 
 4.110e-01  7.145e-01  1.023e-01  2.000e+00 
 4.120e-01  7.164e-01  9.957e-02  2.000e+00 
 4.130e-01  7.182e-01  9.686e-02  2.000e+00 
 4.140e-01  7.201e-01  9.416e-02  2.000e+00 
 4.150e-01  7.219e-01  9.146e-02  2.000e+00 
 4.160e-01  7.237e-01  8.876e-02  2.000e+00 
 4.170e-01  7.255e-01  8.607e-02  2.000e+00 
 4.180e-01  7.273e-01  8.338e-02  2.000e+00 
 4.190e-01  7.290e-01  8.069e-02  2.000e+00 
 4.200e-01  7.308e-01  7.801e-02  2.001e+00 
 4.210e-01  7.325e-01  7.533e-02  2.001e+00 
 4.220e-01  7.342e-01  7.265e-02  2.001e+00 
 4.230e-01  7.359e-01  6.997e-02  2.001e+00 
 4.240e-01  7.376e-01  6.730e-02  2.001e+00 
 4.250e-01  7.392e-01  6.464e-02  2.002e+00 
 4.260e-01  7.409e-01  6.197e-02  2.002e+00 
 4.270e-01  7.425e-01  5.931e-02  2.002e+00 
 4.280e-01  7.442e-01  5.666e-02  2.002e+00 
 4.290e-01  7.458e-01  5.400e-02  2.003e+00 
 4.300e-01  7.474e-01  5.136e-02  2.003e+00 
 4.310e-01  7.489e-01  4.871e-02  2.003e+00 
 4.320e-01  7.505e-01  4.607e-02  2.004e+00 
 4.330e-01  7.521e-01  4.344e-02  2.004e+00 
 4.340e-01  7.536e-01  4.080e-02  2.005e+00 
 4.350e-01  7.551e-01  3.818e-02  2.005e+00 
 4.360e-01  7.566e-01  3.555e-02  2.005e+00 
 4.370e-01  7.581e-01  3.293e-02  2.006e+00 
 4.380e-01  7.596e-01  3.032e-02  2.006e+00 
 4.390e-01  7.611e-01  2.771e-02  2.007e+00 
 4.400e-01  7.626e-01  2.510e-02  2.007e+00 
 4.410e-01  7.640e-01  2.250e-02  2.008e+00 
 4.420e-01  7.655e-01  1.990e-02  2.008e+00 
 4.430e-01  7.669e-01  1.731e-02  2.009e+00 
 4.440e-01  7.683e-01  1.472e-02  2.010e+00 
 4.450e-01  7.697e-01  1.214e-02  2.010e+00 
 4.460e-01  7.711e-01  9.563e-03  2.010e+00 
 4.470e-01  7.724e-01  6.990e-03  2.009e+00 
 4.480e-01  7.738e-01  4.422e-03  2.009e+00 
 4.490e-01  7.752e-01  1.860e-03  2.008e+00 
 4.500e-01  7.765e-01 -6.983e-04  2.008e+00 
 4.510e-01  7.778e-01 -3.251e-03  2.007e+00 
 4.520e-01  7.791e-01 -5.799e-03  2.007e+00 
 4.530e-01  7.804e-01 -8.341e-03  2.006e+00 
 4.540e-01  7.817e-01 -1.088e-02  2.006e+00 
 4.550e-01  7.830e-01 -1.341e-02  2.005e+00 
 4.560e-01  7.843e-01 -1.594e-02  2.005e+00 
 4.570e-01  7.856e-01 -1.846e-02  2.005e+00 
 4.580e-01  7.866e-01 -2.045e-02  2.004e+00 
 4.590e-01  7.876e-01 -2.243e-02  2.004e+00 
 4.600e-01  7.886e-01 -2.440e-02  2.004e+00 
 4.610e-01  7.896e-01 -2.637e-02  2.004e+00 
 4.620e-01  7.906e-01 -2.834e-02  2.003e+00 
 4.630e-01  7.915e-01 -3.030e-02  2.003e+00 
 4.640e-01  7.925e-01 -3.226e-02  2.003e+00 
 4.650e-01  7.935e-01 -3.421e-02  2.003e+00 
 4.660e-01  7.944e-01 -3.616e-02  2.003e+00 
 4.670e-01  7.954e-01 -3.810e-02  2.002e+00 
 4.680e-01  7.963e-01 -4.004e-02  2.002e+00 
 4.690e-01  7.972e-01 -4.198e-02  2.002e+00 
 4.700e-01  7.982e-01 -4.390e-02  2.002e+00 
 4.710e-01  7.991e-01 -4.583e-02  2.002e+00 
 4.720e-01  8.000e-01 -4.775e-02  2.002e+00 
 4.730e-01  8.009e-01 -4.966e-02  2.002e+00 
 4.740e-01  8.018e-01 -5.157e-02  2.002e+00 
 4.750e-01  8.027e-01 -5.347e-02  2.001e+00 
 4.760e-01  8.036e-01 -5.537e-02  2.001e+00 
 4.770e-01  8.044e-01 -5.727e-02  2.001e+00 
 4.780e-01  8.053e-01 -5.916e-02  2.001e+00 
 4.790e-01  8.061e-01 -6.104e-02  2.001e+00 
 4.800e-01  8.070e-01 -6.292e-02  2.001e+00 
 4.810e-01  8.078e-01 -6.479e-02  2.001e+00 
 4.820e-01  8.087e-01 -6.666e-02  2.001e+00 
 4.830e-01  8.095e-01 -6.853e-02  2.001e+00 
 4.840e-01  8.103e-01 -7.039e-02  2.001e+00 
 4.850e-01  8.112e-01 -7.224e-02  2.001e+00 
 4.860e-01  8.120e-01 -7.409e-02  2.001e+00 
 4.870e-01  8.128e-01 -7.594e-02  2.001e+00 
 4.880e-01  8.136e-01 -7.778e-02  2.001e+00 
 4.890e-01  8.144e-01 -7.961e-02  2.001e+00 
 4.900e-01  8.151e-01 -8.144e-02  2.001e+00 
 4.910e-01  8.159e-01 -8.326e-02  2.001e+00 
 4.920e-01  8.167e-01 -8.508e-02  2.001e+00 
 4.930e-01  8.175e-01 -8.690e-02  2.001e+00 
 4.940e-01  8.182e-01 -8.871e-02  2.001e+00 
 4.950e-01  8.190e-01 -9.051e-02  2.001e+00 
 4.960e-01  8.197e-01 -9.231e-02  2.001e+00 
 4.970e-01  8.205e-01 -9.410e-02  2.002e+00 
 4.980e-01  8.212e-01 -9.589e-02  2.002e+00 
 4.990e-01  8.219e-01 -9.767e-02  2.002e+00 
 5.000e-01  8.227e-01 -9.945e-02  2.002e+00 
 5.010e-01  8.234e-01 -1.012e-01  2.002e+00 
 5.020e-01  8.241e-01 -1.030e-01  2.002e+00 
 5.030e-01  8.248e-01 -1.048e-01  2.002e+00 
 5.040e-01  8.255e-01 -1.065e-01  2.002e+00 
 5.050e-01  8.262e-01 -1.083e-01  2.003e+00 
 5.060e-01  8.269e-01 -1.100e-01  2.003e+00 
 5.070e-01  8.276e-01 -1.118e-01  2.003e+00 
 5.080e-01  8.283e-01 -1.135e-01  2.003e+00 
 5.090e-01  8.289e-01 -1.152e-01  2.003e+00 
 5.100e-01  8.296e-01 -1.170e-01  2.003e+00 
 5.110e-01  8.303e-01 -1.187e-01  2.003e+00 
 5.120e-01  8.309e-01 -1.204e-01  2.003e+00 
 5.130e-01  8.316e-01 -1.221e-01  2.003e+00 
 5.140e-01  8.322e-01 -1.238e-01  2.003e+00 
 5.150e-01  8.329e-01 -1.255e-01  2.002e+00 
 5.160e-01  8.335e-01 -1.272e-01  2.002e+00 
 5.170e-01  8.342e-01 -1.289e-01  2.002e+00 
 5.180e-01  8.348e-01 -1.306e-01  2.002e+00 
 5.190e-01  8.354e-01 -1.323e-01  2.002e+00 
 5.200e-01  8.360e-01 -1.339e-01  2.002e+00 
 5.210e-01  8.367e-01 -1.356e-01  2.002e+00 
 5.220e-01  8.373e-01 -1.373e-01  2.002e+00 
 5.230e-01  8.379e-01 -1.389e-01  2.002e+00 
 5.240e-01  8.385e-01 -1.406e-01  2.002e+00 
 5.250e-01  8.391e-01 -1.422e-01  2.002e+00 
 5.260e-01  8.397e-01 -1.439e-01  2.002e+00 
 5.270e-01  8.403e-01 -1.455e-01  2.002e+00 
 5.280e-01  8.408e-01 -1.472e-01  2.002e+00 
 5.290e-01  8.414e-01 -1.488e-01  2.002e+00 
 5.300e-01  8.420e-01 -1.504e-01  2.002e+00 
 5.310e-01  8.426e-01 -1.520e-01  2.002e+00 
 5.320e-01  8.431e-01 -1.536e-01  2.002e+00 
 5.330e-01  8.437e-01 -1.552e-01  2.002e+00 
 5.340e-01  8.443e-01 -1.568e-01  2.002e+00 
 5.350e-01  8.448e-01 -1.584e-01  2.002e+00 
 5.360e-01  8.454e-01 -1.600e-01  2.002e+00 
 5.370e-01  8.459e-01 -1.616e-01  2.002e+00 
 5.380e-01  8.464e-01 -1.632e-01  2.002e+00 
 5.390e-01  8.470e-01 -1.648e-01  2.002e+00 
 5.400e-01  8.475e-01 -1.664e-01  2.002e+00 
 5.410e-01  8.480e-01 -1.679e-01  2.002e+00 
 5.420e-01  8.486e-01 -1.695e-01  2.002e+00 
 5.430e-01  8.491e-01 -1.711e-01  2.002e+00 
 5.440e-01  8.496e-01 -1.726e-01  2.002e+00 
 5.450e-01  8.501e-01 -1.742e-01  2.002e+00 
 5.460e-01  8.506e-01 -1.757e-01  2.002e+00 
 5.470e-01  8.511e-01 -1.772e-01  2.002e+00 
 5.480e-01  8.516e-01 -1.788e-01  2.002e+00 
 5.490e-01  8.521e-01 -1.803e-01  2.002e+00 
 5.500e-01  8.526e-01 -1.818e-01  2.002e+00 
 5.510e-01  8.531e-01 -1.833e-01  2.003e+00 
 5.520e-01  8.536e-01 -1.848e-01  2.003e+00 
 5.530e-01  8.541e-01 -1.863e-01  2.003e+00 
 5.540e-01  8.546e-01 -1.879e-01  2.003e+00 
 5.550e-01  8.551e-01 -1.893e-01  2.003e+00 
 5.560e-01  8.555e-01 -1.908e-01  2.003e+00 
 5.570e-01  8.560e-01 -1.923e-01  2.003e+00 
 5.580e-01  8.565e-01 -1.938e-01  2.003e+00 
 5.590e-01  8.569e-01 -1.953e-01  2.004e+00 
 5.600e-01  8.574e-01 -1.968e-01  2.004e+00 
 5.610e-01  8.579e-01 -1.982e-01  2.004e+00 
 5.620e-01  8.583e-01 -1.997e-01  2.004e+00 
 5.630e-01  8.588e-01 -2.011e-01  2.004e+00 
 5.640e-01  8.592e-01 -2.026e-01  2.004e+00 
 5.650e-01  8.596e-01 -2.041e-01  2.005e+00 
 5.660e-01  8.601e-01 -2.055e-01  2.005e+00 
 5.670e-01  8.605e-01 -2.069e-01  2.005e+00 
 5.680e-01  8.610e-01 -2.084e-01  2.005e+00 
 5.690e-01  8.614e-01 -2.098e-01  2.005e+00 
 5.700e-01  8.618e-01 -2.112e-01  2.005e+00 
 5.710e-01  8.622e-01 -2.126e-01  2.006e+00 
 5.720e-01  8.627e-01 -2.140e-01  2.006e+00 
 5.730e-01  8.631e-01 -2.155e-01  2.006e+00 
 5.740e-01  8.635e-01 -2.169e-01  2.006e+00 
 5.750e-01  8.639e-01 -2.183e-01  2.006e+00 
 5.760e-01  8.643e-01 -2.197e-01  2.007e+00 
 5.770e-01  8.647e-01 -2.210e-01  2.007e+00 
 5.780e-01  8.651e-01 -2.224e-01  2.007e+00 
 5.790e-01  8.655e-01 -2.238e-01  2.007e+00 
 5.800e-01  8.659e-01 -2.252e-01  2.007e+00 
 5.810e-01  8.663e-01 -2.266e-01  2.008e+00 
 5.820e-01  8.667e-01 -2.279e-01  2.008e+00 
 5.830e-01  8.671e-01 -2.293e-01  2.008e+00 
 5.840e-01  8.675e-01 -2.306e-01  2.008e+00 
 5.850e-01  8.679e-01 -2.320e-01  2.009e+00 
 5.860e-01  8.683e-01 -2.333e-01  2.009e+00 
 5.870e-01  8.687e-01 -2.347e-01  2.009e+00 
 5.880e-01  8.690e-01 -2.360e-01  2.009e+00 
 5.890e-01  8.694e-01 -2.374e-01  2.010e+00 
 5.900e-01  8.698e-01 -2.387e-01  2.010e+00 
 5.910e-01  8.701e-01 -2.400e-01  2.010e+00 
 5.920e-01  8.705e-01 -2.413e-01  2.010e+00 
 5.930e-01  8.709e-01 -2.426e-01  2.011e+00 
 5.940e-01  8.712e-01 -2.440e-01  2.011e+00 
 5.950e-01  8.716e-01 -2.453e-01  2.011e+00 
 5.960e-01  8.720e-01 -2.466e-01  2.011e+00 
 5.970e-01  8.723e-01 -2.479e-01  2.012e+00 
 5.980e-01  8.727e-01 -2.492e-01  2.012e+00 
 5.990e-01  8.730e-01 -2.504e-01  2.012e+00 
 6.000e-01  8.734e-01 -2.517e-01  2.013e+00 
 6.010e-01  8.737e-01 -2.530e-01  2.013e+00 
 6.020e-01  8.740e-01 -2.543e-01  2.013e+00 
 6.030e-01  8.744e-01 -2.555e-01  2.013e+00 
 6.040e-01  8.747e-01 -2.568e-01  2.014e+00 
 6.050e-01  8.751e-01 -2.581e-01  2.014e+00 
 6.060e-01  8.754e-01 -2.593e-01  2.014e+00 
 6.070e-01  8.757e-01 -2.606e-01  2.015e+00 
 6.080e-01  8.761e-01 -2.618e-01  2.015e+00 
 6.090e-01  8.764e-01 -2.631e-01  2.015e+00 
 6.100e-01  8.767e-01 -2.643e-01  2.015e+00 
 6.110e-01  8.770e-01 -2.655e-01  2.016e+00 
 6.120e-01  8.774e-01 -2.668e-01  2.016e+00 
 6.130e-01  8.777e-01 -2.680e-01  2.016e+00 
 6.140e-01  8.780e-01 -2.692e-01  2.017e+00 
 6.150e-01  8.783e-01 -2.704e-01  2.017e+00 
 6.160e-01  8.786e-01 -2.716e-01  2.017e+00 
 6.170e-01  8.789e-01 -2.729e-01  2.018e+00 
 6.180e-01  8.792e-01 -2.741e-01  2.018e+00 
 6.190e-01  8.795e-01 -2.753e-01  2.018e+00 
 6.200e-01  8.798e-01 -2.765e-01  2.019e+00 
 6.210e-01  8.801e-01 -2.776e-01  2.019e+00 
 6.220e-01  8.804e-01 -2.788e-01  2.019e+00 
 6.230e-01  8.807e-01 -2.800e-01  2.020e+00 
 6.240e-01  8.810e-01 -2.812e-01  2.020e+00 
 6.250e-01  8.813e-01 -2.824e-01  2.020e+00 
 6.260e-01  8.816e-01 -2.835e-01  2.021e+00 
 6.270e-01  8.819e-01 -2.847e-01  2.021e+00 
 6.280e-01  8.822e-01 -2.859e-01  2.021e+00 
 6.290e-01  8.825e-01 -2.870e-01  2.022e+00 
 6.300e-01  8.828e-01 -2.882e-01  2.022e+00 
 6.310e-01  8.831e-01 -2.893e-01  2.022e+00 
 6.320e-01  8.833e-01 -2.905e-01  2.023e+00 
 6.330e-01  8.836e-01 -2.916e-01  2.023e+00 
 6.340e-01  8.839e-01 -2.927e-01  2.023e+00 
 6.350e-01  8.842e-01 -2.939e-01  2.024e+00 
 6.360e-01  8.844e-01 -2.950e-01  2.024e+00 
 6.370e-01  8.847e-01 -2.961e-01  2.024e+00 
 6.380e-01  8.850e-01 -2.973e-01  2.025e+00 
 6.390e-01  8.853e-01 -2.984e-01  2.025e+00 
 6.400e-01  8.855e-01 -2.995e-01  2.025e+00 
 6.410e-01  8.858e-01 -3.006e-01  2.026e+00 
 6.420e-01  8.860e-01 -3.017e-01  2.026e+00 
 6.430e-01  8.863e-01 -3.028e-01  2.027e+00 
 6.440e-01  8.866e-01 -3.039e-01  2.027e+00 
 6.450e-01  8.868e-01 -3.050e-01  2.027e+00 
 6.460e-01  8.871e-01 -3.061e-01  2.026e+00 
 6.470e-01  8.873e-01 -3.072e-01  2.026e+00 
 6.480e-01  8.876e-01 -3.082e-01  2.026e+00 
 6.490e-01  8.878e-01 -3.093e-01  2.025e+00 
 6.500e-01  8.881e-01 -3.104e-01  2.025e+00 
 6.510e-01  8.883e-01 -3.115e-01  2.025e+00 
 6.520e-01  8.886e-01 -3.125e-01  2.024e+00 
 6.530e-01  8.888e-01 -3.136e-01  2.024e+00 
 6.540e-01  8.891e-01 -3.146e-01  2.024e+00 
 6.550e-01  8.893e-01 -3.157e-01  2.023e+00 
 6.560e-01  8.896e-01 -3.168e-01  2.023e+00 
 6.570e-01  8.898e-01 -3.178e-01  2.023e+00 
 6.580e-01  8.900e-01 -3.188e-01  2.022e+00 
 6.590e-01  8.903e-01 -3.199e-01  2.022e+00 
 6.600e-01  8.905e-01 -3.209e-01  2.022e+00 
 6.610e-01  8.907e-01 -3.219e-01  2.021e+00 
 6.620e-01  8.910e-01 -3.229e-01  2.021e+00 
 6.630e-01  8.912e-01 -3.239e-01  2.021e+00 
 6.640e-01  8.914e-01 -3.248e-01  2.021e+00 
 6.650e-01  8.916e-01 -3.258e-01  2.020e+00 
 6.660e-01  8.918e-01 -3.267e-01  2.020e+00 
 6.670e-01  8.920e-01 -3.277e-01  2.020e+00 
 6.680e-01  8.922e-01 -3.286e-01  2.020e+00 
 6.690e-01  8.924e-01 -3.295e-01  2.019e+00 
 6.700e-01  8.926e-01 -3.305e-01  2.019e+00 
 6.710e-01  8.928e-01 -3.314e-01  2.019e+00 
 6.720e-01  8.930e-01 -3.323e-01  2.019e+00 
 6.730e-01  8.932e-01 -3.332e-01  2.018e+00 
 6.740e-01  8.934e-01 -3.342e-01  2.018e+00 
 6.750e-01  8.935e-01 -3.351e-01  2.018e+00 
 6.760e-01  8.937e-01 -3.360e-01  2.018e+00 
 6.770e-01  8.939e-01 -3.369e-01  2.017e+00 
 6.780e-01  8.941e-01 -3.378e-01  2.017e+00 
 6.790e-01  8.943e-01 -3.387e-01  2.017e+00 
 6.800e-01  8.945e-01 -3.396e-01  2.017e+00 
 6.810e-01  8.947e-01 -3.405e-01  2.016e+00 
 6.820e-01  8.949e-01 -3.414e-01  2.016e+00 
 6.830e-01  8.950e-01 -3.423e-01  2.016e+00 
 6.840e-01  8.952e-01 -3.432e-01  2.016e+00 
 6.850e-01  8.954e-01 -3.441e-01  2.015e+00 
 6.860e-01  8.956e-01 -3.449e-01  2.015e+00 
 6.870e-01  8.958e-01 -3.458e-01  2.015e+00 
 6.880e-01  8.959e-01 -3.467e-01  2.015e+00 
 6.890e-01  8.961e-01 -3.476e-01  2.015e+00 
 6.900e-01  8.963e-01 -3.484e-01  2.014e+00 
 6.910e-01  8.965e-01 -3.493e-01  2.014e+00 
 6.920e-01  8.966e-01 -3.502e-01  2.014e+00 
 6.930e-01  8.968e-01 -3.510e-01  2.014e+00 
 6.940e-01  8.970e-01 -3.519e-01  2.014e+00 
 6.950e-01  8.972e-01 -3.527e-01  2.013e+00 
 6.960e-01  8.973e-01 -3.536e-01  2.013e+00 
 6.970e-01  8.975e-01 -3.544e-01  2.013e+00 
 6.980e-01  8.977e-01 -3.553e-01  2.013e+00 
 6.990e-01  8.978e-01 -3.561e-01  2.013e+00 
 7.000e-01  8.980e-01 -3.570e-01  2.012e+00 
 7.010e-01  8.982e-01 -3.578e-01  2.012e+00 
 7.020e-01  8.983e-01 -3.586e-01  2.012e+00 
 7.030e-01  8.985e-01 -3.595e-01  2.012e+00 
 7.040e-01  8.987e-01 -3.603e-01  2.012e+00 
 7.050e-01  8.988e-01 -3.611e-01  2.011e+00 
 7.060e-01  8.990e-01 -3.619e-01  2.011e+00 
 7.070e-01  8.991e-01 -3.628e-01  2.011e+00 
 7.080e-01  8.993e-01 -3.636e-01  2.011e+00 
 7.090e-01  8.995e-01 -3.644e-01  2.011e+00 
 7.100e-01  8.996e-01 -3.652e-01  2.011e+00 
 7.110e-01  8.998e-01 -3.660e-01  2.010e+00 
 7.120e-01  8.999e-01 -3.668e-01  2.010e+00 
 7.130e-01  9.001e-01 -3.676e-01  2.010e+00 
 7.140e-01  9.002e-01 -3.684e-01  2.010e+00 
 7.150e-01  9.004e-01 -3.692e-01  2.010e+00 
 7.160e-01  9.005e-01 -3.700e-01  2.010e+00 
 7.170e-01  9.007e-01 -3.708e-01  2.010e+00 
 7.180e-01  9.008e-01 -3.716e-01  2.009e+00 
 7.190e-01  9.010e-01 -3.724e-01  2.009e+00 
 7.200e-01  9.011e-01 -3.732e-01  2.009e+00 
 7.210e-01  9.013e-01 -3.739e-01  2.009e+00 
 7.220e-01  9.014e-01 -3.747e-01  2.009e+00 
 7.230e-01  9.016e-01 -3.755e-01  2.009e+00 
 7.240e-01  9.017e-01 -3.763e-01  2.008e+00 
 7.250e-01  9.019e-01 -3.770e-01  2.008e+00 
 7.260e-01  9.020e-01 -3.778e-01  2.008e+00 
 7.270e-01  9.022e-01 -3.786e-01  2.008e+00 
 7.280e-01  9.023e-01 -3.793e-01  2.008e+00 
 7.290e-01  9.024e-01 -3.801e-01  2.008e+00 
 7.300e-01  9.026e-01 -3.808e-01  2.008e+00 
 7.310e-01  9.027e-01 -3.816e-01  2.008e+00 
 7.320e-01  9.029e-01 -3.824e-01  2.007e+00 
 7.330e-01  9.030e-01 -3.831e-01  2.007e+00 
 7.340e-01  9.031e-01 -3.838e-01  2.007e+00 
 7.350e-01  9.033e-01 -3.846e-01  2.007e+00 
 7.360e-01  9.034e-01 -3.853e-01  2.007e+00 
 7.370e-01  9.036e-01 -3.861e-01  2.007e+00 
 7.380e-01  9.037e-01 -3.868e-01  2.007e+00 
 7.390e-01  9.038e-01 -3.875e-01  2.007e+00 
 7.400e-01  9.040e-01 -3.883e-01  2.006e+00 
 7.410e-01  9.041e-01 -3.890e-01  2.006e+00 
 7.420e-01  9.042e-01 -3.897e-01  2.006e+00 
 7.430e-01  9.044e-01 -3.905e-01  2.006e+00 
 7.440e-01  9.045e-01 -3.912e-01  2.006e+00 
 7.450e-01  9.046e-01 -3.919e-01  2.006e+00 
 7.460e-01  9.048e-01 -3.926e-01  2.006e+00 
 7.470e-01  9.049e-01 -3.933e-01  2.006e+00 
 7.480e-01  9.050e-01 -3.940e-01  2.006e+00 
 7.490e-01  9.051e-01 -3.947e-01  2.005e+00 
 7.500e-01  9.053e-01 -3.954e-01  2.005e+00 
 7.510e-01  9.054e-01 -3.962e-01  2.005e+00 
 7.520e-01  9.055e-01 -3.969e-01  2.005e+00 
 7.530e-01  9.056e-01 -3.976e-01  2.005e+00 
 7.540e-01  9.058e-01 -3.983e-01  2.005e+00 
 7.550e-01  9.059e-01 -3.989e-01  2.005e+00 
 7.560e-01  9.060e-01 -3.996e-01  2.005e+00 
 7.570e-01  9.061e-01 -4.003e-01  2.005e+00 
 7.580e-01  9.063e-01 -4.010e-01  2.005e+00 
 7.590e-01  9.064e-01 -4.017e-01  2.005e+00 
 7.600e-01  9.065e-01 -4.024e-01  2.004e+00 
 7.610e-01  9.066e-01 -4.031e-01  2.004e+00 
 7.620e-01  9.067e-01 -4.037e-01  2.004e+00 
 7.630e-01  9.069e-01 -4.044e-01  2.004e+00 
 7.640e-01  9.070e-01 -4.051e-01  2.004e+00 
 7.650e-01  9.071e-01 -4.058e-01  2.004e+00 
 7.660e-01  9.072e-01 -4.064e-01  2.004e+00 
 7.670e-01  9.073e-01 -4.071e-01  2.004e+00 
 7.680e-01  9.075e-01 -4.078e-01  2.004e+00 
 7.690e-01  9.076e-01 -4.084e-01  2.004e+00 
 7.700e-01  9.077e-01 -4.091e-01  2.004e+00 
 7.710e-01  9.078e-01 -4.097e-01  2.004e+00 
 7.720e-01  9.079e-01 -4.104e-01  2.003e+00 
 7.730e-01  9.080e-01 -4.111e-01  2.003e+00 
 7.740e-01  9.081e-01 -4.117e-01  2.003e+00 
 7.750e-01  9.082e-01 -4.124e-01  2.003e+00 
 7.760e-01  9.084e-01 -4.130e-01  2.003e+00 
 7.770e-01  9.085e-01 -4.136e-01  2.003e+00 
 7.780e-01  9.086e-01 -4.143e-01  2.003e+00 
 7.790e-01  9.087e-01 -4.149e-01  2.003e+00 
 7.800e-01  9.088e-01 -4.156e-01  2.003e+00 
 7.810e-01  9.089e-01 -4.162e-01  2.003e+00 
 7.820e-01  9.090e-01 -4.168e-01  2.003e+00 
 7.830e-01  9.091e-01 -4.175e-01  2.003e+00 
 7.840e-01  9.092e-01 -4.181e-01  2.003e+00 
 7.850e-01  9.093e-01 -4.187e-01  2.003e+00 
 7.860e-01  9.094e-01 -4.193e-01  2.003e+00 
 7.870e-01  9.096e-01 -4.200e-01  2.003e+00 
 7.880e-01  9.097e-01 -4.206e-01  2.002e+00 
 7.890e-01  9.098e-01 -4.212e-01  2.002e+00 
 7.900e-01  9.099e-01 -4.218e-01  2.002e+00 
 7.910e-01  9.100e-01 -4.224e-01  2.002e+00 
 7.920e-01  9.101e-01 -4.231e-01  2.002e+00 
 7.930e-01  9.102e-01 -4.237e-01  2.002e+00 
 7.940e-01  9.103e-01 -4.243e-01  2.002e+00 
 7.950e-01  9.104e-01 -4.249e-01  2.002e+00 
 7.960e-01  9.105e-01 -4.255e-01  2.002e+00 
 7.970e-01  9.106e-01 -4.261e-01  2.002e+00 
 7.980e-01  9.107e-01 -4.267e-01  2.002e+00 
 7.990e-01  9.108e-01 -4.273e-01  2.002e+00 
 8.000e-01  9.109e-01 -4.279e-01  2.002e+00 
 8.010e-01  9.110e-01 -4.285e-01  2.002e+00 
 8.020e-01  9.111e-01 -4.291e-01  2.002e+00 
 8.030e-01  9.112e-01 -4.297e-01  2.002e+00 
 8.040e-01  9.113e-01 -4.302e-01  2.002e+00 
 8.050e-01  9.114e-01 -4.308e-01  2.002e+00 
 8.060e-01  9.115e-01 -4.314e-01  2.002e+00 
 8.070e-01  9.116e-01 -4.320e-01  2.002e+00 
 8.080e-01  9.117e-01 -4.326e-01  2.002e+00 
 8.090e-01  9.118e-01 -4.332e-01  2.002e+00 
 8.100e-01  9.118e-01 -4.337e-01  2.001e+00 
 8.110e-01  9.119e-01 -4.343e-01  2.001e+00 
 8.120e-01  9.120e-01 -4.349e-01  2.001e+00 
 8.130e-01  9.121e-01 -4.355e-01  2.001e+00 
 8.140e-01  9.122e-01 -4.360e-01  2.001e+00 
 8.150e-01  9.123e-01 -4.366e-01  2.001e+00 
 8.160e-01  9.124e-01 -4.372e-01  2.001e+00 
 8.170e-01  9.125e-01 -4.377e-01  2.001e+00 
 8.180e-01  9.126e-01 -4.383e-01  2.001e+00 
 8.190e-01  9.127e-01 -4.388e-01  2.001e+00 
 8.200e-01  9.128e-01 -4.394e-01  2.001e+00 
 8.210e-01  9.129e-01 -4.400e-01  2.001e+00 
 8.220e-01  9.129e-01 -4.405e-01  2.001e+00 
 8.230e-01  9.130e-01 -4.411e-01  2.001e+00 
 8.240e-01  9.131e-01 -4.416e-01  2.001e+00 
 8.250e-01  9.132e-01 -4.422e-01  2.001e+00 
 8.260e-01  9.133e-01 -4.427e-01  2.001e+00 
 8.270e-01  9.134e-01 -4.433e-01  2.001e+00 
 8.280e-01  9.135e-01 -4.438e-01  2.001e+00 
 8.290e-01  9.136e-01 -4.443e-01  2.001e+00 
 8.300e-01  9.136e-01 -4.449e-01  2.001e+00 
 8.310e-01  9.137e-01 -4.454e-01  2.001e+00 
 8.320e-01  9.138e-01 -4.460e-01  2.001e+00 
 8.330e-01  9.139e-01 -4.465e-01  2.001e+00 
 8.340e-01  9.140e-01 -4.470e-01  2.001e+00 
 8.350e-01  9.141e-01 -4.475e-01  2.001e+00 
 8.360e-01  9.142e-01 -4.481e-01  2.001e+00 
 8.370e-01  9.142e-01 -4.486e-01  2.001e+00 
 8.380e-01  9.143e-01 -4.491e-01  2.001e+00 
 8.390e-01  9.144e-01 -4.497e-01  2.001e+00 
 8.400e-01  9.145e-01 -4.502e-01  2.001e+00 
 8.410e-01  9.146e-01 -4.507e-01  2.001e+00 
 8.420e-01  9.147e-01 -4.512e-01  2.001e+00 
 8.430e-01  9.147e-01 -4.517e-01  2.001e+00 
 8.440e-01  9.148e-01 -4.522e-01  2.001e+00 
 8.450e-01  9.149e-01 -4.528e-01  2.001e+00 
 8.460e-01  9.150e-01 -4.533e-01  2.001e+00 
 8.470e-01  9.151e-01 -4.538e-01  2.001e+00 
 8.480e-01  9.151e-01 -4.543e-01  2.001e+00 
 8.490e-01  9.152e-01 -4.548e-01  2.001e+00 
 8.500e-01  9.153e-01 -4.553e-01  2.001e+00 
 8.510e-01  9.154e-01 -4.558e-01  2.001e+00 
 8.520e-01  9.154e-01 -4.563e-01  2.001e+00 
 8.530e-01  9.155e-01 -4.568e-01  2.001e+00 
 8.540e-01  9.156e-01 -4.573e-01  2.001e+00 
 8.550e-01  9.157e-01 -4.578e-01  2.001e+00 
 8.560e-01  9.158e-01 -4.583e-01  2.001e+00 
 8.570e-01  9.158e-01 -4.588e-01  2.001e+00 
 8.580e-01  9.159e-01 -4.593e-01  2.001e+00 
 8.590e-01  9.160e-01 -4.598e-01  2.001e+00 
 8.600e-01  9.161e-01 -4.603e-01  2.001e+00 
 8.610e-01  9.161e-01 -4.608e-01  2.001e+00 
 8.620e-01  9.162e-01 -4.612e-01  2.001e+00 
 8.630e-01  9.163e-01 -4.617e-01  2.001e+00 
 8.640e-01  9.164e-01 -4.622e-01  2.001e+00 
 8.650e-01  9.164e-01 -4.627e-01  2.001e+00 
 8.660e-01  9.165e-01 -4.632e-01  2.001e+00 
 8.670e-01  9.166e-01 -4.637e-01  2.001e+00 
 8.680e-01  9.166e-01 -4.641e-01  2.001e+00 
 8.690e-01  9.167e-01 -4.646e-01  2.001e+00 
 8.700e-01  9.168e-01 -4.651e-01  2.001e+00 
 8.710e-01  9.169e-01 -4.656e-01  2.001e+00 
 8.720e-01  9.169e-01 -4.660e-01  2.001e+00 
 8.730e-01  9.170e-01 -4.665e-01  2.001e+00 
 8.740e-01  9.171e-01 -4.670e-01  2.001e+00 
 8.750e-01  9.171e-01 -4.674e-01  2.001e+00 
 8.760e-01  9.172e-01 -4.679e-01  2.001e+00 
 8.770e-01  9.173e-01 -4.684e-01  2.001e+00 
 8.780e-01  9.174e-01 -4.688e-01  2.001e+00 
 8.790e-01  9.174e-01 -4.693e-01  2.001e+00 
 8.800e-01  9.175e-01 -4.697e-01  2.001e+00 
 8.810e-01  9.176e-01 -4.702e-01  2.001e+00 
 8.820e-01  9.176e-01 -4.706e-01  2.001e+00 
 8.830e-01  9.177e-01 -4.711e-01  2.001e+00 
 8.840e-01  9.178e-01 -4.716e-01  2.001e+00 
 8.850e-01  9.178e-01 -4.720e-01  2.001e+00 
 8.860e-01  9.179e-01 -4.725e-01  2.001e+00 
 8.870e-01  9.180e-01 -4.729e-01  2.001e+00 
 8.880e-01  9.180e-01 -4.734e-01  2.001e+00 
 8.890e-01  9.181e-01 -4.738e-01  2.001e+00 
 8.900e-01  9.182e-01 -4.742e-01  2.001e+00 
 8.910e-01  9.182e-01 -4.747e-01  2.001e+00 
 8.920e-01  9.183e-01 -4.751e-01  2.001e+00 
 8.930e-01  9.184e-01 -4.756e-01  2.001e+00 
 8.940e-01  9.184e-01 -4.760e-01  2.001e+00 
 8.950e-01  9.185e-01 -4.764e-01  2.001e+00 
 8.960e-01  9.186e-01 -4.769e-01  2.001e+00 
 8.970e-01  9.186e-01 -4.773e-01  2.001e+00 
 8.980e-01  9.187e-01 -4.777e-01  2.001e+00 
 8.990e-01  9.188e-01 -4.782e-01  2.001e+00 
 9.000e-01  9.188e-01 -4.786e-01  2.001e+00 
 9.010e-01  9.189e-01 -4.790e-01  2.001e+00 
 9.020e-01  9.189e-01 -4.795e-01  2.001e+00 
 9.030e-01  9.190e-01 -4.799e-01  2.001e+00 
 9.040e-01  9.191e-01 -4.803e-01  2.001e+00 
 9.050e-01  9.191e-01 -4.807e-01  2.001e+00 
 9.060e-01  9.192e-01 -4.812e-01  2.001e+00 
 9.070e-01  9.193e-01 -4.816e-01  2.001e+00 
 9.080e-01  9.193e-01 -4.820e-01  2.001e+00 
 9.090e-01  9.194e-01 -4.823e-01  2.001e+00 
 9.100e-01  9.194e-01 -4.827e-01  2.001e+00 
 9.110e-01  9.195e-01 -4.830e-01  2.001e+00 
 9.120e-01  9.195e-01 -4.834e-01  2.001e+00 
 9.130e-01  9.196e-01 -4.837e-01  2.001e+00 
 9.140e-01  9.196e-01 -4.841e-01  2.001e+00 
 9.150e-01  9.197e-01 -4.844e-01  2.001e+00 
 9.160e-01  9.198e-01 -4.848e-01  2.001e+00 
 9.170e-01  9.198e-01 -4.851e-01  2.001e+00 
 9.180e-01  9.199e-01 -4.855e-01  2.001e+00 
 9.190e-01  9.199e-01 -4.858e-01  2.001e+00 
 9.200e-01  9.200e-01 -4.861e-01  2.001e+00 
 9.210e-01  9.200e-01 -4.865e-01  2.001e+00 
 9.220e-01  9.201e-01 -4.868e-01  2.001e+00 
 9.230e-01  9.201e-01 -4.872e-01  2.001e+00 
 9.240e-01  9.202e-01 -4.875e-01  2.001e+00 
 9.250e-01  9.202e-01 -4.878e-01  2.001e+00 
 9.260e-01  9.203e-01 -4.882e-01  2.001e+00 
 9.270e-01  9.203e-01 -4.885e-01  2.001e+00 
 9.280e-01  9.204e-01 -4.888e-01  2.001e+00 
 9.290e-01  9.204e-01 -4.891e-01  2.001e+00 
 9.300e-01  9.205e-01 -4.894e-01  2.000e+00 
 9.310e-01  9.205e-01 -4.898e-01  2.000e+00 
 9.320e-01  9.206e-01 -4.901e-01  2.000e+00 
 9.330e-01  9.206e-01 -4.904e-01  2.000e+00 
 9.340e-01  9.207e-01 -4.907e-01  2.000e+00 
 9.350e-01  9.207e-01 -4.910e-01  2.000e+00 
 9.360e-01  9.208e-01 -4.913e-01  2.000e+00 
 9.370e-01  9.208e-01 -4.917e-01  2.000e+00 
 9.380e-01  9.209e-01 -4.920e-01  2.000e+00 
 9.390e-01  9.209e-01 -4.923e-01  2.000e+00 
 9.400e-01  9.210e-01 -4.926e-01  2.000e+00 
 9.410e-01  9.210e-01 -4.929e-01  2.000e+00 
 9.420e-01  9.211e-01 -4.932e-01  2.000e+00 
 9.430e-01  9.211e-01 -4.935e-01  2.000e+00 
 9.440e-01  9.212e-01 -4.938e-01  2.000e+00 
 9.450e-01  9.212e-01 -4.941e-01  2.000e+00 
 9.460e-01  9.213e-01 -4.944e-01  2.000e+00 
 9.470e-01  9.213e-01 -4.947e-01  2.000e+00 
 9.480e-01  9.213e-01 -4.950e-01  2.000e+00 
 9.490e-01  9.214e-01 -4.953e-01  2.000e+00 
 9.500e-01  9.214e-01 -4.956e-01  2.000e+00 
 9.510e-01  9.215e-01 -4.959e-01  2.000e+00 
 9.520e-01  9.215e-01 -4.962e-01  2.000e+00 
 9.530e-01  9.216e-01 -4.965e-01  2.000e+00 
 9.540e-01  9.216e-01 -4.968e-01  2.000e+00 
 9.550e-01  9.217e-01 -4.971e-01  2.000e+00 
 9.560e-01  9.217e-01 -4.974e-01  2.000e+00 
 9.570e-01  9.218e-01 -4.977e-01  2.000e+00 
 9.580e-01  9.218e-01 -4.980e-01  2.000e+00 
 9.590e-01  9.218e-01 -4.983e-01  2.000e+00 
 9.600e-01  9.219e-01 -4.986e-01  2.000e+00 
 9.610e-01  9.219e-01 -4.989e-01  2.000e+00 
 9.620e-01  9.220e-01 -4.992e-01  2.000e+00 
 9.630e-01  9.220e-01 -4.995e-01  2.000e+00 
 9.640e-01  9.221e-01 -4.998e-01  2.000e+00 
 9.650e-01  9.221e-01 -5.000e-01  2.000e+00 
 9.660e-01  9.221e-01 -5.003e-01  2.000e+00 
 9.670e-01  9.222e-01 -5.006e-01  2.000e+00 
 9.680e-01  9.222e-01 -5.009e-01  2.000e+00 
 9.690e-01  9.223e-01 -5.012e-01  2.000e+00 
 9.700e-01  9.223e-01 -5.015e-01  2.000e+00 
 9.710e-01  9.224e-01 -5.017e-01  2.000e+00 
 9.720e-01  9.224e-01 -5.020e-01  2.000e+00 
 9.730e-01  9.224e-01 -5.023e-01  2.000e+00 
 9.740e-01  9.225e-01 -5.026e-01  2.000e+00 
 9.750e-01  9.225e-01 -5.029e-01  2.000e+00 
 9.760e-01  9.226e-01 -5.031e-01  2.000e+00 
 9.770e-01  9.226e-01 -5.034e-01  2.000e+00 
 9.780e-01  9.226e-01 -5.037e-01  2.000e+00 
 9.790e-01  9.227e-01 -5.040e-01  2.000e+00 
 9.800e-01  9.227e-01 -5.042e-01  2.000e+00 
 9.810e-01  9.228e-01 -5.045e-01  2.000e+00 
 9.820e-01  9.228e-01 -5.048e-01  2.000e+00 
 9.830e-01  9.229e-01 -5.051e-01  2.000e+00 
 9.840e-01  9.229e-01 -5.053e-01  2.000e+00 
 9.850e-01  9.229e-01 -5.056e-01  2.000e+00 
 9.860e-01  9.230e-01 -5.059e-01  2.000e+00 
 9.870e-01  9.230e-01 -5.061e-01  2.000e+00 
 9.880e-01  9.231e-01 -5.064e-01  2.000e+00 
 9.890e-01  9.231e-01 -5.067e-01  2.000e+00 
 9.900e-01  9.231e-01 -5.069e-01  2.000e+00 
 9.910e-01  9.232e-01 -5.072e-01  2.000e+00 
 9.920e-01  9.232e-01 -5.075e-01  2.000e+00 
 9.930e-01  9.232e-01 -5.077e-01  2.000e+00 
 9.940e-01  9.233e-01 -5.080e-01  2.000e+00 
 9.950e-01  9.233e-01 -5.082e-01  2.000e+00 
 9.960e-01  9.234e-01 -5.085e-01  2.000e+00 
 9.970e-01  9.234e-01 -5.088e-01  2.000e+00 
 9.980e-01  9.234e-01 -5.090e-01  2.000e+00 
 9.990e-01  9.235e-01 -5.093e-01  2.000e+00 
 1.000e+00  9.235e-01 -5.095e-01  2.000e+00 


==> figures/Figure_4/X_Z_0_min.txt <==
z x y c
 4.500e-02 -3.781e-01 -7.591e-01  2.000e+00 


==> figures/Figure_4/X_Z_5.txt <==
z x y c
 0.000e+00 -3.313e-01 -8.203e-01  2.000e+00 
 1.000e-03 -3.311e-01 -8.201e-01  2.000e+00 
 2.000e-03 -3.310e-01 -8.199e-01  2.000e+00 
 3.000e-03 -3.308e-01 -8.197e-01  2.000e+00 
 4.000e-03 -3.306e-01 -8.195e-01  2.000e+00 
 5.000e-03 -3.304e-01 -8.205e-01  2.000e+00 
 6.000e-03 -3.303e-01 -8.203e-01  2.000e+00 
 7.000e-03 -3.301e-01 -8.201e-01  2.000e+00 
 8.000e-03 -3.299e-01 -8.199e-01  2.000e+00 
 9.000e-03 -3.298e-01 -8.197e-01  2.000e+00 
 1.000e-02 -3.296e-01 -8.195e-01  2.000e+00 
 1.100e-02 -3.294e-01 -8.193e-01  2.000e+00 
 1.200e-02 -3.293e-01 -8.192e-01  2.000e+00 
 1.300e-02 -3.291e-01 -8.190e-01  2.000e+00 
 1.400e-02 -3.289e-01 -8.190e-01  2.000e+00 
 1.500e-02 -3.288e-01 -8.190e-01  2.000e+00 
 1.600e-02 -3.286e-01 -8.190e-01  2.000e+00 
 1.700e-02 -3.284e-01 -8.189e-01  2.000e+00 
 1.800e-02 -3.283e-01 -8.189e-01  2.000e+00 
 1.900e-02 -3.281e-01 -8.192e-01  2.000e+00 
 2.000e-02 -3.279e-01 -8.197e-01  2.000e+00 
 2.100e-02 -3.278e-01 -8.201e-01  2.000e+00 
 2.200e-02 -3.276e-01 -8.204e-01  2.000e+00 
 2.300e-02 -3.275e-01 -8.206e-01  2.000e+00 
 2.400e-02 -3.273e-01 -8.206e-01  2.000e+00 
 2.500e-02 -3.272e-01 -8.205e-01  2.000e+00 
 2.600e-02 -3.270e-01 -8.203e-01  2.000e+00 
 2.700e-02 -3.269e-01 -8.201e-01  2.000e+00 
 2.800e-02 -3.268e-01 -8.199e-01  2.000e+00 

 2.900e-02 -3.796e-01 -7.664e-01  2.000e+00 
 3.000e-02 -3.798e-01 -7.647e-01  2.000e+00 
 3.100e-02 -3.801e-01 -7.631e-01  2.000e+00 
 3.200e-02 -3.803e-01 -7.617e-01  2.000e+00 
 3.300e-02 -3.805e-01 -7.605e-01  2.000e+00 
 3.400e-02 -3.806e-01 -7.596e-01  2.000e+00 
 3.500e-02 -3.805e-01 -7.590e-01  2.000e+00 
 3.600e-02 -3.801e-01 -7.589e-01  2.000e+00 
 3.700e-02 -3.795e-01 -7.591e-01  2.000e+00 
 3.800e-02 -3.790e-01 -7.598e-01  2.000e+00 
 3.900e-02 -3.789e-01 -7.604e-01  2.000e+00 
 4.000e-02 -3.790e-01 -7.606e-01  2.000e+00 
 4.100e-02 -3.790e-01 -7.599e-01  2.000e+00 
 4.200e-02 -3.790e-01 -7.596e-01  2.000e+00 
 4.300e-02 -3.791e-01 -7.611e-01  2.000e+00 
 4.400e-02 -3.793e-01 -7.606e-01  2.000e+00 
 4.500e-02 -3.796e-01 -7.601e-01  2.000e+00 
 4.600e-02 -3.800e-01 -7.590e-01  2.000e+00 
 4.700e-02 -3.803e-01 -7.596e-01  2.000e+00 
 4.800e-02 -3.795e-01 -7.604e-01  2.000e+00 
 4.900e-02 -3.798e-01 -7.594e-01  2.000e+00 
 5.000e-02 -3.801e-01 -7.596e-01  2.000e+00 
 5.100e-02 -3.805e-01 -7.604e-01  2.000e+00 
 5.200e-02 -3.807e-01 -7.610e-01  2.000e+00 
 5.300e-02 -3.809e-01 -7.611e-01  2.000e+00 
 5.400e-02 -3.810e-01 -7.604e-01  2.000e+00 
 5.500e-02 -3.810e-01 -7.591e-01  2.000e+00 
 5.600e-02 -3.810e-01 -7.572e-01  2.000e+00 
 5.700e-02 -3.811e-01 -7.549e-01  2.000e+00 
 5.800e-02 -3.811e-01 -7.522e-01  2.000e+00 
 5.900e-02 -3.809e-01 -7.492e-01  2.000e+00 
 6.000e-02 -3.804e-01 -7.460e-01  2.000e+00 
 6.100e-02 -3.800e-01 -7.426e-01  2.000e+00 
 6.200e-02 -3.796e-01 -7.391e-01  2.000e+00 
 6.300e-02 -3.794e-01 -7.354e-01  2.001e+00 
 6.400e-02 -3.794e-01 -7.315e-01  2.001e+00 

 6.500e-02 -4.210e-01 -6.404e-01  2.000e+00 
 6.600e-02 -4.210e-01 -6.367e-01  2.000e+00 
 6.700e-02 -4.211e-01 -6.330e-01  2.000e+00 
 6.800e-02 -4.211e-01 -6.295e-01  2.000e+00 
 6.900e-02 -4.211e-01 -6.262e-01  2.000e+00 
 7.000e-02 -4.211e-01 -6.233e-01  2.000e+00 
 7.100e-02 -4.211e-01 -6.209e-01  2.000e+00 
 7.200e-02 -4.211e-01 -6.194e-01  2.000e+00 
 7.300e-02 -4.211e-01 -6.189e-01  2.000e+00 
 7.400e-02 -4.210e-01 -6.195e-01  2.000e+00 
 7.500e-02 -4.210e-01 -6.206e-01  2.000e+00 
 7.600e-02 -4.209e-01 -6.199e-01  2.000e+00 
 7.700e-02 -4.208e-01 -6.209e-01  2.000e+00 
 7.800e-02 -4.207e-01 -6.203e-01  2.000e+00 
 7.900e-02 -4.206e-01 -6.191e-01  2.000e+00 
 8.000e-02 -4.205e-01 -6.204e-01  2.000e+00 
 8.100e-02 -4.204e-01 -6.195e-01  2.000e+00 
 8.200e-02 -4.203e-01 -6.199e-01  2.000e+00 
 8.300e-02 -4.202e-01 -6.210e-01  2.000e+00 
 8.400e-02 -4.201e-01 -6.208e-01  2.000e+00 
 8.500e-02 -4.200e-01 -6.191e-01  2.000e+00 
 8.600e-02 -4.199e-01 -6.162e-01  2.000e+00 

 8.700e-02 -4.376e-01 -5.396e-01  2.000e+00 
 8.800e-02 -4.378e-01 -5.389e-01  2.000e+00 
 8.900e-02 -4.380e-01 -5.398e-01  2.000e+00 
 9.000e-02 -4.382e-01 -5.406e-01  2.000e+00 
 9.100e-02 -4.384e-01 -5.395e-01  2.000e+00 
 9.200e-02 -4.386e-01 -5.408e-01  2.000e+00 
 9.300e-02 -4.388e-01 -5.391e-01  2.000e+00 
 9.400e-02 -4.389e-01 -5.406e-01  2.000e+00 
 9.500e-02 -4.391e-01 -5.393e-01  2.000e+00 
 9.600e-02 -4.392e-01 -5.405e-01  2.000e+00 
 9.700e-02 -4.394e-01 -5.411e-01  2.000e+00 
 9.800e-02 -4.395e-01 -5.395e-01  2.000e+00 
 9.900e-02 -4.396e-01 -5.363e-01  2.000e+00 
 1.000e-01 -4.398e-01 -5.318e-01  2.000e+00 
 1.010e-01 -4.399e-01 -5.267e-01  2.000e+00 
 1.020e-01 -4.400e-01 -5.210e-01  2.000e+00 
 1.030e-01 -4.401e-01 -5.150e-01  2.001e+00 
 1.040e-01 -4.402e-01 -5.087e-01  2.001e+00 
 1.050e-01 -4.403e-01 -5.023e-01  2.001e+00 
 1.060e-01 -4.403e-01 -4.957e-01  2.002e+00 
 1.070e-01 -4.404e-01 -4.889e-01  2.003e+00 
 1.080e-01 -4.405e-01 -4.820e-01  2.003e+00 
 1.090e-01 -4.406e-01 -4.750e-01  2.004e+00 
 1.100e-01 -4.406e-01 -4.679e-01  2.005e+00 
 1.110e-01 -4.407e-01 -4.607e-01  2.006e+00 
 1.120e-01 -4.407e-01 -4.534e-01  2.008e+00 
 1.130e-01 -4.408e-01 -4.460e-01  2.009e+00 
 1.140e-01 -4.408e-01 -4.386e-01  2.010e+00 
 1.150e-01 -4.409e-01 -4.310e-01  2.012e+00 
 1.160e-01 -4.409e-01 -4.234e-01  2.014e+00 
 1.170e-01 -4.409e-01 -4.157e-01  2.015e+00 

 1.180e-01 -4.206e-01 -3.135e-01  2.018e+00 
 1.190e-01 -4.206e-01 -3.057e-01  2.016e+00 
 1.200e-01 -4.205e-01 -2.978e-01  2.014e+00 
 1.210e-01 -4.205e-01 -2.899e-01  2.012e+00 
 1.220e-01 -4.204e-01 -2.819e-01  2.010e+00 
 1.230e-01 -4.204e-01 -2.739e-01  2.009e+00 
 1.240e-01 -4.206e-01 -2.648e-01  2.007e+00 
 1.250e-01 -4.206e-01 -2.557e-01  2.006e+00 
 1.260e-01 -4.205e-01 -2.466e-01  2.004e+00 
 1.270e-01 -4.203e-01 -2.375e-01  2.003e+00 
 1.280e-01 -4.201e-01 -2.284e-01  2.002e+00 
 1.290e-01 -4.198e-01 -2.193e-01  2.002e+00 
 1.300e-01 -4.197e-01 -2.104e-01  2.001e+00 
 1.310e-01 -4.195e-01 -2.016e-01  2.000e+00 
 1.320e-01 -4.194e-01 -1.934e-01  2.000e+00 
 1.330e-01 -4.194e-01 -1.860e-01  2.000e+00 
 1.340e-01 -4.194e-01 -1.805e-01  2.000e+00 
 1.350e-01 -4.194e-01 -1.790e-01  2.000e+00 
 1.360e-01 -4.195e-01 -1.806e-01  2.000e+00 
 1.370e-01 -4.196e-01 -1.810e-01  2.000e+00 
 1.380e-01 -4.198e-01 -1.789e-01  2.000e+00 
 1.390e-01 -4.202e-01 -1.794e-01  2.000e+00 
 1.400e-01 -4.206e-01 -1.801e-01  2.000e+00
 
 1.410e-01 -3.982e-01 -9.782e-02  2.000e+00 
 1.420e-01 -3.989e-01 -9.887e-02  2.000e+00 
 1.430e-01 -4.000e-01 -1.005e-01  2.000e+00 
 1.440e-01 -4.005e-01 -9.965e-02  2.000e+00 
 1.450e-01 -3.998e-01 -9.967e-02  2.000e+00 
 1.460e-01 -3.994e-01 -1.011e-01  2.000e+00 
 1.470e-01 -3.995e-01 -9.673e-02  2.000e+00 
 1.480e-01 -4.001e-01 -8.691e-02  2.000e+00 

 1.490e-01 -3.414e-01  8.499e-03  2.000e+00 
 1.500e-01 -3.403e-01  1.716e-02  2.000e+00 
 1.510e-01 -3.394e-01  2.113e-02  2.000e+00 
 1.520e-01 -3.390e-01  1.939e-02  2.000e+00 
 1.530e-01 -3.389e-01  1.948e-02  2.000e+00 
 1.540e-01 -3.392e-01  1.949e-02  2.000e+00 
 1.550e-01 -3.398e-01  1.927e-02  2.000e+00 
 1.560e-01 -3.404e-01  2.076e-02  2.000e+00 
 1.570e-01 -3.406e-01  2.697e-02  2.000e+00 
 1.580e-01 -3.399e-01  3.430e-02  2.000e+00 
 1.590e-01 -3.397e-01  4.246e-02  2.001e+00 
 1.600e-01 -3.410e-01  5.106e-02  2.001e+00 
 1.610e-01 -3.405e-01  5.845e-02  2.001e+00 
 1.620e-01 -3.399e-01  6.577e-02  2.002e+00 
 1.630e-01 -3.390e-01  7.317e-02  2.003e+00 
 1.640e-01 -3.399e-01  8.063e-02  2.004e+00 
 1.650e-01 -3.402e-01  8.840e-02  2.005e+00 
 1.660e-01 -3.394e-01  9.660e-02  2.006e+00 
 1.670e-01 -3.398e-01  1.048e-01  2.007e+00 
 1.680e-01 -3.407e-01  1.130e-01  2.009e+00 
 1.690e-01 -3.411e-01  1.213e-01  2.010e+00 
 1.700e-01 -3.408e-01  1.295e-01  2.012e+00 
 1.710e-01 -3.396e-01  1.377e-01  2.014e+00 
 1.720e-01 -3.378e-01  1.458e-01  2.016e+00 
 1.730e-01 -3.356e-01  1.540e-01  2.018e+00 
 1.740e-01 -3.329e-01  1.621e-01  2.020e+00 
 1.750e-01 -3.300e-01  1.703e-01  2.023e+00 
 1.760e-01 -3.268e-01  1.783e-01  2.025e+00 
 1.770e-01 -3.235e-01  1.864e-01  2.028e+00 
 1.780e-01 -3.216e-01  1.916e-01  2.030e+00 
 1.790e-01 -3.205e-01  1.954e-01  2.031e+00 
 1.800e-01 -3.194e-01  1.991e-01  2.033e+00 
 1.810e-01 -3.183e-01  2.029e-01  2.034e+00 
 1.820e-01 -3.171e-01  2.066e-01  2.035e+00 
 1.830e-01 -3.160e-01  2.103e-01  2.037e+00 
 1.840e-01 -3.148e-01  2.140e-01  2.038e+00 
 1.850e-01 -3.136e-01  2.177e-01  2.040e+00 
 1.860e-01 -3.125e-01  2.214e-01  2.041e+00 
 1.870e-01 -3.112e-01  2.250e-01  2.043e+00 
 1.880e-01 -3.100e-01  2.287e-01  2.044e+00 
 1.890e-01 -3.088e-01  2.323e-01  2.046e+00 
 1.900e-01 -3.075e-01  2.359e-01  2.048e+00 
 1.910e-01 -3.063e-01  2.395e-01  2.049e+00 
 1.920e-01 -3.050e-01  2.430e-01  2.051e+00 
 1.930e-01 -3.037e-01  2.466e-01  2.053e+00 
 1.940e-01 -3.022e-01  2.500e-01  2.054e+00 
 1.950e-01 -3.002e-01  2.533e-01  2.056e+00 
 1.960e-01 -2.983e-01  2.565e-01  2.058e+00 
 1.970e-01 -2.963e-01  2.598e-01  2.059e+00 
 1.980e-01 -2.943e-01  2.630e-01  2.061e+00 
 1.990e-01 -2.923e-01  2.662e-01  2.063e+00 
 2.000e-01 -2.903e-01  2.694e-01  2.065e+00 
 2.010e-01 -2.882e-01  2.726e-01  2.066e+00 
 2.020e-01 -2.862e-01  2.758e-01  2.068e+00 
 2.030e-01 -2.841e-01  2.789e-01  2.070e+00 
 2.040e-01 -2.821e-01  2.820e-01  2.072e+00 
 2.050e-01 -2.800e-01  2.851e-01  2.074e+00 
 2.060e-01 -2.779e-01  2.882e-01  2.076e+00 
 2.070e-01 -2.758e-01  2.913e-01  2.078e+00 
 2.080e-01 -2.737e-01  2.943e-01  2.080e+00 
 2.090e-01 -2.715e-01  2.973e-01  2.082e+00 
 2.100e-01 -2.694e-01  3.003e-01  2.084e+00 
 2.110e-01 -2.673e-01  3.033e-01  2.086e+00 
 2.120e-01 -2.651e-01  3.062e-01  2.088e+00 
 2.130e-01 -2.629e-01  3.092e-01  2.090e+00 
 2.140e-01 -2.608e-01  3.121e-01  2.092e+00 
 2.150e-01 -2.586e-01  3.150e-01  2.094e+00 
 2.160e-01 -2.564e-01  3.179e-01  2.096e+00 
 2.170e-01 -2.542e-01  3.207e-01  2.098e+00 
 2.180e-01 -2.520e-01  3.235e-01  2.100e+00 
 2.190e-01 -2.498e-01  3.263e-01  2.102e+00 
 2.200e-01 -2.475e-01  3.291e-01  2.104e+00 
 2.210e-01 -2.447e-01  3.316e-01  2.106e+00 
 2.220e-01 -2.418e-01  3.341e-01  2.108e+00 
 2.230e-01 -2.390e-01  3.365e-01  2.110e+00 
 2.240e-01 -2.362e-01  3.390e-01  2.113e+00 
 2.250e-01 -2.333e-01  3.414e-01  2.115e+00 
 2.260e-01 -2.304e-01  3.438e-01  2.117e+00 
 2.270e-01 -2.275e-01  3.463e-01  2.119e+00 
 2.280e-01 -2.245e-01  3.488e-01  2.121e+00 
 2.290e-01 -2.215e-01  3.513e-01  2.124e+00 
 2.300e-01 -2.184e-01  3.537e-01  2.126e+00 
 2.310e-01 -2.154e-01  3.561e-01  2.129e+00 
 2.320e-01 -2.124e-01  3.585e-01  2.131e+00 
 2.330e-01 -2.094e-01  3.608e-01  2.133e+00 
 2.340e-01 -2.063e-01  3.632e-01  2.136e+00 
 2.350e-01 -2.033e-01  3.655e-01  2.138e+00 

 2.360e-01 -1.054e-01  3.694e-01  2.143e+00 
 2.370e-01 -1.035e-01  3.713e-01  2.142e+00 
 2.380e-01 -1.015e-01  3.732e-01  2.142e+00 
 2.390e-01 -9.964e-02  3.751e-01  2.141e+00 
 2.400e-01 -9.772e-02  3.770e-01  2.140e+00 
 2.410e-01 -9.581e-02  3.789e-01  2.139e+00 
 2.420e-01 -9.389e-02  3.807e-01  2.139e+00 
 2.430e-01 -9.198e-02  3.826e-01  2.138e+00 
 2.440e-01 -8.904e-02  3.840e-01  2.137e+00 
 2.450e-01 -8.477e-02  3.849e-01  2.135e+00 
 2.460e-01 -8.052e-02  3.858e-01  2.133e+00 
 2.470e-01 -7.628e-02  3.868e-01  2.131e+00 
 2.480e-01 -7.207e-02  3.877e-01  2.129e+00 
 2.490e-01 -6.592e-02  3.877e-01  2.127e+00 
 2.500e-01 -5.926e-02  3.876e-01  2.124e+00 
 2.510e-01 -5.280e-02  3.876e-01  2.122e+00 
 2.520e-01 -4.662e-02  3.879e-01  2.121e+00 
 2.530e-01 -4.085e-02  3.885e-01  2.120e+00 
 2.540e-01 -3.570e-02  3.898e-01  2.120e+00 
 2.550e-01 -3.147e-02  3.919e-01  2.120e+00 
 2.560e-01 -2.844e-02  3.952e-01  2.120e+00 
 2.570e-01 -2.669e-02  3.996e-01  2.120e+00 
 2.580e-01 -2.562e-02  4.048e-01  2.120e+00 
 2.590e-01 -2.294e-02  4.099e-01  2.120e+00 
 2.600e-01 -2.019e-02  4.150e-01  2.120e+00 
 2.610e-01 -1.638e-02  4.191e-01  2.120e+00 
 2.620e-01 -1.232e-02  4.229e-01  2.120e+00 
 2.630e-01 -1.015e-02  4.287e-01  2.120e+00 
 2.640e-01 -7.097e-03  4.335e-01  2.120e+00 
 2.650e-01 -4.685e-03  4.391e-01  2.120e+00 
 2.660e-01 -1.674e-04  4.425e-01  2.120e+00 
 2.670e-01  6.028e-03  4.440e-01  2.120e+00 
 2.680e-01  1.323e-02  4.446e-01  2.121e+00 
 2.690e-01  2.100e-02  4.445e-01  2.123e+00 
 2.700e-01  2.908e-02  4.440e-01  2.125e+00 
 2.710e-01  3.733e-02  4.433e-01  2.130e+00 
 2.720e-01  4.564e-02  4.425e-01  2.135e+00 
 2.730e-01  5.394e-02  4.417e-01  2.142e+00 
 2.740e-01  6.219e-02  4.409e-01  2.151e+00 
 2.750e-01  7.033e-02  4.401e-01  2.161e+00 
 2.760e-01  7.832e-02  4.394e-01  2.172e+00 
 2.770e-01  8.611e-02  4.389e-01  2.184e+00 
 2.780e-01  9.368e-02  4.386e-01  2.197e+00 
 2.790e-01  1.010e-01  4.384e-01  2.210e+00 
 2.800e-01  1.085e-01  4.382e-01  2.223e+00 

 2.810e-01  2.274e-01  3.262e-01  1.535e+00 
 2.820e-01  2.357e-01  3.243e-01  1.439e+00 
 2.830e-01  2.430e-01  3.228e-01  1.374e+00 
 2.840e-01  2.491e-01  3.214e-01  1.327e+00 
 2.850e-01  2.523e-01  3.200e-01  1.291e+00 
 2.860e-01  2.508e-01  3.185e-01  1.251e+00 
 2.870e-01  2.486e-01  3.170e-01  1.210e+00 
 2.880e-01  2.530e-01  3.153e-01  1.167e+00 
 2.890e-01  2.457e-01  3.134e-01  1.117e+00 
 2.900e-01  2.461e-01  3.114e-01  1.061e+00 
 2.910e-01  2.563e-01  3.093e-01  1.010e+00 
 2.920e-01  2.477e-01  3.071e-01  9.440e-01 
 2.930e-01  2.511e-01  3.048e-01  8.818e-01 
 2.940e-01  2.493e-01  3.024e-01  8.183e-01 
 2.950e-01  2.481e-01  2.999e-01  7.545e-01 
 2.960e-01  2.503e-01  2.974e-01  6.889e-01 
 2.970e-01  2.547e-01  2.948e-01  6.312e-01 
 2.980e-01  2.603e-01  2.922e-01  5.923e-01 
 2.990e-01  2.664e-01  2.896e-01  5.785e-01 
 3.000e-01  2.728e-01  2.870e-01  5.926e-01 
 3.010e-01  2.794e-01  2.844e-01  6.349e-01 
 3.020e-01  2.860e-01  2.817e-01  7.039e-01 
 3.030e-01  2.922e-01  2.793e-01  7.911e-01 
 3.040e-01  2.978e-01  2.773e-01  8.871e-01 
 3.050e-01  3.034e-01  2.752e-01  9.943e-01 
 3.060e-01  3.089e-01  2.731e-01  1.110e+00 
 3.070e-01  3.145e-01  2.710e-01  1.232e+00 
 3.080e-01  3.200e-01  2.688e-01  1.357e+00 
 3.090e-01  3.257e-01  2.667e-01  1.485e+00 
 3.100e-01  3.315e-01  2.647e-01  1.618e+00 

 3.110e-01  4.482e-01  3.726e-01  2.215e+00 
 3.120e-01  4.531e-01  3.698e-01  2.203e+00 
 3.130e-01  4.573e-01  3.670e-01  2.194e+00 
 3.140e-01  4.613e-01  3.644e-01  2.185e+00 
 3.150e-01  4.660e-01  3.616e-01  2.174e+00 
 3.160e-01  4.708e-01  3.588e-01  2.163e+00 
 3.170e-01  4.756e-01  3.562e-01  2.153e+00 
 3.180e-01  4.805e-01  3.536e-01  2.142e+00 
 3.190e-01  4.853e-01  3.510e-01  2.132e+00 
 3.200e-01  4.902e-01  3.485e-01  2.122e+00 
 3.210e-01  4.951e-01  3.461e-01  2.112e+00 
 3.220e-01  5.000e-01  3.437e-01  2.103e+00 
 3.230e-01  5.049e-01  3.412e-01  2.095e+00 
 3.240e-01  5.098e-01  3.388e-01  2.087e+00 
 3.250e-01  5.147e-01  3.364e-01  2.079e+00 
 3.260e-01  5.195e-01  3.339e-01  2.072e+00 
 3.270e-01  5.244e-01  3.313e-01  2.066e+00 
 3.280e-01  5.292e-01  3.285e-01  2.060e+00 
 3.290e-01  5.339e-01  3.255e-01  2.055e+00 
 3.300e-01  5.387e-01  3.220e-01  2.050e+00 
 3.310e-01  5.430e-01  3.176e-01  2.046e+00 
 3.320e-01  5.468e-01  3.117e-01  2.042e+00 
 3.330e-01  5.506e-01  3.023e-01  2.039e+00 
 3.340e-01  5.544e-01  2.872e-01  2.035e+00 
 3.350e-01  5.580e-01  2.684e-01  2.030e+00 

 3.360e-01  5.617e-01  2.131e-01  2.022e+00 
 3.370e-01  5.648e-01  2.116e-01  2.020e+00 
 3.380e-01  5.680e-01  2.104e-01  2.018e+00 
 3.390e-01  5.711e-01  2.093e-01  2.017e+00 
 3.400e-01  5.742e-01  2.082e-01  2.015e+00 
 3.410e-01  5.772e-01  2.070e-01  2.014e+00 
 3.420e-01  5.802e-01  2.058e-01  2.013e+00 
 3.430e-01  5.832e-01  2.045e-01  2.012e+00 
 3.440e-01  5.861e-01  2.032e-01  2.012e+00 
 3.450e-01  5.889e-01  2.019e-01  2.011e+00 
 3.460e-01  5.916e-01  2.005e-01  2.010e+00 
 3.470e-01  5.943e-01  1.992e-01  2.010e+00 
 3.480e-01  5.969e-01  1.978e-01  2.010e+00 
 3.490e-01  5.994e-01  1.965e-01  2.009e+00 
 3.500e-01  6.017e-01  1.952e-01  2.009e+00 
 3.510e-01  6.039e-01  1.940e-01  2.009e+00 
 3.520e-01  6.059e-01  1.929e-01  2.009e+00 
 3.530e-01  6.077e-01  1.918e-01  2.009e+00 
 3.540e-01  6.091e-01  1.909e-01  2.009e+00 
 3.550e-01  6.103e-01  1.901e-01  2.009e+00 
 3.560e-01  6.109e-01  1.895e-01  2.009e+00 
 3.570e-01  6.111e-01  1.890e-01  2.009e+00 
 3.580e-01  6.107e-01  1.887e-01  2.009e+00 
 3.590e-01  6.099e-01  1.884e-01  2.009e+00 
 3.600e-01  6.090e-01  1.881e-01  2.009e+00 
 3.610e-01  6.086e-01  1.876e-01  2.009e+00 
 3.620e-01  6.093e-01  1.871e-01  2.009e+00 
 3.630e-01  6.096e-01  1.874e-01  2.009e+00 
 3.640e-01  6.085e-01  1.885e-01  2.009e+00 
 3.650e-01  6.092e-01  1.890e-01  2.009e+00 
 3.660e-01  6.103e-01  1.879e-01  2.009e+00 
 3.670e-01  6.095e-01  1.883e-01  2.009e+00 
 3.680e-01  6.088e-01  1.877e-01  2.009e+00 
 3.690e-01  6.093e-01  1.889e-01  2.009e+00 
 3.700e-01  6.091e-01  1.887e-01  2.009e+00 
 3.710e-01  6.096e-01  1.891e-01  2.009e+00 

 3.720e-01  6.678e-01  1.453e-01  2.001e+00 
 3.730e-01  6.700e-01  1.433e-01  2.001e+00 
 3.740e-01  6.721e-01  1.414e-01  2.001e+00 
 3.750e-01  6.741e-01  1.395e-01  2.001e+00 
 3.760e-01  6.759e-01  1.376e-01  2.001e+00 
 3.770e-01  6.777e-01  1.358e-01  2.000e+00 
 3.780e-01  6.793e-01  1.340e-01  2.000e+00 
 3.790e-01  6.807e-01  1.322e-01  2.000e+00 
 3.800e-01  6.819e-01  1.305e-01  2.000e+00 
 3.810e-01  6.828e-01  1.288e-01  2.000e+00 
 3.820e-01  6.834e-01  1.272e-01  2.000e+00 
 3.830e-01  6.838e-01  1.257e-01  2.000e+00 
 3.840e-01  6.838e-01  1.243e-01  2.000e+00 
 3.850e-01  6.835e-01  1.229e-01  2.000e+00 
 3.860e-01  6.830e-01  1.217e-01  2.000e+00 
 3.870e-01  6.823e-01  1.206e-01  2.000e+00 
 3.880e-01  6.818e-01  1.197e-01  2.000e+00 
 3.890e-01  6.818e-01  1.190e-01  2.000e+00 
 3.900e-01  6.823e-01  1.185e-01  2.000e+00 
 3.910e-01  6.829e-01  1.182e-01  2.000e+00 
 3.920e-01  6.820e-01  1.182e-01  2.000e+00 
 3.930e-01  6.814e-01  1.184e-01  2.000e+00 
 3.940e-01  6.818e-01  1.188e-01  2.000e+00 
 3.950e-01  6.829e-01  1.193e-01  2.000e+00 
 3.960e-01  6.828e-01  1.198e-01  2.000e+00 
 3.970e-01  6.834e-01  1.199e-01  2.000e+00 
 3.980e-01  6.835e-01  1.195e-01  2.000e+00 
 3.990e-01  6.824e-01  1.188e-01  2.000e+00 
 4.000e-01  6.818e-01  1.190e-01  2.000e+00 
 4.010e-01  6.824e-01  1.204e-01  2.000e+00 
 4.020e-01  6.829e-01  1.203e-01  2.000e+00 
 4.030e-01  6.830e-01  1.200e-01  2.000e+00 
 4.040e-01  6.827e-01  1.199e-01  2.000e+00 
 4.050e-01  6.823e-01  1.188e-01  2.000e+00 

 4.060e-01  7.197e-01  1.005e-01  2.000e+00 
 4.070e-01  7.199e-01  1.002e-01  2.000e+00 
 4.080e-01  7.205e-01  9.939e-02  2.000e+00 
 4.090e-01  7.209e-01  1.000e-01  2.000e+00 
 4.100e-01  7.201e-01  1.009e-01  2.000e+00 
 4.110e-01  7.192e-01  1.005e-01  2.000e+00 
 4.120e-01  7.194e-01  1.003e-01  2.000e+00 
 4.130e-01  7.198e-01  9.905e-02  2.000e+00 
 4.140e-01  7.208e-01  9.879e-02  2.000e+00 
 4.150e-01  7.206e-01  1.001e-01  2.000e+00 
 4.160e-01  7.213e-01  1.002e-01  2.000e+00 
 4.170e-01  7.214e-01  9.941e-02  2.000e+00 
 4.180e-01  7.212e-01  9.927e-02  2.000e+00 
 4.190e-01  7.200e-01  9.974e-02  2.000e+00 
 4.200e-01  7.198e-01  1.004e-01  2.000e+00 
 4.210e-01  7.204e-01  1.008e-01  2.000e+00 
 4.220e-01  7.209e-01  1.010e-01  2.000e+00 
 4.230e-01  7.210e-01  1.008e-01  2.000e+00 
 4.240e-01  7.209e-01  1.002e-01  2.000e+00 
 4.250e-01  7.206e-01  9.931e-02  2.000e+00 
 4.260e-01  7.202e-01  9.813e-02  2.000e+00 
 4.270e-01  7.198e-01  9.671e-02  2.000e+00 
 4.280e-01  7.194e-01  9.511e-02  2.000e+00 
 4.290e-01  7.192e-01  9.335e-02  2.000e+00 
 4.300e-01  7.191e-01  9.147e-02  2.000e+00 
 4.310e-01  7.192e-01  8.949e-02  2.000e+00 
 4.320e-01  7.194e-01  8.742e-02  2.000e+00 
 4.330e-01  7.197e-01  8.529e-02  2.000e+00 
 4.340e-01  7.201e-01  8.310e-02  2.000e+00 
 4.350e-01  7.206e-01  8.086e-02  2.000e+00 
 4.360e-01  7.213e-01  7.859e-02  2.000e+00 
 4.370e-01  7.219e-01  7.628e-02  2.001e+00 
 4.380e-01  7.227e-01  7.395e-02  2.001e+00 
 4.390e-01  7.235e-01  7.159e-02  2.001e+00 
 4.400e-01  7.244e-01  6.922e-02  2.001e+00 
 4.410e-01  7.253e-01  6.683e-02  2.001e+00 
 4.420e-01  7.263e-01  6.442e-02  2.001e+00 
 4.430e-01  7.273e-01  6.201e-02  2.002e+00 
 4.440e-01  7.283e-01  5.958e-02  2.002e+00 

 4.450e-01  8.134e-01 -3.174e-02  2.002e+00 
 4.460e-01  8.146e-01 -3.406e-02  2.001e+00 
 4.470e-01  8.159e-01 -3.636e-02  2.001e+00 
 4.480e-01  8.171e-01 -3.862e-02  2.001e+00 
 4.490e-01  8.183e-01 -4.085e-02  2.001e+00 
 4.500e-01  8.194e-01 -4.303e-02  2.001e+00 
 4.510e-01  8.206e-01 -4.516e-02  2.001e+00 
 4.520e-01  8.217e-01 -4.723e-02  2.000e+00 
 4.530e-01  8.228e-01 -4.923e-02  2.000e+00 
 4.540e-01  8.239e-01 -5.115e-02  2.000e+00 
 4.550e-01  8.250e-01 -5.298e-02  2.000e+00 
 4.560e-01  8.260e-01 -5.470e-02  2.000e+00 
 4.570e-01  8.270e-01 -5.627e-02  2.000e+00 
 4.580e-01  8.278e-01 -5.741e-02  2.000e+00 
 4.590e-01  8.286e-01 -5.842e-02  2.000e+00 
 4.600e-01  8.294e-01 -5.930e-02  2.000e+00 
 4.610e-01  8.302e-01 -6.003e-02  2.000e+00 
 4.620e-01  8.309e-01 -6.058e-02  2.000e+00 
 4.630e-01  8.316e-01 -6.095e-02  2.000e+00 
 4.640e-01  8.323e-01 -6.112e-02  2.000e+00 
 4.650e-01  8.330e-01 -6.108e-02  2.000e+00 
 4.660e-01  8.337e-01 -6.086e-02  2.000e+00 
 4.670e-01  8.343e-01 -6.048e-02  2.000e+00 
 4.680e-01  8.349e-01 -6.002e-02  2.000e+00 
 4.690e-01  8.355e-01 -5.960e-02  2.000e+00 
 4.700e-01  8.361e-01 -5.936e-02  2.000e+00 
 4.710e-01  8.366e-01 -5.946e-02  2.000e+00 
 4.720e-01  8.372e-01 -5.996e-02  2.000e+00 
 4.730e-01  8.376e-01 -6.054e-02  2.000e+00 
 4.740e-01  8.381e-01 -6.023e-02  2.000e+00 
 4.750e-01  8.385e-01 -5.895e-02  2.000e+00 
 4.760e-01  8.389e-01 -5.901e-02  2.000e+00 
 4.770e-01  8.393e-01 -5.924e-02  2.000e+00 
 4.780e-01  8.396e-01 -6.016e-02  2.000e+00 
 4.790e-01  8.400e-01 -5.995e-02  2.000e+00 
 4.800e-01  8.402e-01 -6.081e-02  2.000e+00 
 4.810e-01  8.405e-01 -6.100e-02  2.000e+00 
 4.820e-01  8.407e-01 -6.100e-02  2.000e+00 
 4.830e-01  8.408e-01 -5.971e-02  2.000e+00 
 4.840e-01  8.410e-01 -5.947e-02  2.000e+00 
 4.850e-01  8.410e-01 -6.004e-02  2.000e+00 
 4.860e-01  8.411e-01 -6.052e-02  2.000e+00 
 4.870e-01  8.411e-01 -6.065e-02  2.000e+00 
 4.880e-01  8.411e-01 -6.045e-02  2.000e+00 
 4.890e-01  8.411e-01 -6.006e-02  2.000e+00 
 4.900e-01  8.410e-01 -5.962e-02  2.000e+00 
 4.910e-01  8.409e-01 -5.924e-02  2.000e+00 
 4.920e-01  8.408e-01 -5.898e-02  2.000e+00 
 4.930e-01  8.406e-01 -5.887e-02  2.000e+00 
 4.940e-01  8.405e-01 -5.894e-02  2.000e+00 
 4.950e-01  8.403e-01 -5.918e-02  2.000e+00 
 4.960e-01  8.401e-01 -5.958e-02  2.000e+00 
 4.970e-01  8.399e-01 -6.013e-02  2.000e+00 
 4.980e-01  8.398e-01 -6.082e-02  2.000e+00 
 4.990e-01  8.396e-01 -6.163e-02  2.000e+00 
 5.000e-01  8.395e-01 -6.254e-02  2.000e+00 
 5.010e-01  8.394e-01 -6.354e-02  2.000e+00 
 5.020e-01  8.394e-01 -6.462e-02  2.000e+00 
 5.030e-01  8.394e-01 -6.576e-02  2.000e+00 
 5.040e-01  8.394e-01 -6.696e-02  2.000e+00 
 5.050e-01  8.395e-01 -6.822e-02  2.000e+00 
 5.060e-01  8.397e-01 -6.951e-02  2.000e+00 
 5.070e-01  8.399e-01 -7.084e-02  2.000e+00 
 5.080e-01  8.401e-01 -7.221e-02  2.000e+00 
 5.090e-01  8.404e-01 -7.360e-02  2.000e+00 

 5.100e-01  8.702e-01 -1.407e-01  2.000e+00 
 5.110e-01  8.707e-01 -1.404e-01  2.000e+00 
 5.120e-01  8.712e-01 -1.399e-01  2.000e+00 
 5.130e-01  8.717e-01 -1.396e-01  2.000e+00 
 5.140e-01  8.722e-01 -1.394e-01  2.000e+00 
 5.150e-01  8.726e-01 -1.394e-01  2.000e+00 
 5.160e-01  8.731e-01 -1.398e-01  2.000e+00 
 5.170e-01  8.735e-01 -1.403e-01  2.000e+00 
 5.180e-01  8.739e-01 -1.406e-01  2.000e+00 
 5.190e-01  8.744e-01 -1.397e-01  2.000e+00 
 5.200e-01  8.748e-01 -1.389e-01  2.000e+00 
 5.210e-01  8.752e-01 -1.390e-01  2.000e+00 
 5.220e-01  8.755e-01 -1.392e-01  2.000e+00 
 5.230e-01  8.759e-01 -1.400e-01  2.000e+00 
 5.240e-01  8.763e-01 -1.397e-01  2.000e+00 
 5.250e-01  8.766e-01 -1.406e-01  2.000e+00 
 5.260e-01  8.770e-01 -1.410e-01  2.000e+00 
 5.270e-01  8.773e-01 -1.411e-01  2.000e+00 
 5.280e-01  8.776e-01 -1.407e-01  2.000e+00 
 5.290e-01  8.779e-01 -1.396e-01  2.000e+00 
 5.300e-01  8.782e-01 -1.395e-01  2.000e+00 
 5.310e-01  8.785e-01 -1.400e-01  2.000e+00 
 5.320e-01  8.788e-01 -1.404e-01  2.000e+00 
 5.330e-01  8.790e-01 -1.406e-01  2.000e+00 
 5.340e-01  8.792e-01 -1.406e-01  2.000e+00 
 5.350e-01  8.795e-01 -1.403e-01  2.000e+00 
 5.360e-01  8.797e-01 -1.400e-01  2.000e+00 
 5.370e-01  8.799e-01 -1.396e-01  2.000e+00 
 5.380e-01  8.801e-01 -1.392e-01  2.000e+00 
 5.390e-01  8.802e-01 -1.390e-01  2.000e+00 
 5.400e-01  8.804e-01 -1.389e-01  2.000e+00 
 5.410e-01  8.805e-01 -1.389e-01  2.000e+00 
 5.420e-01  8.806e-01 -1.390e-01  2.000e+00 
 5.430e-01  8.807e-01 -1.393e-01  2.000e+00 
 5.440e-01  8.808e-01 -1.397e-01  2.000e+00 
 5.450e-01  8.809e-01 -1.401e-01  2.000e+00 
 5.460e-01  8.810e-01 -1.407e-01  2.000e+00 
 5.470e-01  8.810e-01 -1.414e-01  2.000e+00 
 5.480e-01  8.811e-01 -1.422e-01  2.000e+00 
 5.490e-01  8.811e-01 -1.430e-01  2.000e+00 
 5.500e-01  8.811e-01 -1.439e-01  2.000e+00 
 5.510e-01  8.811e-01 -1.448e-01  2.000e+00 
 5.520e-01  8.811e-01 -1.458e-01  2.000e+00 
 5.530e-01  8.811e-01 -1.468e-01  2.000e+00 
 5.540e-01  8.811e-01 -1.479e-01  2.000e+00 
 5.550e-01  8.810e-01 -1.490e-01  2.000e+00 
 5.560e-01  8.809e-01 -1.501e-01  2.000e+00 
 5.570e-01  8.809e-01 -1.513e-01  2.000e+00 
 5.580e-01  8.808e-01 -1.525e-01  2.000e+00 
 5.590e-01  8.807e-01 -1.536e-01  2.000e+00 
 5.600e-01  8.806e-01 -1.549e-01  2.000e+00 
 5.610e-01  8.805e-01 -1.561e-01  2.000e+00 
 5.620e-01  8.804e-01 -1.573e-01  2.000e+00 
 5.630e-01  8.803e-01 -1.585e-01  2.000e+00 
 5.640e-01  8.802e-01 -1.598e-01  2.000e+00 
 5.650e-01  8.801e-01 -1.611e-01  2.000e+00 
 5.660e-01  8.800e-01 -1.623e-01  2.000e+00 
 5.670e-01  8.799e-01 -1.636e-01  2.001e+00 
 5.680e-01  8.798e-01 -1.649e-01  2.001e+00 
 5.690e-01  8.797e-01 -1.661e-01  2.001e+00 
 5.700e-01  8.796e-01 -1.674e-01  2.001e+00 
 5.710e-01  8.795e-01 -1.687e-01  2.001e+00 
 5.720e-01  8.795e-01 -1.700e-01  2.001e+00 
 5.730e-01  8.794e-01 -1.713e-01  2.001e+00 
 5.740e-01  8.794e-01 -1.726e-01  2.001e+00 
 5.750e-01  8.794e-01 -1.739e-01  2.001e+00 
 5.760e-01  8.793e-01 -1.752e-01  2.001e+00 
 5.770e-01  8.794e-01 -1.765e-01  2.001e+00 
 5.780e-01  8.794e-01 -1.777e-01  2.001e+00 
 5.790e-01  8.794e-01 -1.790e-01  2.002e+00 
 5.800e-01  8.795e-01 -1.803e-01  2.002e+00 
 5.810e-01  8.796e-01 -1.816e-01  2.002e+00 
 5.820e-01  8.797e-01 -1.829e-01  2.002e+00 
 5.830e-01  8.798e-01 -1.842e-01  2.002e+00 
 5.840e-01  8.799e-01 -1.855e-01  2.002e+00 
 5.850e-01  8.800e-01 -1.868e-01  2.002e+00 
 5.860e-01  8.801e-01 -1.880e-01  2.002e+00 
 5.870e-01  8.803e-01 -1.893e-01  2.002e+00 
 5.880e-01  8.804e-01 -1.906e-01  2.003e+00 
 5.890e-01  8.805e-01 -1.919e-01  2.003e+00 
 5.900e-01  8.806e-01 -1.931e-01  2.003e+00 
 5.910e-01  8.806e-01 -1.944e-01  2.003e+00 
 5.920e-01  8.806e-01 -1.957e-01  2.003e+00 
 5.930e-01  8.805e-01 -1.969e-01  2.003e+00 
 5.940e-01  8.804e-01 -1.982e-01  2.003e+00 
 5.950e-01  8.802e-01 -1.995e-01  2.004e+00 
 5.960e-01  8.800e-01 -2.007e-01  2.004e+00 
 5.970e-01  8.797e-01 -2.020e-01  2.004e+00 
 5.980e-01  8.794e-01 -2.032e-01  2.004e+00 
 5.990e-01  8.792e-01 -2.045e-01  2.004e+00 
 6.000e-01  8.790e-01 -2.057e-01  2.004e+00 
 6.010e-01  8.789e-01 -2.070e-01  2.004e+00 
 6.020e-01  8.789e-01 -2.082e-01  2.005e+00 
 6.030e-01  8.789e-01 -2.094e-01  2.005e+00 
 6.040e-01  8.790e-01 -2.106e-01  2.005e+00 
 6.050e-01  8.790e-01 -2.119e-01  2.005e+00 
 6.060e-01  8.790e-01 -2.131e-01  2.005e+00 
 6.070e-01  8.790e-01 -2.143e-01  2.006e+00 
 6.080e-01  8.790e-01 -2.155e-01  2.006e+00 
 6.090e-01  8.790e-01 -2.167e-01  2.006e+00 
 6.100e-01  8.791e-01 -2.180e-01  2.006e+00 
 6.110e-01  8.792e-01 -2.192e-01  2.006e+00 
 6.120e-01  8.793e-01 -2.204e-01  2.006e+00 
 6.130e-01  8.794e-01 -2.216e-01  2.007e+00 
 6.140e-01  8.795e-01 -2.228e-01  2.007e+00 
 6.150e-01  8.797e-01 -2.239e-01  2.007e+00 
 6.160e-01  8.799e-01 -2.251e-01  2.007e+00 
 6.170e-01  8.800e-01 -2.263e-01  2.007e+00 
 6.180e-01  8.802e-01 -2.275e-01  2.008e+00 
 6.190e-01  8.804e-01 -2.287e-01  2.008e+00 
 6.200e-01  8.805e-01 -2.298e-01  2.008e+00 
 6.210e-01  8.795e-01 -2.310e-01  2.008e+00 
 6.220e-01  8.796e-01 -2.322e-01  2.008e+00 
 6.230e-01  8.798e-01 -2.333e-01  2.009e+00 
 6.240e-01  8.799e-01 -2.345e-01  2.009e+00 
 6.250e-01  8.801e-01 -2.356e-01  2.009e+00 
 6.260e-01  8.803e-01 -2.368e-01  2.009e+00 
 6.270e-01  8.804e-01 -2.379e-01  2.010e+00 
 6.280e-01  8.805e-01 -2.391e-01  2.010e+00 
 6.290e-01  8.807e-01 -2.402e-01  2.010e+00 
 6.300e-01  8.808e-01 -2.414e-01  2.010e+00 
 6.310e-01  8.809e-01 -2.425e-01  2.011e+00 
 6.320e-01  8.809e-01 -2.436e-01  2.011e+00 
 6.330e-01  8.810e-01 -2.447e-01  2.011e+00 
 6.340e-01  8.810e-01 -2.459e-01  2.011e+00 
 6.350e-01  8.810e-01 -2.470e-01  2.011e+00 
 6.360e-01  8.810e-01 -2.481e-01  2.012e+00 
 6.370e-01  8.810e-01 -2.492e-01  2.012e+00 
 6.380e-01  8.810e-01 -2.503e-01  2.012e+00 
 6.390e-01  8.810e-01 -2.514e-01  2.012e+00 
 6.400e-01  8.811e-01 -2.525e-01  2.013e+00 
 6.410e-01  8.811e-01 -2.536e-01  2.013e+00 
 6.420e-01  8.811e-01 -2.547e-01  2.013e+00 
 6.430e-01  8.811e-01 -2.558e-01  2.013e+00 
 6.440e-01  8.810e-01 -2.569e-01  2.014e+00 

 6.450e-01  9.280e-01 -3.519e-01  2.012e+00 
 6.460e-01  9.282e-01 -3.530e-01  2.012e+00 
 6.470e-01  9.284e-01 -3.541e-01  2.011e+00 
 6.480e-01  9.286e-01 -3.551e-01  2.011e+00 
 6.490e-01  9.288e-01 -3.562e-01  2.011e+00 
 6.500e-01  9.290e-01 -3.572e-01  2.011e+00 
 6.510e-01  9.292e-01 -3.583e-01  2.010e+00 
 6.520e-01  9.294e-01 -3.593e-01  2.010e+00 
 6.530e-01  9.296e-01 -3.604e-01  2.010e+00 
 6.540e-01  9.298e-01 -3.614e-01  2.010e+00 
 6.550e-01  9.300e-01 -3.625e-01  2.010e+00 
 6.560e-01  9.302e-01 -3.635e-01  2.009e+00 
 6.570e-01  9.303e-01 -3.645e-01  2.009e+00 
 6.580e-01  9.305e-01 -3.655e-01  2.009e+00 
 6.590e-01  9.307e-01 -3.666e-01  2.009e+00 
 6.600e-01  9.309e-01 -3.676e-01  2.009e+00 
 6.610e-01  9.311e-01 -3.686e-01  2.008e+00 
 6.620e-01  9.312e-01 -3.696e-01  2.008e+00 
 6.630e-01  9.314e-01 -3.705e-01  2.008e+00 
 6.640e-01  9.315e-01 -3.714e-01  2.008e+00 
 6.650e-01  9.317e-01 -3.723e-01  2.008e+00 
 6.660e-01  9.318e-01 -3.733e-01  2.008e+00 
 6.670e-01  9.320e-01 -3.742e-01  2.007e+00 
 6.680e-01  9.321e-01 -3.751e-01  2.007e+00 
 6.690e-01  9.322e-01 -3.760e-01  2.007e+00 
 6.700e-01  9.324e-01 -3.769e-01  2.007e+00 
 6.710e-01  9.325e-01 -3.778e-01  2.007e+00 
 6.720e-01  9.327e-01 -3.788e-01  2.007e+00 
 6.730e-01  9.328e-01 -3.797e-01  2.007e+00 
 6.740e-01  9.329e-01 -3.806e-01  2.006e+00 
 6.750e-01  9.331e-01 -3.814e-01  2.006e+00 
 6.760e-01  9.332e-01 -3.823e-01  2.006e+00 
 6.770e-01  9.333e-01 -3.832e-01  2.006e+00 
 6.780e-01  9.335e-01 -3.841e-01  2.006e+00 
 6.790e-01  9.336e-01 -3.850e-01  2.006e+00 
 6.800e-01  9.337e-01 -3.859e-01  2.006e+00 
 6.810e-01  9.339e-01 -3.867e-01  2.005e+00 
 6.820e-01  9.340e-01 -3.876e-01  2.005e+00 
 6.830e-01  9.341e-01 -3.885e-01  2.005e+00 
 6.840e-01  9.342e-01 -3.893e-01  2.005e+00 
 6.850e-01  9.343e-01 -3.902e-01  2.005e+00 
 6.860e-01  9.345e-01 -3.911e-01  2.005e+00 
 6.870e-01  9.346e-01 -3.919e-01  2.005e+00 
 6.880e-01  9.347e-01 -3.928e-01  2.005e+00 
 6.890e-01  9.348e-01 -3.936e-01  2.004e+00 
 6.900e-01  9.349e-01 -3.944e-01  2.004e+00 
 6.910e-01  9.350e-01 -3.953e-01  2.004e+00 
 6.920e-01  9.352e-01 -3.961e-01  2.004e+00 
 6.930e-01  9.353e-01 -3.969e-01  2.004e+00 
 6.940e-01  9.354e-01 -3.978e-01  2.004e+00 
 6.950e-01  9.355e-01 -3.986e-01  2.004e+00 
 6.960e-01  9.356e-01 -3.994e-01  2.004e+00 
 6.970e-01  9.357e-01 -4.002e-01  2.004e+00 
 6.980e-01  9.358e-01 -4.011e-01  2.003e+00 
 6.990e-01  9.359e-01 -4.019e-01  2.003e+00 
 7.000e-01  9.360e-01 -4.027e-01  2.003e+00 
 7.010e-01  9.361e-01 -4.035e-01  2.003e+00 
 7.020e-01  9.362e-01 -4.043e-01  2.003e+00 
 7.030e-01  9.363e-01 -4.051e-01  2.003e+00 
 7.040e-01  9.364e-01 -4.059e-01  2.003e+00 
 7.050e-01  9.365e-01 -4.067e-01  2.003e+00 
 7.060e-01  9.366e-01 -4.075e-01  2.003e+00 
 7.070e-01  9.367e-01 -4.082e-01  2.003e+00 
 7.080e-01  9.368e-01 -4.090e-01  2.003e+00 
 7.090e-01  9.369e-01 -4.098e-01  2.003e+00 
 7.100e-01  9.369e-01 -4.106e-01  2.002e+00 
 7.110e-01  9.370e-01 -4.113e-01  2.002e+00 
 7.120e-01  9.371e-01 -4.121e-01  2.002e+00 
 7.130e-01  9.372e-01 -4.129e-01  2.002e+00 
 7.140e-01  9.373e-01 -4.136e-01  2.002e+00 
 7.150e-01  9.374e-01 -4.144e-01  2.002e+00 
 7.160e-01  9.375e-01 -4.151e-01  2.002e+00 
 7.170e-01  9.375e-01 -4.159e-01  2.002e+00 
 7.180e-01  9.376e-01 -4.166e-01  2.002e+00 
 7.190e-01  9.377e-01 -4.174e-01  2.002e+00 
 7.200e-01  9.378e-01 -4.181e-01  2.002e+00 
 7.210e-01  9.379e-01 -4.188e-01  2.002e+00 
 7.220e-01  9.379e-01 -4.196e-01  2.002e+00 
 7.230e-01  9.380e-01 -4.203e-01  2.002e+00 
 7.240e-01  9.381e-01 -4.210e-01  2.002e+00 
 7.250e-01  9.382e-01 -4.218e-01  2.001e+00 
 7.260e-01  9.382e-01 -4.225e-01  2.001e+00 
 7.270e-01  9.383e-01 -4.232e-01  2.001e+00 
 7.280e-01  9.384e-01 -4.239e-01  2.001e+00 
 7.290e-01  9.384e-01 -4.246e-01  2.001e+00 
 7.300e-01  9.385e-01 -4.253e-01  2.001e+00 
 7.310e-01  9.386e-01 -4.260e-01  2.001e+00 
 7.320e-01  9.386e-01 -4.267e-01  2.001e+00 
 7.330e-01  9.387e-01 -4.274e-01  2.001e+00 
 7.340e-01  9.388e-01 -4.281e-01  2.001e+00 
 7.350e-01  9.388e-01 -4.288e-01  2.001e+00 
 7.360e-01  9.389e-01 -4.294e-01  2.001e+00 
 7.370e-01  9.389e-01 -4.301e-01  2.001e+00 
 7.380e-01  9.390e-01 -4.308e-01  2.001e+00 
 7.390e-01  9.391e-01 -4.314e-01  2.001e+00 
 7.400e-01  9.391e-01 -4.321e-01  2.001e+00 
 7.410e-01  9.392e-01 -4.328e-01  2.001e+00 
 7.420e-01  9.392e-01 -4.334e-01  2.001e+00 
 7.430e-01  9.393e-01 -4.341e-01  2.001e+00 
 7.440e-01  9.393e-01 -4.347e-01  2.001e+00 
 7.450e-01  9.394e-01 -4.354e-01  2.001e+00 
 7.460e-01  9.394e-01 -4.360e-01  2.001e+00 
 7.470e-01  9.395e-01 -4.366e-01  2.001e+00 
 7.480e-01  9.395e-01 -4.373e-01  2.001e+00 
 7.490e-01  9.396e-01 -4.379e-01  2.000e+00 
 7.500e-01  9.396e-01 -4.385e-01  2.000e+00 
 7.510e-01  9.397e-01 -4.391e-01  2.000e+00 
 7.520e-01  9.397e-01 -4.397e-01  2.000e+00 
 7.530e-01  9.398e-01 -4.403e-01  2.000e+00 
 7.540e-01  9.398e-01 -4.409e-01  2.000e+00 
 7.550e-01  9.399e-01 -4.415e-01  2.000e+00 
 7.560e-01  9.399e-01 -4.421e-01  2.000e+00 
 7.570e-01  9.400e-01 -4.427e-01  2.000e+00 
 7.580e-01  9.400e-01 -4.433e-01  2.000e+00 
 7.590e-01  9.400e-01 -4.439e-01  2.000e+00 
 7.600e-01  9.401e-01 -4.444e-01  2.000e+00 
 7.610e-01  9.401e-01 -4.450e-01  2.000e+00 
 7.620e-01  9.401e-01 -4.456e-01  2.000e+00 
 7.630e-01  9.402e-01 -4.461e-01  2.000e+00 
 7.640e-01  9.402e-01 -4.467e-01  2.000e+00 
 7.650e-01  9.403e-01 -4.472e-01  2.000e+00 
 7.660e-01  9.403e-01 -4.477e-01  2.000e+00 
 7.670e-01  9.403e-01 -4.483e-01  2.000e+00 
 7.680e-01  9.404e-01 -4.488e-01  2.000e+00 
 7.690e-01  9.404e-01 -4.493e-01  2.000e+00 
 7.700e-01  9.404e-01 -4.498e-01  2.000e+00 
 7.710e-01  9.404e-01 -4.503e-01  2.000e+00 
 7.720e-01  9.405e-01 -4.508e-01  2.000e+00 
 7.730e-01  9.405e-01 -4.513e-01  2.000e+00 
 7.740e-01  9.405e-01 -4.518e-01  2.000e+00 
 7.750e-01  9.406e-01 -4.522e-01  2.000e+00 
 7.760e-01  9.406e-01 -4.527e-01  2.000e+00 
 7.770e-01  9.406e-01 -4.531e-01  2.000e+00 
 7.780e-01  9.406e-01 -4.536e-01  2.000e+00 
 7.790e-01  9.407e-01 -4.540e-01  2.000e+00 
 7.800e-01  9.407e-01 -4.545e-01  2.000e+00 
 7.810e-01  9.407e-01 -4.549e-01  2.000e+00 
 7.820e-01  9.407e-01 -4.553e-01  2.000e+00 
 7.830e-01  9.408e-01 -4.557e-01  2.000e+00 
 7.840e-01  9.408e-01 -4.561e-01  2.000e+00 
 7.850e-01  9.408e-01 -4.564e-01  2.000e+00 
 7.860e-01  9.408e-01 -4.568e-01  2.000e+00 
 7.870e-01  9.408e-01 -4.571e-01  2.000e+00 
 7.880e-01  9.409e-01 -4.575e-01  2.000e+00 
 7.890e-01  9.409e-01 -4.578e-01  2.000e+00 
 7.900e-01  9.409e-01 -4.581e-01  2.000e+00 
 7.910e-01  9.409e-01 -4.584e-01  2.000e+00 
 7.920e-01  9.409e-01 -4.587e-01  2.000e+00 
 7.930e-01  9.409e-01 -4.590e-01  2.000e+00 
 7.940e-01  9.409e-01 -4.592e-01  2.000e+00 
 7.950e-01  9.410e-01 -4.595e-01  2.000e+00 
 7.960e-01  9.410e-01 -4.597e-01  2.000e+00 
 7.970e-01  9.410e-01 -4.599e-01  2.000e+00 
 7.980e-01  9.410e-01 -4.601e-01  2.000e+00 
 7.990e-01  9.410e-01 -4.603e-01  2.000e+00 
 8.000e-01  9.410e-01 -4.605e-01  2.000e+00 
 8.010e-01  9.410e-01 -4.606e-01  2.000e+00 
 8.020e-01  9.410e-01 -4.607e-01  2.000e+00 
 8.030e-01  9.410e-01 -4.609e-01  2.000e+00 
 8.040e-01  9.411e-01 -4.609e-01  2.000e+00 
 8.050e-01  9.411e-01 -4.610e-01  2.000e+00 
 8.060e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.070e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.080e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.090e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.100e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.110e-01  9.411e-01 -4.611e-01  2.000e+00 
 8.120e-01  9.411e-01 -4.610e-01  2.000e+00 
 8.130e-01  9.411e-01 -4.610e-01  2.000e+00 
 8.140e-01  9.411e-01 -4.609e-01  2.000e+00 
 8.150e-01  9.411e-01 -4.608e-01  2.000e+00 
 8.160e-01  9.411e-01 -4.607e-01  2.000e+00 
 8.170e-01  9.411e-01 -4.606e-01  2.000e+00 
 8.180e-01  9.411e-01 -4.604e-01  2.000e+00 
 8.190e-01  9.411e-01 -4.603e-01  2.000e+00 
 8.200e-01  9.411e-01 -4.602e-01  2.000e+00 
 8.210e-01  9.411e-01 -4.600e-01  2.000e+00 
 8.220e-01  9.411e-01 -4.599e-01  2.000e+00 
 8.230e-01  9.411e-01 -4.598e-01  2.000e+00 
 8.240e-01  9.411e-01 -4.597e-01  2.000e+00 
 8.250e-01  9.411e-01 -4.596e-01  2.000e+00 
 8.260e-01  9.411e-01 -4.595e-01  2.000e+00 
 8.270e-01  9.411e-01 -4.594e-01  2.000e+00 
 8.280e-01  9.411e-01 -4.594e-01  2.000e+00 
 8.290e-01  9.411e-01 -4.593e-01  2.000e+00 
 8.300e-01  9.411e-01 -4.594e-01  2.000e+00 
 8.310e-01  9.411e-01 -4.594e-01  2.000e+00 
 8.320e-01  9.411e-01 -4.595e-01  2.000e+00 
 8.330e-01  9.411e-01 -4.596e-01  2.000e+00 
 8.340e-01  9.411e-01 -4.597e-01  2.000e+00 
 8.350e-01  9.411e-01 -4.599e-01  2.000e+00 
 8.360e-01  9.411e-01 -4.601e-01  2.000e+00 
 8.370e-01  9.411e-01 -4.602e-01  2.000e+00 
 8.380e-01  9.411e-01 -4.604e-01  2.000e+00 
 8.390e-01  9.411e-01 -4.605e-01  2.000e+00 
 8.400e-01  9.411e-01 -4.606e-01  2.000e+00 
 8.410e-01  9.411e-01 -4.606e-01  2.000e+00 
 8.420e-01  9.410e-01 -4.604e-01  2.000e+00 
 8.430e-01  9.410e-01 -4.601e-01  2.000e+00 
 8.440e-01  9.410e-01 -4.597e-01  2.000e+00 
 8.450e-01  9.410e-01 -4.593e-01  2.000e+00 
 8.460e-01  9.410e-01 -4.590e-01  2.000e+00 
 8.470e-01  9.410e-01 -4.589e-01  2.000e+00 
 8.480e-01  9.410e-01 -4.589e-01  2.000e+00 
 8.490e-01  9.410e-01 -4.590e-01  2.000e+00 
 8.500e-01  9.410e-01 -4.590e-01  2.000e+00 
 8.510e-01  9.410e-01 -4.590e-01  2.000e+00 
 8.520e-01  9.410e-01 -4.590e-01  2.000e+00 
 8.530e-01  9.410e-01 -4.591e-01  2.000e+00 
 8.540e-01  9.409e-01 -4.593e-01  2.000e+00 
 8.550e-01  9.409e-01 -4.595e-01  2.000e+00 
 8.560e-01  9.409e-01 -4.597e-01  2.000e+00 
 8.570e-01  9.409e-01 -4.600e-01  2.000e+00 
 8.580e-01  9.409e-01 -4.602e-01  2.000e+00 
 8.590e-01  9.409e-01 -4.605e-01  2.000e+00 
 8.600e-01  9.409e-01 -4.596e-01  2.000e+00 
 8.610e-01  9.409e-01 -4.598e-01  2.000e+00 
 8.620e-01  9.409e-01 -4.601e-01  2.000e+00 
 8.630e-01  9.408e-01 -4.603e-01  2.000e+00 
 8.640e-01  9.408e-01 -4.606e-01  2.000e+00 
 8.650e-01  9.408e-01 -4.607e-01  2.000e+00 
 8.660e-01  9.408e-01 -4.609e-01  2.000e+00 
 8.670e-01  9.408e-01 -4.610e-01  2.000e+00 
 8.680e-01  9.408e-01 -4.610e-01  2.000e+00 
 8.690e-01  9.408e-01 -4.610e-01  2.000e+00 
 8.700e-01  9.407e-01 -4.610e-01  2.000e+00 
 8.710e-01  9.407e-01 -4.611e-01  2.000e+00 
 8.720e-01  9.407e-01 -4.611e-01  2.000e+00 
 8.730e-01  9.407e-01 -4.611e-01  2.000e+00 
 8.740e-01  9.407e-01 -4.608e-01  2.000e+00 
 8.750e-01  9.407e-01 -4.605e-01  2.000e+00 
 8.760e-01  9.407e-01 -4.601e-01  2.000e+00 
 8.770e-01  9.407e-01 -4.598e-01  2.000e+00 
 8.780e-01  9.406e-01 -4.596e-01  2.000e+00 
 8.790e-01  9.406e-01 -4.594e-01  2.000e+00 
 8.800e-01  9.406e-01 -4.594e-01  2.000e+00 
 8.810e-01  9.406e-01 -4.594e-01  2.000e+00 
 8.820e-01  9.406e-01 -4.595e-01  2.000e+00 
 8.830e-01  9.406e-01 -4.597e-01  2.000e+00 
 8.840e-01  9.406e-01 -4.598e-01  2.000e+00 
 8.850e-01  9.405e-01 -4.600e-01  2.000e+00 
 8.860e-01  9.405e-01 -4.601e-01  2.000e+00 
 8.870e-01  9.405e-01 -4.602e-01  2.000e+00 
 8.880e-01  9.405e-01 -4.604e-01  2.000e+00 
 8.890e-01  9.405e-01 -4.605e-01  2.000e+00 
 8.900e-01  9.405e-01 -4.605e-01  2.000e+00 
 8.910e-01  9.405e-01 -4.606e-01  2.000e+00 
 8.920e-01  9.404e-01 -4.606e-01  2.000e+00 
 8.930e-01  9.404e-01 -4.607e-01  2.000e+00 
 8.940e-01  9.404e-01 -4.606e-01  2.000e+00 
 8.950e-01  9.404e-01 -4.606e-01  2.000e+00 
 8.960e-01  9.404e-01 -4.606e-01  2.000e+00 
 8.970e-01  9.404e-01 -4.605e-01  2.000e+00 
 8.980e-01  9.403e-01 -4.605e-01  2.000e+00 
 8.990e-01  9.403e-01 -4.604e-01  2.000e+00 
 9.000e-01  9.403e-01 -4.603e-01  2.000e+00 
 9.010e-01  9.403e-01 -4.602e-01  2.000e+00 
 9.020e-01  9.403e-01 -4.601e-01  2.000e+00 
 9.030e-01  9.403e-01 -4.600e-01  2.000e+00 

 9.040e-01  9.403e-01 -5.000e-01  2.000e+00 
 9.050e-01  9.402e-01 -4.999e-01  2.000e+00 
 9.060e-01  9.402e-01 -4.998e-01  2.000e+00 
 9.070e-01  9.402e-01 -4.997e-01  2.000e+00 
 9.080e-01  9.402e-01 -4.996e-01  2.000e+00 
 9.090e-01  9.402e-01 -4.995e-01  2.000e+00 
 9.100e-01  9.402e-01 -4.995e-01  2.000e+00 
 9.110e-01  9.402e-01 -4.994e-01  2.000e+00 
 9.120e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.130e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.140e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.150e-01  9.401e-01 -4.993e-01  2.000e+00 
 9.160e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.170e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.180e-01  9.401e-01 -4.994e-01  2.000e+00 
 9.190e-01  9.401e-01 -4.995e-01  2.000e+00 
 9.200e-01  9.400e-01 -4.995e-01  2.000e+00 
 9.210e-01  9.400e-01 -4.996e-01  2.000e+00 
 9.220e-01  9.400e-01 -4.997e-01  2.000e+00 
 9.230e-01  9.400e-01 -4.998e-01  2.000e+00 
 9.240e-01  9.400e-01 -4.999e-01  2.000e+00 
 9.250e-01  9.400e-01 -5.000e-01  2.000e+00 
 9.260e-01  9.400e-01 -5.001e-01  2.000e+00 
 9.270e-01  9.400e-01 -5.002e-01  2.000e+00 
 9.280e-01  9.399e-01 -5.003e-01  2.000e+00 
 9.290e-01  9.399e-01 -5.004e-01  2.000e+00 
 9.300e-01  9.399e-01 -5.005e-01  2.000e+00 
 9.310e-01  9.399e-01 -5.006e-01  2.000e+00 
 9.320e-01  9.399e-01 -5.006e-01  2.000e+00 
 9.330e-01  9.399e-01 -5.006e-01  2.000e+00 
 9.340e-01  9.399e-01 -5.006e-01  2.000e+00 
 9.350e-01  9.399e-01 -5.005e-01  2.000e+00 
 9.360e-01  9.399e-01 -5.004e-01  2.000e+00 
 9.370e-01  9.398e-01 -5.002e-01  2.000e+00 
 9.380e-01  9.398e-01 -5.000e-01  2.000e+00 
 9.390e-01  9.398e-01 -4.997e-01  2.000e+00 
 9.400e-01  9.398e-01 -4.995e-01  2.000e+00 
 9.410e-01  9.398e-01 -4.993e-01  2.000e+00 
 9.420e-01  9.398e-01 -4.991e-01  2.000e+00 
 9.430e-01  9.398e-01 -4.989e-01  2.000e+00 
 9.440e-01  9.398e-01 -4.989e-01  2.000e+00 
 9.450e-01  9.398e-01 -4.989e-01  2.000e+00 
 9.460e-01  9.397e-01 -4.989e-01  2.000e+00 
 9.470e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.480e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.490e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.500e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.510e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.520e-01  9.397e-01 -4.990e-01  2.000e+00 
 9.530e-01  9.397e-01 -4.991e-01  2.000e+00 
 9.540e-01  9.397e-01 -4.991e-01  2.000e+00 
 9.550e-01  9.397e-01 -4.992e-01  2.000e+00 
 9.560e-01  9.396e-01 -4.993e-01  2.000e+00 
 9.570e-01  9.396e-01 -4.994e-01  2.000e+00 
 9.580e-01  9.396e-01 -4.996e-01  2.000e+00 
 9.590e-01  9.396e-01 -4.997e-01  2.000e+00 
 9.600e-01  9.396e-01 -4.999e-01  2.000e+00 
 9.610e-01  9.396e-01 -5.000e-01  2.000e+00 
 9.620e-01  9.396e-01 -5.002e-01  2.000e+00 
 9.630e-01  9.396e-01 -5.003e-01  2.000e+00 
 9.640e-01  9.396e-01 -5.005e-01  2.000e+00 
 9.650e-01  9.396e-01 -4.994e-01  2.000e+00 
 9.660e-01  9.396e-01 -4.996e-01  2.000e+00 
 9.670e-01  9.396e-01 -4.997e-01  2.000e+00 
 9.680e-01  9.396e-01 -4.999e-01  2.000e+00 
 9.690e-01  9.395e-01 -5.000e-01  2.000e+00 
 9.700e-01  9.395e-01 -5.002e-01  2.000e+00 
 9.710e-01  9.395e-01 -5.003e-01  2.000e+00 
 9.720e-01  9.395e-01 -5.005e-01  2.000e+00 
 9.730e-01  9.395e-01 -5.006e-01  2.000e+00 
 9.740e-01  9.395e-01 -5.007e-01  2.000e+00 
 9.750e-01  9.395e-01 -5.008e-01  2.000e+00 
 9.760e-01  9.395e-01 -5.009e-01  2.000e+00 
 9.770e-01  9.395e-01 -5.009e-01  2.000e+00 
 9.780e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.790e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.800e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.810e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.820e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.830e-01  9.395e-01 -5.010e-01  2.000e+00 
 9.840e-01  9.394e-01 -5.010e-01  2.000e+00 
 9.850e-01  9.394e-01 -5.011e-01  2.000e+00 
 9.860e-01  9.394e-01 -5.011e-01  2.000e+00 
 9.870e-01  9.394e-01 -5.011e-01  2.000e+00 
 9.880e-01  9.394e-01 -5.011e-01  2.000e+00 
 9.890e-01  9.394e-01 -5.010e-01  2.000e+00 
 9.900e-01  9.394e-01 -5.009e-01  2.000e+00 
 9.910e-01  9.394e-01 -5.007e-01  2.000e+00 
 9.920e-01  9.394e-01 -5.005e-01  2.000e+00 
 9.930e-01  9.394e-01 -5.003e-01  2.000e+00 
 9.940e-01  9.394e-01 -5.001e-01  2.000e+00 
 9.950e-01  9.394e-01 -4.999e-01  2.000e+00 
 9.960e-01  9.394e-01 -4.997e-01  2.000e+00 
 9.970e-01  9.394e-01 -4.996e-01  2.000e+00 
 9.980e-01  9.394e-01 -4.995e-01  2.000e+00 
 9.990e-01  9.394e-01 -4.994e-01  2.000e+00 
 1.000e+00  9.394e-01 -4.994e-01  2.000e+00 


==> figures/Figure_4/X_Z_5_min.txt <==
z x y c
 2.990e-01  2.664e-01  2.896e-01  5.785e-01 


==> figures/Figure_4/X_min_basin.txt <==
x1 x2 
    0.4060     0.2500 
    0.4057     0.2598 
    0.4048     0.2696 
    0.4032     0.2792 
    0.4011     0.2888 
    0.3984     0.2982 
    0.3950     0.3074 
    0.3912     0.3164 
    0.3867     0.3252 
    0.3817     0.3336 
    0.3762     0.3417 
    0.3702     0.3494 
    0.3637     0.3568 
    0.3568     0.3637 
    0.3494     0.3702 
    0.3417     0.3762 
    0.3336     0.3817 
    0.3252     0.3867 
    0.3164     0.3912 
    0.3074     0.3950 
    0.2982     0.3984 
    0.2888     0.4011 
    0.2792     0.4032 
    0.2696     0.4048 
    0.2598     0.4057 
    0.2500     0.4060 
    0.2402     0.4057 
    0.2304     0.4048 
    0.2208     0.4032 
    0.2112     0.4011 
    0.2018     0.3984 
    0.1926     0.3950 
    0.1836     0.3912 
    0.1748     0.3867 
    0.1664     0.3817 
    0.1583     0.3762 
    0.1506     0.3702 
    0.1432     0.3637 
    0.1363     0.3568 
    0.1298     0.3494 
    0.1238     0.3417 
    0.1183     0.3336 
    0.1133     0.3252 
    0.1088     0.3164 
    0.1050     0.3074 
    0.1016     0.2982 
    0.0989     0.2888 
    0.0968     0.2792 
    0.0952     0.2696 
    0.0943     0.2598 
    0.0940     0.2500 
    0.0943     0.2402 
    0.0952     0.2304 
    0.0968     0.2208 
    0.0989     0.2112 
    0.1016     0.2018 
    0.1050     0.1926 
    0.1088     0.1836 
    0.1133     0.1748 
    0.1183     0.1664 
    0.1238     0.1583 
    0.1298     0.1506 
    0.1363     0.1432 
    0.1432     0.1363 
    0.1506     0.1298 
    0.1583     0.1238 
    0.1664     0.1183 
    0.1748     0.1133 
    0.1836     0.1088 
    0.1926     0.1050 
    0.2018     0.1016 
    0.2112     0.0989 
    0.2208     0.0968 
    0.2304     0.0952 
    0.2402     0.0943 
    0.2500     0.0940 
    0.2598     0.0943 
    0.2696     0.0952 
    0.2792     0.0968 
    0.2888     0.0989 
    0.2982     0.1016 
    0.3074     0.1050 
    0.3164     0.1088 
    0.3252     0.1133 
    0.3336     0.1183 
    0.3417     0.1238 
    0.3494     0.1298 
    0.3568     0.1363 
    0.3637     0.1432 
    0.3702     0.1506 
    0.3762     0.1583 
    0.3817     0.1664 
    0.3867     0.1748 
    0.3912     0.1836 
    0.3950     0.1926 
    0.3984     0.2018 
    0.4011     0.2112 
    0.4032     0.2208 
    0.4048     0.2304 
    0.4057     0.2402 
    0.4060     0.2500 


==> figures/Figure_4/X_rand_0.txt <==
x y 
 4.972e-01  3.938e-01 
 5.677e-01 -6.601e-01 
-4.467e-01  8.172e-01 
-5.021e-01 -6.832e-01 
-5.087e-01 -4.251e-01 
-1.419e-01 -6.544e-01 
 3.429e-01 -5.731e-02 
 8.157e-01  9.608e-01 
-4.877e-01  6.092e-02 
 9.709e-01  7.442e-01 
 2.289e-01 -6.136e-01 
 6.937e-02 -9.900e-01 
 4.916e-01 -8.732e-01 
-6.739e-01 -8.190e-01 
-5.265e-01 -4.946e-02 
 8.794e-01 -2.412e-01 
-1.597e-01 -8.300e-01 
-6.229e-01  7.851e-02 
-3.792e-01  3.250e-01 
 4.266e-01 -9.611e-01 
 4.685e-01 -4.590e-01 
-9.224e-01 -1.357e-01 
 6.094e-01 -7.519e-01 
 8.352e-01  7.791e-01 
 9.682e-01 -2.075e-01 
-7.704e-01 -8.936e-01 
-9.181e-01 -9.522e-01 
 7.228e-01 -4.698e-01 
-7.459e-01 -4.197e-01 
 4.983e-01 -5.292e-01 
-1.388e-01 -6.560e-01 
-7.664e-01 -8.663e-02 
 6.316e-01 -3.872e-01 
 8.831e-01  9.906e-01 
 9.947e-01 -5.483e-01 
 9.968e-01 -8.199e-02 
 6.053e-01 -6.046e-01 
-7.812e-01 -6.910e-01 
 8.611e-01 -1.491e-01 
 3.997e-01 -6.759e-01 
 8.155e-01 -2.524e-01 
 4.869e-01 -9.323e-01 
-6.517e-01 -3.785e-01 
-5.388e-01 -8.256e-01 
-8.421e-01 -6.320e-01 
-5.308e-01  5.399e-01 
-6.661e-01  5.751e-01 
 2.181e-01 -9.273e-01 
 5.964e-03 -4.104e-01 
 9.734e-01 -4.206e-01 


==> figures/Figure_4/X_rand_200.txt <==
x y 
 6.117e-01  1.856e-01 
 9.371e-01 -4.581e-01 
-3.376e-01  1.855e-02 
-4.201e-01 -6.204e-01 
-4.413e-01 -5.384e-01 
-3.220e-01 -8.190e-01 
 6.845e-01  1.196e-01 
 6.091e-01  1.886e-01 
-3.391e-01  1.932e-02 
 6.105e-01  1.868e-01 
-3.210e-01 -8.193e-01 
-3.190e-01 -8.231e-01 
 9.416e-01 -4.967e-01 
-3.815e-01 -7.616e-01 
-4.212e-01 -1.827e-01 
 8.793e-01 -1.412e-01 
-3.220e-01 -8.212e-01 
-3.990e-01 -1.000e-01 
-3.416e-01  1.810e-02 
 9.393e-01 -4.968e-01 
 9.422e-01 -4.618e-01 
-4.222e-01 -1.416e-01 
 9.418e-01 -4.981e-01 
 6.099e-01  1.875e-01 
 8.811e-01 -1.378e-01 
-4.197e-01 -6.191e-01 
-4.397e-01 -5.412e-01 
 9.405e-01 -4.600e-01 
-4.403e-01 -5.391e-01 
 9.432e-01 -5.018e-01 
-3.182e-01 -8.186e-01 
-4.211e-01 -1.400e-01 
 9.400e-01 -5.005e-01 
 6.096e-01  1.878e-01 
 9.389e-01 -4.999e-01 
 8.799e-01 -1.415e-01 
 9.404e-01 -4.607e-01 
-4.409e-01 -5.372e-01 
 8.777e-01 -1.410e-01 
 9.423e-01 -4.609e-01 
 8.776e-01 -1.411e-01 
 9.413e-01 -5.012e-01 
-4.402e-01 -5.385e-01 
-3.801e-01 -7.609e-01 
-4.389e-01 -5.382e-01 
-3.382e-01  2.256e-02 
-3.428e-01  1.970e-02 
-3.230e-01 -8.180e-01 
-4.220e-01 -6.191e-01 
 9.387e-01 -4.591e-01 


==> figures/Figure_4/x_min.txt <==
x y
 2.500e-01  2.500e-01 


==> figures/Figure_4/x_post.txt <==
x y 
 2.497e-01  2.498e-01 

